Context-aware controller inference for stabilizing dynamical systems from scarce data

This work introduces a data-driven control approach for stabilizing high-dimensional dynamical systems from scarce data. The proposed context-aware controller inference approach is based on the observation that controllers need to act locally only on the unstable dynamics to stabilize systems. This means it is sufficient to learn the unstable dynamics alone, which are typically confined to much lower dimensional spaces than the high-dimensional state spaces of all system dynamics and thus few data samples are sufficient to identify them. Numerical experiments demonstrate that context-aware controller inference learns stabilizing controllers from orders of magnitude fewer data samples than traditional data-driven control techniques and variants of reinforcement learning. The experiments further show that the low data requirements of context-aware controller inference are especially beneficial in data-scarce engineering problems with complex physics, for which learning complete system dynamics is often intractable in terms of data and training costs.

==> graphics/data/bips_dt_learnfb_train.dat <==
1	-4.7872459e+17
2	-1.1498264e+18
3	-2.5347803e+17
4	-2.9051925e+17
5	-1.7748771e+17
6	-1.9467381e+17
7	-5.7366072e+17
8	-3.4876448e+17
9	-6.7308809e+16
10	-1.3831905e+17
11	-5.8366396e+18
12	-6.7348031e+17
13	-1.7904816e+18
14	-1.1043756e+17
15	-6.6633014e+18
16	-3.3133085e+17
17	-1.4005166e+18
18	-3.3736776e+18
19	-5.7129547e+17
20	-9.8776167e+18
21	-1.4386528e+19
22	-2.3356667e+17
23	-1.8750837e+18
24	-1.8670951e+18
25	-1.1034425e+18
26	-2.6958244e+18
27	-3.6643769e+19
28	-5.7047317e+18
29	-2.3820198e+17
30	-2.8252699e+18
31	-1.7957293e+20
32	-5.7875196e+19
33	-9.9967088e+18
34	-2.8834045e+19
35	-2.9219669e+18
36	-9.6076502e+18
37	-1.1695939e+19
38	-6.251229e+19
39	-9.6911908e+18
40	-8.103145e+20
41	-5.2136351e+18
42	-3.552427e+19
43	-8.286764e+19
44	-7.4746289e+19
45	-1.5996512e+19
46	-4.0377419e+20
47	-1.9630583e+20
48	-8.7980974e+19
49	-9.0920431e+19
50	-4.8083975e+17
51	-1.8613499e+20
52	-1.3042232e+20
53	-9.2682143e+20
54	-1.7691845e+20
55	-1.0091766e+20
56	-6.8153141e+19
57	-2.7971803e+20
58	-1.3137337e+20
59	-4.8613426e+20
60	-1.9163757e+20
61	-5.979352e+19
62	-4.7416741e+20
63	-5.9002629e+19
64	-1.086997e+21
65	-2.3784616e+21
66	-1.2224024e+20
67	-1.0321444e+19
68	-3.7636734e+20
69	-1.0084347e+19
70	-4.4453786e+21
71	-3.8491865e+20
72	-8.9142803e+19
73	-1.8559797e+20
74	-3.4658955e+20
75	-3.5505257e+19
76	-1.9381557e+20
77	-8.6665302e+19
78	-6.1547866e+19
79	-5.0171753e+18
80	-6.9629743e+19
81	-3.2347629e+21
82	-1.3504187e+22
83	-8.1440495e+19
84	-7.219395e+18
85	-8.4897013e+19
86	-7.7415672e+21
87	-5.7800305e+21
88	-4.3792302e+19
89	-6.6893491e+21
90	-1.6705838e+21
91	-1.5721911e+20
92	-5.0472905e+21
93	-2.6303217e+20
94	-1.3239383e+22
95	-1.324146e+21
96	-1.4018012e+21
97	-1.139505e+20
98	-3.4346168e+21
99	-2.212823e+21
100	-2.8971065e+21
101	-8.4488937e+21
102	-2.228281e+22
103	-5.7811257e+21
104	-6.9192525e+21
105	-3.3006042e+21
106	-4.0919348e+21
107	-9.8716526e+21
108	-2.4019513e+22
109	-2.2815471e+19
110	-5.3884974e+21
111	-7.8695647e+21
112	-4.447132e+20
113	-9.5411047e+20
114	-9.1052383e+19
115	-5.7131826e+21
116	-2.1893079e+17
117	-2.3454414e+17
118	-5.2159074e+22
119	-1.7969288e+21
120	-1.2101811e+22
121	-6.7586282e+21
122	-3.0185133e+21
123	-4.9290837e+21
124	-1.4076934e+22
125	-6.0095384e+22
126	-6.103334e+22
127	-1.1269337e+22
128	-1.823511e+22
129	-3.7310332e+22
130	-2.5206596e+17
131	-5.1399551e+22
132	-1.424732e+20
133	-1.8315001e+22
134	-1.4720073e+22
135	-5.4792916e+22
136	-7.8325076e+19
137	-2.0142071e+22
138	-6.4507649e+22
139	-7.4136345e+20
140	-5.8985267e+22
141	-6.0052872e+21
142	-1.0057577e+21
143	-1.209412e+22
144	-2.0030216e+22
145	-5.6567483e+22
146	-1.6580463e+22
147	-2.3602074e+21
148	-4.690843e+17
149	-1.1647083e+23
150	-1.8126361e+22
151	-8.102989e+21
152	-9.084062e+21
153	-2.9092878e+22
154	-2.0738094e+22
155	-2.6992812e+22
156	-1.1366317e+22
157	-1.1880857e+22
158	-4.1942341e+22
159	-3.7859035e+22
160	-5.7982375e+21
161	-3.6998626e+17
162	-9.6125782e+17
163	-4.6303043e+17
164	-1.3458701e+23
165	-3.0906126e+22
166	-4.9521251e+22
167	-9.2363723e+22
168	-2.4118605e+21
169	-1.1012949e+22
170	-1.1536543e+22
171	-3.0451587e+22
172	-3.3251503e+21
173	-1.6574128e+23
174	-5.5499267e+21
175	-9.0668654e+22
176	-1.7403484e+23
177	-2.0043413e+23
178	-2.814087e+22
179	-3.2541644e+19
180	-9.6285118e+22
181	-1.0175007e+23
182	-3.1429152e+22
183	-2.0388684e+22
184	-1.6985806e+23
185	-8.8213265e+19
186	-1.2662279e+22
187	-3.9561775e+22
188	-5.6259538e+21
189	-1.1514693e+23
190	-1.3401987e+23
191	-3.5765796e+22
192	-8.8573051e+21
193	-3.158525e+22
194	-1.2155123e+23
195	-8.8422445e+22
196	-2.2823788e+22
197	-1.6225041e+23
198	-4.499815e+17
199	-2.5385295e+23
200	-6.3958316e+19
201	-5.5814476e+21
202	-1.7878847e+22
203	-1.3168924e+22
204	-5.6464383e+17
205	-9.5721109e+17
206	-1.0851241e+18
207	-1.423375e+23
208	-3.2269491e+22
209	-1.1248665e+22
210	-2.7243276e+23
211	-2.0409492e+22
212	-2.7894435e+23
213	-7.6854243e+22
214	-2.2204188e+23
215	-2.4480779e+22
216	-2.1656744e+17
217	-3.3849834e+17
218	-6.0362653e+22
219	-2.3288682e+17
220	-5.6907818e+22
221	-3.0731813e+17
222	-3.2131217e+23
223	-2.6194226e+23
224	-3.4678347e+23
225	-2.6219862e+23
226	-1.6950382e+23
227	-2.4445008e+17
228	-5.4088254e+22
229	-1.2830681e+23
230	-5.391169e+17
231	-3.8380016e+22
232	-1.5813924e+23
233	-4.5317051e+22
234	-7.6480821e+22
235	-3.0875789e+23
236	-1.5154186e+22
237	-7.7887952e+17
238	-1.8183497e+23
239	-3.7734848e+23
240	-2.6803181e+23
241	-3.1422505e+17
242	-2.2481858e+17
243	-3.2150367e+17
244	-3.1546411e+17
245	-2.2948972e+17
246	-1.5848642e+23
247	-3.4955446e+17
248	-4.7879682e+22
249	-3.769385e+17
250	-8.5077404e+17
251	-2.3873617e+23
252	-4.0923075e+17
253	-8.8741844e+22
254	-1.0127304e+18
255	-3.2749038e+22
256	-8.755546e+22
257	-2.9244037e+22
258	-5.7238031e+23
259	-2.9856551e+23
260	-4.6845967e+23
261	-3.9545869e+23
262	-5.5333553e+20
263	-3.7140331e+22
264	-4.8098678e+17
265	-2.6517577e+17
266	-1.4697595e+23
267	-6.7851804e+22
268	-3.0225753e+23
269	-1.4013215e+22
270	-8.0675944e+17
271	-4.7922864e+17
272	-6.0237266e+17
273	-2.1577419e+17
274	-2.7595925e+17
275	-2.6746415e+17
276	-2.8978667e+23
277	-3.1994973e+23
278	-4.0310302e+23
279	-3.0377739e+22
280	-1.0355421e+18
281	-2.1142342e+23
282	-1.0599512e+23
283	-1.2935028e+23
284	-4.8039431e+23
285	-2.6133843e+23
286	-1.6545266e+18
287	-1.5338333e+23
288	-7.388244e+17
289	-3.1124133e+22
290	-1.1851619e+18
291	-5.1222527e+17
292	-6.1753804e+17
293	-5.0511366e+17
294	-3.9709441e+23
295	-5.0032859e+21
296	-6.1760775e+21
297	-5.7192513e+17
298	-2.1589472e+23
299	-1.9563355e+18
300	-1.1825196e+18
301	-7.6295893e+23
302	-3.6370255e+23
303	-9.7148167e+22
304	-3.2303048e+22
305	-5.8846396e+22
306	-1.7761534e+23
307	-3.6785468e+23
308	-9.7548407e+22
309	-1.4662405e+23
310	-1.0760038e+18
311	-1.2720598e+22
312	-2.7689008e+23
313	-1.8906279e+23
314	-1.1026886e+23
315	-1.200335e+18
316	-8.0127373e+23
317	-3.2820491e+23
318	-1.3584587e+21
319	-3.2516351e+17
320	-4.0968361e+23
321	-4.0923911e+23
322	-1.3369727e+23
323	-3.9853061e+17
324	-1.7401025e+18
325	-8.5645305e+17
326	-1.931203e+18
327	-7.7218801e+17
328	-9.1231139e+22
329	-1.1694395e+18
330	-2.3344239e+18
331	-1.6181502e+18
332	-2.1999267e+18
333	-2.0509473e+18
334	-2.8309451e+23
335	-2.1486689e+18
336	-2.2232458e+17
337	-1.5531518e+18
338	-7.5153701e+17
339	-5.8825392e+23
340	-4.5273688e+22
341	-1.9820253e+18
342	-2.5593231e+18
343	-2.2900224e+18
344	-7.0694006e+17
345	-2.1939955e+21
346	-3.1154784e+17
347	-4.1353581e+18
348	-1.9626562e+23
349	-5.1622447e+17
350	-2.5357488e+18
351	-4.3224301e+21
352	-2.4799933e+23
353	-1.3631632e+18
354	-4.6271371e+17
355	-4.1745162e+17
356	-1.9191277e+23
357	-3.426857e+18
358	-3.6321675e+18
359	-1.5840231e+18
360	-1.1839442e+18
361	-1.1987553e+24
362	-1.9638822e+18
363	-2.6916349e+23
364	-9.8664294e+23
365	-5.769983e+17
366	-6.4095931e+17
367	-9.4188513e+17
368	-2.2177415e+23
369	-1.5708155e+18
370	-1.8929312e+18
371	-9.4329363e+23
372	-1.4066527e+18
373	-3.6373164e+17
374	-4.2714488e+17
375	-5.1372201e+18
376	-5.2373322e+18
377	-7.7566673e+18
378	-2.9633227e+17
379	-1.2074168e+24
380	-2.0658845e+18
381	-1.2144534e+19
382	-1.0415218e+18
383	-3.7079798e+23
384	-1.2149996e+18
385	-1.358298e+18
386	-1.7424803e+18
387	-5.8026118e+23
388	-1.1175498e+18
389	-5.1860823e+23
390	-4.4815757e+17
391	-4.1818352e+23
392	-1.0937969e+24
393	-1.8685038e+18
394	-5.2591453e+17
395	-3.1358017e+18
396	-1.1723826e+18
397	-1.1880941e+18
398	-8.0462484e+17
399	-4.8971934e+18
400	-1.5670385e+18
401	-1.6012135e+18
402	-3.2177396e+17
403	-2.7439072e+22
404	-5.7939957e+17
405	-2.80442e+23
406	-2.787525e+17
407	-1.6416139e+18
408	-5.4711296e+17
409	-3.3199549e+23
410	-2.019769e+17
411	-3.8898562e+22
412	-3.333843e+22
413	-3.7330394e+18
414	-4.0598261e+20
415	-2.4756301e+17
416	-3.2595669e+17
417	-3.7610833e+17
418	-7.918903e+22
419	-5.339089e+17
420	-2.3432906e+18
421	-1.9563163e+18
422	-4.1467085e+18
423	-9.1712867e+18
424	-4.2480503e+17
425	-2.7994391e+18
426	-6.4652085e+18
427	-3.1388083e+18
428	-4.3191376e+18
429	-1.6665813e+18
430	-3.6413252e+17
431	-5.0150843e+18
432	-1.1779087e+18
433	-3.0390598e+23
434	-1.0984584e+24
435	-8.7534514e+17
436	-1.6547294e+18
437	-2.5394445e+18
438	-2.142259e+18
439	-2.0469862e+18
440	-3.2551563e+18
441	-4.0430092e+18
442	-2.3630537e+18
443	-2.8179044e+18
444	-1.332958e+18
445	-2.2907877e+17
446	-1.8921021e+19
447	-6.1282823e+17
448	-1.0112611e+18
449	-8.8639643e+21
450	-3.404652e+18
451	-4.271599e+17
452	-8.1693621e+17
453	-2.7962449e+17
454	-1.8201763e+23
455	-7.8846281e+17
456	-1.3983494e+18
457	-5.1486921e+18
458	-1.1662129e+24
459	-2.4492059e+18
460	-3.1012915e+17
461	-6.492582e+23
462	-8.9216601e+23
463	-1.3134806e+24
464	-1.0337683e+18
465	-1.9409454e+24
466	-3.5506945e+17
467	-4.6057968e+18
468	-3.912787e+17
469	-2.1926562e+18
470	-1.1047609e+18
471	-5.7230303e+18
472	-9.2634394e+18
473	-1.3108782e+18
474	-2.9319952e+23
475	-6.8401844e+18
476	-1.0225146e+18
477	-4.9513447e+17
478	-2.9902179e+18
479	-2.1064219e+19
480	-7.4656334e+18
481	-8.9940962e+18
482	-2.8115446e+18
483	-1.834828e+18
484	-1.646069e+23
485	-8.4733082e+17
486	-1.7020511e+24
487	-6.7714854e+18
488	-1.2462415e+18
489	-3.2839327e+18
490	-2.2924142e+18
491	-6.2498739e+17
492	-1.4380669e+18
493	-2.3897051e+23
494	-4.7841714e+17
495	-1.2627636e+18
496	-3.5660025e+17
497	-7.0181918e+18
498	-4.3347537e+17
499	-1.0938125e+24
500	-1.7186481e+18
501	-1.0137109e+18
502	-5.9952084e+17
503	-7.1700167e+17
504	-9.1528019e+17
505	-5.5577352e+18
506	-2.6968957e+18
507	-2.8023056e+17
508	-1.4712362e+24
509	-4.6350304e+17
510	-2.1832163e+18
511	-7.8722097e+17
512	-2.2532074e+18
513	-7.3104253e+17
514	-3.3317267e+17
515	-4.0223756e+17
516	-1.4231705e+18
517	-4.606461e+17
518	-8.7898131e+17
519	-3.3974949e+18
520	-9.5564235e+17
521	-8.1716283e+18
522	-2.4257909e+18
523	-1.2810994e+19
524	-1.2565486e+18
525	-1.443997e+18
526	-1.3075863e+22
527	-8.3158785e+23
528	-1.5766191e+18
529	-3.1348368e+18
530	-1.1113811e+19
531	-8.6126794e+21
532	-1.3985626e+22
533	-1.9474634e+18
534	-1.4531889e+24
535	-2.3492386e+24
536	-1.0492672e+18
537	-9.0965626e+23
538	-1.1244892e+19
539	-6.7868465e+18
540	-3.6307471e+18
541	-1.2438128e+19
542	-2.6423058e+18
543	-6.5209482e+22
544	-1.5089641e+24
545	-2.114594e+18
546	-4.3014454e+18
547	-4.6802951e+18
548	-3.3602922e+23
549	-1.9069999e+19
550	-2.4044558e+24
551	-3.0177185e+19
552	-1.9206234e+22
553	-1.3982512e+19
554	-1.8975568e+18
555	-9.5156936e+18
556	-1.4529219e+18
557	-1.8995592e+24
558	-4.3832852e+18
559	-1.660618e+18
560	-6.1350105e+18
561	-6.1241258e+17
562	-5.9745857e+17
563	-2.1054445e+17
564	-5.0255158e+17
565	-1.2506817e+19
566	-6.7329477e+17
567	-9.1327023e+18
568	-5.8400134e+18
569	-8.4153481e+18
570	-1.4500098e+18
571	-1.9110318e+18
572	-6.9710626e+18
573	-1.4696352e+18
574	-1.4053402e+19
575	-3.0338873e+17
576	-5.2597813e+23
577	-3.4865161e+17
578	-3.9491167e+18
579	-3.0304319e+18
580	-1.8289829e+19
581	-3.7678574e+18
582	-1.3717291e+18
583	-3.1137097e+18
584	-1.0802029e+19
585	-2.5851039e+23
586	-2.8988935e+18
587	-1.9639135e+18
588	-5.276584e+23
589	-2.2994122e+17
590	-6.3741778e+18
591	-8.3898855e+18
592	-2.5495287e+18
593	-9.8353383e+17
594	-5.3429275e+17
595	-5.8135341e+18
596	-1.5344831e+23
597	-5.3871255e+18
598	-3.5012703e+18
599	-2.9564999e+17
600	-1.8543235e+18
601	-3.649025e+23
602	-6.1080328e+17
603	-1.4368204e+24
604	-3.1214551e+23
605	-3.1814674e+18
606	-3.0613141e+24
607	-2.2404796e+17
608	-4.0021964e+19
609	-5.3819877e+18
610	-1.0771995e+23
611	-3.8642275e+18
612	-4.7495311e+19
613	-1.9124248e+18
614	-1.0335721e+18
615	-2.0324248e+18
616	-8.6394822e+18
617	-8.5006101e+18
618	-1.1219365e+19
619	-3.2660136e+18
620	-9.05703e+18
621	-1.6418784e+18
622	-3.1770926e+17
623	-2.3939432e+19
624	-1.5435128e+23
625	-1.477488e+19
626	-8.2202541e+18
627	-1.2856635e+18
628	-1.321314e+18
629	-1.6178286e+19
630	-3.9812866e+17
631	-8.3092758e+17
632	-1.0216526e+24
633	-2.7641952e+18
634	-8.700221e+18
635	-1.719963e+19
636	-1.045016e+19
637	-1.4878311e+19
638	-1.5950038e+19
639	-9.0052446e+17
640	-5.7968581e+23
641	-5.3881986e+19
642	-6.0652657e+18
643	-1.1378353e+19
644	-4.2098664e+17
645	-5.9393962e+17
646	-1.115266e+23
647	-3.0503703e+18
648	-2.0552801e+24
649	-1.0780958e+19
650	-1.5717453e+24
651	-1.1945137e+18
652	-3.137929e+17
653	-3.2722911e+18
654	-4.5335757e+19
655	-2.6041137e+19
656	-1.1466097e+19
657	-4.5069361e+18
658	-3.6871144e+19
659	-1.6566021e+19
660	-7.4981032e+18
661	-7.882193e+18
662	-3.0383912e+24
663	-8.1017991e+17
664	-1.7351493e+24
665	-6.9080694e+21
666	-2.4042833e+18
667	-1.8934782e+18
668	-2.38523e+19
669	-1.1929912e+23
670	-1.39167e+19
671	-7.3073359e+17
672	-3.0492939e+18
673	-3.498087e+18
674	-2.1253848e+19
675	-1.8131492e+24
676	-7.0488611e+18
677	-1.6653619e+24
678	-3.5431394e+18
679	-7.6526827e+19
680	-2.8861352e+22
681	-7.4484141e+18
682	-1.1499779e+19
683	-2.124289e+18
684	-1.9987011e+19
685	-1.0099149e+19
686	-3.6497371e+19
687	-1.4292935e+19
688	-1.4232823e+19
689	-2.7680604e+18
690	-4.1174855e+18
691	-3.0972296e+19
692	-2.0190416e+17
693	-2.0052819e+19
694	-9.604685e+17
695	-2.6878346e+17
696	-5.1960008e+18
697	-2.123537e+19
698	-1.3799579e+24
699	-2.4298169e+18
700	-2.4354595e+19
701	-1.8074458e+19
702	-5.4435893e+17
703	-2.3272119e+24
704	-3.9942144e+19
705	-2.3545935e+17
706	-2.1997754e+24
707	-1.9363364e+18
708	-2.682208e+18
709	-1.1602026e+19
710	-3.578155e+18
711	-1.0084694e+18
712	-1.0834017e+18
713	-3.96338e+17
714	-4.5004277e+18
715	-2.2576059e+18
716	-1.671475e+18
717	-1.6049055e+18
718	-1.295927e+19
719	-2.1973557e+18
720	-1.5161861e+19
721	-1.3312671e+19
722	-1.838676e+19
723	-1.8882634e+18
724	-1.2056954e+18
725	-2.1472128e+19
726	-1.3856808e+19
727	-1.8213805e+19
728	-6.41205e+18
729	-6.2689895e+17
730	-5.8505091e+18
731	-6.0219568e+23
732	-1.0993062e+19
733	-3.8467379e+17
734	-5.3988658e+18
735	-2.4684361e+19
736	-4.8998518e+18
737	-1.5796893e+18
738	-1.0291932e+19
739	-1.4813174e+19
740	-5.1949996e+17
741	-9.5427154e+18
742	-2.3671803e+19
743	-4.011651e+24
744	-1.3798046e+19
745	-6.2373541e+19
746	-5.5995254e+18
747	-1.4712848e+24
748	-2.145981e+18
749	-7.1500312e+19
750	-2.147603e+17
751	-2.4226623e+18
752	-9.2445153e+18
753	-4.2277233e+18
754	-2.4383167e+18
755	-3.7103173e+17
756	-3.6898986e+17
757	-9.2849193e+18
758	-1.9767473e+19
759	-1.0078974e+19
760	-4.201298e+24
761	-1.6011548e+19
762	-1.2246963e+19
763	-2.3265209e+19
764	-9.2961194e+18
765	-2.5330863e+22
766	-9.3209532e+17
767	-5.4219341e+17
768	-7.9964901e+17
769	-1.3748813e+19
770	-6.8831959e+18
771	-3.7544952e+18
772	-2.6855417e+18
773	-4.2269205e+19
774	-6.3997781e+19
775	-1.216626e+24
776	-1.7276339e+18
777	-1.5611758e+18
778	-3.3839208e+18
779	-1.9943058e+19
780	-1.5761247e+19
781	-1.701976e+18
782	-1.7517685e+18
783	-1.7919316e+18
784	-3.0705751e+18
785	-8.8716212e+18
786	-1.7353362e+18
787	-5.1496988e+18
788	-4.5719649e+18
789	-1.3852758e+19
790	-6.8391236e+19
791	-1.0571475e+19
792	-9.5218267e+18
793	-6.8667662e+18
794	-2.4924677e+18
795	-1.1362082e+19
796	-1.5984499e+18
797	-5.769677e+18
798	-2.4892147e+18
799	-5.364613e+18
800	-4.4731276e+23
801	-1.3646794e+19
802	-1.2259369e+19
803	-3.1481938e+19
804	-6.992798e+18
805	-8.0800499e+18
806	-5.8251143e+19
807	-8.5782603e+23
808	-5.8719588e+18
809	-5.1938677e+24
810	-8.0220177e+23
811	-1.9726199e+24
812	-1.1570069e+19
813	-3.5050037e+23
814	-2.7300374e+17
815	-2.542832e+19
816	-2.1086516e+19
817	-4.2640743e+18
818	-2.1542134e+19
819	-2.6462271e+19
820	-1.8473503e+21
821	-4.4752511e+19
822	-9.0650514e+17
823	-1.0504454e+18
824	-6.7761832e+19
825	-1.8047516e+18
826	-9.0097358e+18
827	-9.0954159e+17
828	-1.0224389e+19
829	-3.1403502e+18
830	-2.3792721e+17
831	-1.7183497e+19
832	-1.2821894e+20
833	-9.6996566e+17
834	-4.5025913e+17
835	-7.7094645e+17
836	-7.9165033e+18
837	-1.5699161e+18
838	-7.1560129e+18
839	-5.4392529e+18
840	-5.9732252e+19
841	-8.8831078e+18
842	-1.9902477e+18
843	-5.7442476e+19
844	-6.3231151e+19
845	-2.6718694e+19
846	-5.661089e+19
847	-1.3428394e+19
848	-2.1779336e+19
849	-7.0839399e+18
850	-6.22868e+17
851	-2.9019875e+19
852	-1.6405784e+19
853	-3.0289328e+19
854	-1.9810549e+18
855	-1.3780538e+18
856	-1.6024854e+19
857	-8.1468637e+19
858	-5.7385326e+18
859	-5.0506099e+24
860	-1.4678957e+18
861	-2.8450489e+17
862	-2.393197e+18
863	-2.4748353e+19
864	-5.3594312e+17
865	-1.7109008e+19
866	-1.7638691e+19
867	-5.2022488e+19
868	-4.689506e+17
869	-1.3740834e+19
870	-6.157951e+18
871	-9.0005933e+19
872	-4.3468033e+19
873	-7.0603568e+18
874	-1.1077618e+19
875	-3.3132254e+18
876	-3.3116102e+18
877	-4.636734e+19
878	-6.1070011e+17
879	-5.9179759e+18
880	-1.9257282e+19
881	-1.8573633e+19
882	-1.245188e+20
883	-2.6564296e+17
884	-1.5459193e+20
885	-8.4121183e+18
886	-1.2629122e+20
887	-1.7088012e+24
888	-2.9709298e+24
889	-1.528674e+19
890	-2.5534639e+19
891	-5.761388e+18
892	-6.2727824e+19
893	-4.0131804e+19
894	-8.094055e+18
895	-5.3309019e+17
896	-3.640455e+18
897	-2.8613309e+19
898	-1.1532367e+19
899	-8.1358006e+18
900	-7.1802576e+19
901	-5.694337e+18
902	-2.1343794e+18
903	-1.3220669e+19
904	-7.5479901e+19
905	-5.104391e+18
906	-9.3590915e+18
907	-5.7785167e+18
908	-1.4579143e+18
909	-6.2301021e+18
910	-1.9592552e+19
911	-1.820194e+18
912	-4.9701184e+17
913	-1.2243082e+20
914	-6.2072963e+18
915	-1.4460145e+19
916	-7.7943827e+18
917	-2.0618281e+19
918	-1.4336914e+18
919	-1.3027434e+19
920	-5.3168706e+24
921	-3.0663656e+19
922	-9.0111378e+19
923	-7.1949617e+19
924	-4.466552e+18
925	-7.0271085e+19
926	-3.227339e+18
927	-1.5464049e+18
928	-4.9356428e+18
929	-8.6319474e+18
930	-3.8812e+18
931	-1.3108692e+18
932	-6.0434504e+19
933	-5.6109005e+19
934	-4.2626915e+19
935	-2.9954626e+19
936	-3.4970579e+19
937	-6.1164389e+17
938	-2.7053174e+19
939	-1.1804597e+18
940	-1.1244231e+20
941	-4.1707871e+19
942	-2.0726942e+19
943	-9.0147479e+18
944	-1.0948868e+19
945	-3.164691e+17
946	-5.371995e+18
947	-3.1081109e+19
948	-6.407316e+19
949	-2.2951235e+19
950	-3.9353207e+19
951	-8.3067244e+18
952	-4.3784202e+18
953	-3.9288977e+18
954	-1.744653e+18
955	-1.0974508e+19
956	-3.2093041e+18
957	-3.0295315e+19
958	-5.3270558e+19
959	-7.4880798e+17
960	-1.6188179e+19
961	-9.8828334e+19
962	-1.6504516e+18
963	-9.9867304e+18
964	-2.2111465e+19
965	-2.6466236e+19
966	-4.5170343e+19
967	-4.4951908e+19
968	-5.6553422e+19
969	-2.2264545e+20
970	-8.3547861e+18
971	-3.9399439e+19
972	-4.6436382e+19
973	-2.4277942e+19
974	-1.2974899e+20
975	-3.0257195e+19
976	-9.4892934e+18
977	-6.0710091e+19
978	-8.3409758e+18
979	-1.9029726e+19
980	-2.1896258e+19
981	-8.5716748e+17
982	-3.422483e+17
983	-4.5503146e+19
984	-1.4919483e+19
985	-4.0144245e+19
986	-1.006989e+24
987	-3.7855374e+19
988	-3.935083e+18
989	-6.9567921e+18
990	-8.8573652e+23
991	-1.0598048e+20
992	-3.7605289e+19
993	-4.3750395e+19
994	-1.3329474e+19
995	-8.9261211e+19
996	-1.7305222e+19
997	-1.6214104e+20
998	-3.5893532e+19
999	-8.1471997e+18
1000	-4.3690253e+19


==> graphics/data/bips_dt_rewards.dat <==
1	-1.1627565e+08	-1.1627565e+08	-4.7872459e+17
2	-81102233	-1.1627565e+08	-4.7872459e+17
4	-81102233	-1.1627565e+08	-4.7872459e+17
5	-81102233	-1.1627565e+08	-1.1498264e+18
9	-81102233	-1.1627565e+08	-1.1498264e+18
10	-81102233	-1.1627565e+08	-2.5347803e+17
13	-81102233	-1.1627565e+08	-2.5347803e+17
14	-81102233	-1.1627565e+08	-2.9051925e+17
17	-81102233	-1.1627565e+08	-2.9051925e+17
18	-81102233	-1.1627565e+08	-1.7748771e+17
21	-81102233	-1.1627565e+08	-1.7748771e+17
22	-81102233	-1.1627565e+08	-1.9467381e+17
25	-81102233	-1.1627565e+08	-1.9467381e+17
26	-81102233	-1.1627565e+08	-5.7366072e+17
29	-81102233	-1.1627565e+08	-5.7366072e+17
30	-81102233	-1.1627565e+08	-3.4876448e+17
33	-81102233	-1.1627565e+08	-3.4876448e+17
34	-81102233	-1.1627565e+08	-6.7308809e+16
37	-81102233	-1.1627565e+08	-6.7308809e+16
38	-81102233	-1.1627565e+08	-1.3831905e+17
42	-81102233	-1.1627565e+08	-1.3831905e+17
43	-81102233	-1.1627565e+08	-5.8366396e+18
47	-81102233	-1.1627565e+08	-5.8366396e+18
48	-81102233	-1.1627565e+08	-6.7348031e+17
51	-81102233	-1.1627565e+08	-6.7348031e+17
52	-81102233	-1.1627565e+08	-1.7904816e+18
56	-81102233	-1.1627565e+08	-1.7904816e+18
57	-81102233	-1.1627565e+08	-1.1043756e+17
61	-81102233	-1.1627565e+08	-1.1043756e+17
62	-81102233	-1.1627565e+08	-6.6633014e+18
66	-81102233	-1.1627565e+08	-6.6633014e+18
67	-81102233	-1.1627565e+08	-3.3133085e+17
70	-81102233	-1.1627565e+08	-3.3133085e+17
71	-81102233	-1.1627565e+08	-1.4005166e+18
74	-81102233	-1.1627565e+08	-1.4005166e+18
75	-81102233	-1.1627565e+08	-3.3736776e+18
79	-81102233	-1.1627565e+08	-3.3736776e+18
80	-81102233	-1.1627565e+08	-5.7129547e+17
83	-81102233	-1.1627565e+08	-5.7129547e+17
84	-81102233	-1.1627565e+08	-9.8776167e+18
87	-81102233	-1.1627565e+08	-9.8776167e+18
88	-81102233	-1.1627565e+08	-1.4386528e+19
91	-81102233	-1.1627565e+08	-1.4386528e+19
92	-81102233	-1.1627565e+08	-2.3356667e+17
94	-81102233	-1.1627565e+08	-2.3356667e+17
95	-81102233	-1.1627565e+08	-1.8750837e+18
97	-81102233	-1.1627565e+08	-1.8750837e+18
98	-81102233	-1.1627565e+08	-1.8670951e+18
100	-81102233	-1.1627565e+08	-1.8670951e+18
101	-81102233	-1.1627565e+08	-1.1034425e+18
103	-81102233	-1.1627565e+08	-1.1034425e+18
104	-81102233	-1.1627565e+08	-2.6958244e+18
106	-81102233	-1.1627565e+08	-2.6958244e+18
107	-81102233	-1.1627565e+08	-3.6643769e+19
110	-81102233	-1.1627565e+08	-3.6643769e+19
111	-81102233	-1.1627565e+08	-5.7047317e+18
113	-81102233	-1.1627565e+08	-5.7047317e+18
114	-81102233	-1.1627565e+08	-2.3820198e+17
116	-81102233	-1.1627565e+08	-2.3820198e+17
117	-81102233	-1.1627565e+08	-2.8252699e+18
119	-81102233	-1.1627565e+08	-2.8252699e+18
120	-81102233	-1.1627565e+08	-1.7957293e+20
123	-81102233	-1.1627565e+08	-1.7957293e+20
124	-81102233	-1.1627565e+08	-5.7875196e+19
126	-81102233	-1.1627565e+08	-5.7875196e+19
127	-81102233	-1.1627565e+08	-9.9967088e+18
129	-81102233	-1.1627565e+08	-9.9967088e+18
130	-81102233	-1.1627565e+08	-2.8834045e+19
132	-81102233	-1.1627565e+08	-2.8834045e+19
133	-81102233	-1.1627565e+08	-2.9219669e+18
135	-81102233	-1.1627565e+08	-2.9219669e+18
136	-81102233	-1.1627565e+08	-9.6076502e+18
138	-81102233	-1.1627565e+08	-9.6076502e+18
139	-81102233	-1.1627565e+08	-1.1695939e+19
141	-81102233	-1.1627565e+08	-1.1695939e+19
142	-81102233	-1.1627565e+08	-6.251229e+19
144	-81102233	-1.1627565e+08	-6.251229e+19
145	-81102233	-1.1627565e+08	-9.6911908e+18
147	-81102233	-1.1627565e+08	-9.6911908e+18
148	-81102233	-1.1627565e+08	-8.103145e+20
151	-81102233	-1.1627565e+08	-8.103145e+20
152	-81102233	-81102233	-5.2136351e+18
154	-81102233	-81102233	-5.2136351e+18
155	-81102233	-81102233	-3.552427e+19
157	-81102233	-81102233	-3.552427e+19
158	-81102233	-81102233	-8.286764e+19
160	-81102233	-81102233	-8.286764e+19
161	-81102233	-81102233	-7.4746289e+19
163	-81102233	-81102233	-7.4746289e+19
164	-81102233	-81102233	-1.5996512e+19
166	-81102233	-81102233	-1.5996512e+19
167	-81102233	-81102233	-4.0377419e+20
169	-81102233	-81102233	-4.0377419e+20
170	-81102233	-81102233	-1.9630583e+20
172	-81102233	-81102233	-1.9630583e+20
173	-81102233	-81102233	-8.7980974e+19
175	-81102233	-81102233	-8.7980974e+19
176	-81102233	-81102233	-9.0920431e+19
178	-81102233	-81102233	-9.0920431e+19
179	-81102233	-81102233	-4.8083975e+17
181	-81102233	-81102233	-4.8083975e+17
182	-81102233	-81102233	-1.8613499e+20
184	-81102233	-81102233	-1.8613499e+20
185	-81102233	-81102233	-1.3042232e+20
187	-81102233	-81102233	-1.3042232e+20
188	-81102233	-81102233	-9.2682143e+20
190	-81102233	-81102233	-9.2682143e+20
191	-81102233	-81102233	-1.7691845e+20
193	-81102233	-81102233	-1.7691845e+20
194	-81102233	-81102233	-1.0091766e+20
196	-81102233	-81102233	-1.0091766e+20
197	-81102233	-81102233	-6.8153141e+19
199	-81102233	-81102233	-6.8153141e+19
200	-81102233	-81102233	-2.7971803e+20
202	-81102233	-81102233	-2.7971803e+20
203	-81102233	-81102233	-1.3137337e+20
205	-81102233	-81102233	-1.3137337e+20
206	-81102233	-81102233	-4.8613426e+20
208	-81102233	-81102233	-4.8613426e+20
209	-81102233	-81102233	-1.9163757e+20
211	-81102233	-81102233	-1.9163757e+20
212	-81102233	-81102233	-5.979352e+19
214	-81102233	-81102233	-5.979352e+19
215	-81102233	-81102233	-4.7416741e+20
217	-81102233	-81102233	-4.7416741e+20
218	-81102233	-81102233	-5.9002629e+19
220	-81102233	-81102233	-5.9002629e+19
221	-81102233	-81102233	-1.086997e+21
223	-81102233	-81102233	-1.086997e+21
224	-81102233	-81102233	-2.3784616e+21
226	-81102233	-81102233	-2.3784616e+21
227	-81102233	-81102233	-1.2224024e+20
229	-81102233	-81102233	-1.2224024e+20
230	-81102233	-81102233	-1.0321444e+19
232	-81102233	-81102233	-1.0321444e+19
233	-81102233	-81102233	-3.7636734e+20
235	-81102233	-81102233	-3.7636734e+20
236	-81102233	-81102233	-1.0084347e+19
238	-81102233	-81102233	-1.0084347e+19
239	-81102233	-81102233	-4.4453786e+21
241	-81102233	-81102233	-4.4453786e+21
242	-81102233	-81102233	-3.8491865e+20
244	-81102233	-81102233	-3.8491865e+20
245	-81102233	-81102233	-8.9142803e+19
247	-81102233	-81102233	-8.9142803e+19
248	-81102233	-81102233	-1.8559797e+20
250	-81102233	-81102233	-1.8559797e+20
251	-81102233	-81102233	-3.4658955e+20
253	-81102233	-81102233	-3.4658955e+20
254	-81102233	-81102233	-3.5505257e+19
256	-81102233	-81102233	-3.5505257e+19
257	-81102233	-81102233	-1.9381557e+20
259	-81102233	-81102233	-1.9381557e+20
260	-81102233	-81102233	-8.6665302e+19
262	-81102233	-81102233	-8.6665302e+19
263	-81102233	-81102233	-6.1547866e+19
265	-81102233	-81102233	-6.1547866e+19
266	-81102233	-81102233	-5.0171753e+18
268	-81102233	-81102233	-5.0171753e+18
269	-81102233	-81102233	-6.9629743e+19
271	-81102233	-81102233	-6.9629743e+19
272	-81102233	-81102233	-3.2347629e+21
274	-81102233	-81102233	-3.2347629e+21
275	-81102233	-81102233	-1.3504187e+22
277	-81102233	-81102233	-1.3504187e+22
278	-81102233	-81102233	-8.1440495e+19
280	-81102233	-81102233	-8.1440495e+19
281	-81102233	-81102233	-7.219395e+18
283	-81102233	-81102233	-7.219395e+18
284	-81102233	-81102233	-8.4897013e+19
286	-81102233	-81102233	-8.4897013e+19
287	-81102233	-81102233	-7.7415672e+21
289	-81102233	-81102233	-7.7415672e+21
290	-81102233	-81102233	-5.7800305e+21
292	-81102233	-81102233	-5.7800305e+21
293	-81102233	-81102233	-4.3792302e+19
295	-81102233	-81102233	-4.3792302e+19
296	-81102233	-81102233	-6.6893491e+21
299	-81102233	-81102233	-6.6893491e+21
300	-81102233	-81102233	-1.6705838e+21
302	-81102233	-81102233	-1.6705838e+21
303	-81102233	-81102233	-1.5721911e+20
305	-81102233	-81102233	-1.5721911e+20
306	-81102233	-81102233	-5.0472905e+21
308	-81102233	-81102233	-5.0472905e+21
309	-81102233	-81102233	-2.6303217e+20
311	-81102233	-81102233	-2.6303217e+20
312	-81102233	-81102233	-1.3239383e+22
314	-81102233	-81102233	-1.3239383e+22
315	-81102233	-81102233	-1.324146e+21
317	-81102233	-81102233	-1.324146e+21
318	-81102233	-81102233	-1.4018012e+21
320	-81102233	-81102233	-1.4018012e+21
321	-81102233	-81102233	-1.139505e+20
323	-81102233	-81102233	-1.139505e+20
324	-81102233	-81102233	-3.4346168e+21
326	-81102233	-81102233	-3.4346168e+21
327	-81102233	-81102233	-2.212823e+21
329	-81102233	-81102233	-2.212823e+21
330	-81102233	-81102233	-2.8971065e+21
332	-81102233	-81102233	-2.8971065e+21
333	-81102233	-81102233	-8.4488937e+21
335	-81102233	-81102233	-8.4488937e+21
336	-81102233	-81102233	-2.228281e+22
338	-81102233	-81102233	-2.228281e+22
339	-81102233	-81102233	-5.7811257e+21
341	-81102233	-81102233	-5.7811257e+21
342	-81102233	-81102233	-6.9192525e+21
344	-81102233	-81102233	-6.9192525e+21
345	-81102233	-81102233	-3.3006042e+21
347	-81102233	-81102233	-3.3006042e+21
348	-81102233	-81102233	-4.0919348e+21
350	-81102233	-81102233	-4.0919348e+21
351	-81102233	-81102233	-9.8716526e+21
353	-81102233	-81102233	-9.8716526e+21
354	-81102233	-81102233	-2.4019513e+22
356	-81102233	-81102233	-2.4019513e+22
357	-81102233	-81102233	-2.2815471e+19
359	-81102233	-81102233	-2.2815471e+19
360	-81102233	-81102233	-5.3884974e+21
362	-81102233	-81102233	-5.3884974e+21
363	-81102233	-81102233	-7.8695647e+21
365	-81102233	-81102233	-7.8695647e+21
366	-81102233	-81102233	-4.447132e+20
368	-81102233	-81102233	-4.447132e+20
369	-81102233	-81102233	-9.5411047e+20
371	-81102233	-81102233	-9.5411047e+20
372	-81102233	-81102233	-9.1052383e+19
374	-81102233	-81102233	-9.1052383e+19
375	-81102233	-81102233	-5.7131826e+21
377	-81102233	-81102233	-5.7131826e+21
378	-81102233	-81102233	-2.1893079e+17
379	-81102233	-81102233	-2.1893079e+17
380	-81102233	-81102233	-2.3454414e+17
381	-81102233	-81102233	-2.3454414e+17
382	-81102233	-81102233	-5.2159074e+22
384	-81102233	-81102233	-5.2159074e+22
385	-81102233	-81102233	-1.7969288e+21
387	-81102233	-81102233	-1.7969288e+21
388	-81102233	-81102233	-1.2101811e+22
390	-81102233	-81102233	-1.2101811e+22
391	-81102233	-81102233	-6.7586282e+21
393	-81102233	-81102233	-6.7586282e+21
394	-81102233	-81102233	-3.0185133e+21
396	-81102233	-81102233	-3.0185133e+21
397	-81102233	-81102233	-4.9290837e+21
399	-81102233	-81102233	-4.9290837e+21
400	-81102233	-81102233	-1.4076934e+22
402	-81102233	-81102233	-1.4076934e+22
403	-81102233	-81102233	-6.0095384e+22
405	-81102233	-81102233	-6.0095384e+22
406	-81102233	-81102233	-6.103334e+22
408	-81102233	-81102233	-6.103334e+22
409	-81102233	-81102233	-1.1269337e+22
411	-81102233	-81102233	-1.1269337e+22
412	-81102233	-81102233	-1.823511e+22
414	-81102233	-81102233	-1.823511e+22
415	-81102233	-81102233	-3.7310332e+22
417	-81102233	-81102233	-3.7310332e+22
418	-81102233	-81102233	-2.5206596e+17
419	-81102233	-81102233	-2.5206596e+17
420	-81102233	-81102233	-5.1399551e+22
422	-81102233	-81102233	-5.1399551e+22
423	-81102233	-81102233	-1.424732e+20
425	-81102233	-81102233	-1.424732e+20
426	-81102233	-81102233	-1.8315001e+22
428	-81102233	-81102233	-1.8315001e+22
429	-81102233	-81102233	-1.4720073e+22
431	-81102233	-81102233	-1.4720073e+22
432	-81102233	-81102233	-5.4792916e+22
434	-81102233	-81102233	-5.4792916e+22
435	-81102233	-81102233	-7.8325076e+19
437	-81102233	-81102233	-7.8325076e+19
438	-81102233	-81102233	-2.0142071e+22
440	-81102233	-81102233	-2.0142071e+22
441	-81102233	-81102233	-6.4507649e+22
443	-81102233	-81102233	-6.4507649e+22
444	-81102233	-81102233	-7.4136345e+20
446	-81102233	-81102233	-7.4136345e+20
447	-81102233	-81102233	-5.8985267e+22
449	-81102233	-81102233	-5.8985267e+22
450	-81102233	-81102233	-6.0052872e+21
452	-81102233	-81102233	-6.0052872e+21
453	-81102233	-81102233	-1.0057577e+21
455	-81102233	-81102233	-1.0057577e+21
456	-81102233	-81102233	-1.209412e+22
458	-81102233	-81102233	-1.209412e+22
459	-81102233	-81102233	-2.0030216e+22
461	-81102233	-81102233	-2.0030216e+22
462	-81102233	-81102233	-5.6567483e+22
464	-81102233	-81102233	-5.6567483e+22
465	-81102233	-81102233	-1.6580463e+22
467	-81102233	-81102233	-1.6580463e+22
468	-81102233	-81102233	-2.3602074e+21
470	-81102233	-81102233	-2.3602074e+21
471	-81102233	-81102233	-4.690843e+17
472	-81102233	-81102233	-4.690843e+17
473	-81102233	-81102233	-1.1647083e+23
475	-81102233	-81102233	-1.1647083e+23
476	-81102233	-81102233	-1.8126361e+22
478	-81102233	-81102233	-1.8126361e+22
479	-81102233	-81102233	-8.102989e+21
481	-81102233	-81102233	-8.102989e+21
482	-81102233	-81102233	-9.084062e+21
484	-81102233	-81102233	-9.084062e+21
485	-81102233	-81102233	-2.9092878e+22
487	-81102233	-81102233	-2.9092878e+22
488	-81102233	-81102233	-2.0738094e+22
490	-81102233	-81102233	-2.0738094e+22
491	-81102233	-81102233	-2.6992812e+22
493	-81102233	-81102233	-2.6992812e+22
494	-81102233	-81102233	-1.1366317e+22
496	-81102233	-81102233	-1.1366317e+22
497	-81102233	-81102233	-1.1880857e+22
499	-81102233	-81102233	-1.1880857e+22
500	-81102233	-81102233	-4.1942341e+22
502	-81102233	-81102233	-4.1942341e+22
503	-81102233	-81102233	-3.7859035e+22
505	-81102233	-81102233	-3.7859035e+22
506	-81102233	-81102233	-5.7982375e+21
508	-81102233	-81102233	-5.7982375e+21
509	-81102233	-81102233	-3.6998626e+17
510	-81102233	-81102233	-3.6998626e+17
511	-81102233	-81102233	-9.6125782e+17
512	-81102233	-81102233	-9.6125782e+17
513	-81102233	-81102233	-4.6303043e+17
514	-81102233	-81102233	-4.6303043e+17
515	-81102233	-81102233	-1.3458701e+23
517	-81102233	-81102233	-1.3458701e+23
518	-81102233	-81102233	-3.0906126e+22
520	-81102233	-81102233	-3.0906126e+22
521	-81102233	-81102233	-4.9521251e+22
523	-81102233	-81102233	-4.9521251e+22
524	-81102233	-81102233	-9.2363723e+22
526	-81102233	-81102233	-9.2363723e+22
527	-81102233	-81102233	-2.4118605e+21
529	-81102233	-81102233	-2.4118605e+21
530	-81102233	-81102233	-1.1012949e+22
532	-81102233	-81102233	-1.1012949e+22
533	-81102233	-81102233	-1.1536543e+22
535	-81102233	-81102233	-1.1536543e+22
536	-81102233	-81102233	-3.0451587e+22
538	-81102233	-81102233	-3.0451587e+22
539	-81102233	-81102233	-3.3251503e+21
541	-81102233	-81102233	-3.3251503e+21
542	-81102233	-81102233	-1.6574128e+23
544	-81102233	-81102233	-1.6574128e+23
545	-81102233	-81102233	-5.5499267e+21
547	-81102233	-81102233	-5.5499267e+21
548	-81102233	-81102233	-9.0668654e+22
550	-81102233	-81102233	-9.0668654e+22
551	-81102233	-81102233	-1.7403484e+23
553	-81102233	-81102233	-1.7403484e+23
554	-81102233	-81102233	-2.0043413e+23
556	-81102233	-81102233	-2.0043413e+23
557	-81102233	-81102233	-2.814087e+22
559	-81102233	-81102233	-2.814087e+22
560	-81102233	-81102233	-3.2541644e+19
562	-81102233	-81102233	-3.2541644e+19
563	-81102233	-81102233	-9.6285118e+22
565	-81102233	-81102233	-9.6285118e+22
566	-81102233	-81102233	-1.0175007e+23
568	-81102233	-81102233	-1.0175007e+23
569	-81102233	-81102233	-3.1429152e+22
571	-81102233	-81102233	-3.1429152e+22
572	-81102233	-81102233	-2.0388684e+22
574	-81102233	-81102233	-2.0388684e+22
575	-81102233	-81102233	-1.6985806e+23
577	-81102233	-81102233	-1.6985806e+23
578	-81102233	-81102233	-8.8213265e+19
580	-81102233	-81102233	-8.8213265e+19
581	-81102233	-81102233	-1.2662279e+22
583	-81102233	-81102233	-1.2662279e+22
584	-81102233	-81102233	-3.9561775e+22
586	-81102233	-81102233	-3.9561775e+22
587	-81102233	-81102233	-5.6259538e+21
589	-81102233	-81102233	-5.6259538e+21
590	-81102233	-81102233	-1.1514693e+23
592	-81102233	-81102233	-1.1514693e+23
593	-81102233	-81102233	-1.3401987e+23
595	-81102233	-81102233	-1.3401987e+23
596	-81102233	-81102233	-3.5765796e+22
598	-81102233	-81102233	-3.5765796e+22
599	-81102233	-81102233	-8.8573051e+21
601	-81102233	-81102233	-8.8573051e+21
602	-81102233	-81102233	-3.158525e+22
604	-81102233	-81102233	-3.158525e+22
605	-81102233	-81102233	-1.2155123e+23
607	-81102233	-81102233	-1.2155123e+23
608	-81102233	-81102233	-8.8422445e+22
610	-81102233	-81102233	-8.8422445e+22
611	-81102233	-81102233	-2.2823788e+22
613	-81102233	-81102233	-2.2823788e+22
614	-81102233	-81102233	-1.6225041e+23
616	-81102233	-81102233	-1.6225041e+23
617	-81102233	-81102233	-4.499815e+17
618	-81102233	-81102233	-4.499815e+17
619	-81102233	-81102233	-2.5385295e+23
621	-81102233	-81102233	-2.5385295e+23
622	-81102233	-81102233	-6.3958316e+19
624	-81102233	-81102233	-6.3958316e+19
625	-81102233	-81102233	-5.5814476e+21
627	-81102233	-81102233	-5.5814476e+21
628	-81102233	-81102233	-1.7878847e+22
630	-81102233	-81102233	-1.7878847e+22
631	-81102233	-81102233	-1.3168924e+22
633	-81102233	-81102233	-1.3168924e+22
634	-81102233	-81102233	-5.6464383e+17
635	-81102233	-81102233	-5.6464383e+17
636	-81102233	-81102233	-9.5721109e+17
637	-81102233	-81102233	-9.5721109e+17
638	-81102233	-81102233	-1.0851241e+18
639	-81102233	-81102233	-1.0851241e+18
640	-81102233	-81102233	-1.423375e+23
642	-81102233	-81102233	-1.423375e+23
643	-81102233	-81102233	-3.2269491e+22
645	-81102233	-81102233	-3.2269491e+22
646	-81102233	-81102233	-1.1248665e+22
648	-81102233	-81102233	-1.1248665e+22
649	-81102233	-81102233	-2.7243276e+23
651	-81102233	-81102233	-2.7243276e+23
652	-81102233	-81102233	-2.0409492e+22
654	-81102233	-81102233	-2.0409492e+22
655	-81102233	-81102233	-2.7894435e+23
657	-81102233	-81102233	-2.7894435e+23
658	-81102233	-81102233	-7.6854243e+22
660	-81102233	-81102233	-7.6854243e+22
661	-81102233	-81102233	-2.2204188e+23
663	-81102233	-81102233	-2.2204188e+23
664	-81102233	-81102233	-2.4480779e+22
666	-81102233	-81102233	-2.4480779e+22
667	-81102233	-81102233	-2.1656744e+17
668	-81102233	-81102233	-2.1656744e+17
669	-81102233	-81102233	-3.3849834e+17
670	-81102233	-81102233	-3.3849834e+17
671	-81102233	-81102233	-6.0362653e+22
673	-81102233	-81102233	-6.0362653e+22
674	-81102233	-81102233	-2.3288682e+17
675	-81102233	-81102233	-2.3288682e+17
676	-81102233	-81102233	-5.6907818e+22
678	-81102233	-81102233	-5.6907818e+22
679	-81102233	-81102233	-3.0731813e+17
680	-81102233	-81102233	-3.0731813e+17
681	-81102233	-81102233	-3.2131217e+23
683	-81102233	-81102233	-3.2131217e+23
684	-81102233	-81102233	-2.6194226e+23
686	-81102233	-81102233	-2.6194226e+23
687	-81102233	-81102233	-3.4678347e+23
689	-81102233	-81102233	-3.4678347e+23
690	-81102233	-81102233	-2.6219862e+23
692	-81102233	-81102233	-2.6219862e+23
693	-81102233	-81102233	-1.6950382e+23
695	-81102233	-81102233	-1.6950382e+23
696	-81102233	-81102233	-2.4445008e+17
697	-81102233	-81102233	-2.4445008e+17
698	-81102233	-81102233	-5.4088254e+22
700	-81102233	-81102233	-5.4088254e+22
701	-81102233	-81102233	-1.2830681e+23
703	-81102233	-81102233	-1.2830681e+23
704	-81102233	-81102233	-5.391169e+17
705	-81102233	-81102233	-5.391169e+17
706	-81102233	-81102233	-3.8380016e+22
708	-81102233	-81102233	-3.8380016e+22
709	-81102233	-81102233	-1.5813924e+23
711	-81102233	-81102233	-1.5813924e+23
712	-81102233	-81102233	-4.5317051e+22
714	-81102233	-81102233	-4.5317051e+22
715	-81102233	-81102233	-7.6480821e+22
717	-81102233	-81102233	-7.6480821e+22
718	-81102233	-81102233	-3.0875789e+23
720	-81102233	-81102233	-3.0875789e+23
721	-81102233	-81102233	-1.5154186e+22
723	-81102233	-81102233	-1.5154186e+22
724	-81102233	-81102233	-7.7887952e+17
725	-81102233	-81102233	-7.7887952e+17
726	-81102233	-81102233	-1.8183497e+23
728	-81102233	-81102233	-1.8183497e+23
729	-81102233	-81102233	-3.7734848e+23
731	-81102233	-81102233	-3.7734848e+23
732	-81102233	-81102233	-2.6803181e+23
734	-81102233	-81102233	-2.6803181e+23
735	-81102233	-81102233	-3.1422505e+17
736	-81102233	-81102233	-3.1422505e+17
737	-81102233	-81102233	-2.2481858e+17
738	-81102233	-81102233	-2.2481858e+17
739	-81102233	-81102233	-3.2150367e+17
740	-81102233	-81102233	-3.2150367e+17
741	-81102233	-81102233	-3.1546411e+17
742	-81102233	-81102233	-3.1546411e+17
743	-81102233	-81102233	-2.2948972e+17
744	-81102233	-81102233	-2.2948972e+17
745	-81102233	-81102233	-1.5848642e+23
747	-81102233	-81102233	-1.5848642e+23
748	-81102233	-81102233	-3.4955446e+17
749	-81102233	-81102233	-3.4955446e+17
750	-81102233	-81102233	-4.7879682e+22
752	-81102233	-81102233	-4.7879682e+22
753	-81102233	-81102233	-3.769385e+17
754	-81102233	-81102233	-3.769385e+17
755	-81102233	-81102233	-8.5077404e+17
756	-81102233	-81102233	-8.5077404e+17
757	-81102233	-81102233	-2.3873617e+23
759	-81102233	-81102233	-2.3873617e+23
760	-81102233	-81102233	-4.0923075e+17
761	-81102233	-81102233	-4.0923075e+17
762	-81102233	-81102233	-8.8741844e+22
764	-81102233	-81102233	-8.8741844e+22
765	-81102233	-81102233	-1.0127304e+18
766	-81102233	-81102233	-1.0127304e+18
767	-81102233	-81102233	-3.2749038e+22
769	-81102233	-81102233	-3.2749038e+22
770	-81102233	-81102233	-8.755546e+22
772	-81102233	-81102233	-8.755546e+22
773	-81102233	-81102233	-2.9244037e+22
775	-81102233	-81102233	-2.9244037e+22
776	-81102233	-81102233	-5.7238031e+23
778	-81102233	-81102233	-5.7238031e+23
779	-81102233	-81102233	-2.9856551e+23
781	-81102233	-81102233	-2.9856551e+23
782	-81102233	-81102233	-4.6845967e+23
784	-81102233	-81102233	-4.6845967e+23
785	-81102233	-81102233	-3.9545869e+23
787	-81102233	-81102233	-3.9545869e+23
788	-81102233	-81102233	-5.5333553e+20
790	-81102233	-81102233	-5.5333553e+20
791	-81102233	-81102233	-3.7140331e+22
793	-81102233	-81102233	-3.7140331e+22
794	-81102233	-81102233	-4.8098678e+17
795	-81102233	-81102233	-4.8098678e+17
796	-81102233	-81102233	-2.6517577e+17
797	-81102233	-81102233	-2.6517577e+17
798	-81102233	-81102233	-1.4697595e+23
800	-81102233	-81102233	-1.4697595e+23
801	-81102233	-81102233	-6.7851804e+22
803	-81102233	-81102233	-6.7851804e+22
804	-81102233	-81102233	-3.0225753e+23
806	-81102233	-81102233	-3.0225753e+23
807	-81102233	-81102233	-1.4013215e+22
809	-81102233	-81102233	-1.4013215e+22
810	-81102233	-81102233	-8.0675944e+17
811	-81102233	-81102233	-8.0675944e+17
812	-81102233	-81102233	-4.7922864e+17
813	-81102233	-81102233	-4.7922864e+17
814	-81102233	-81102233	-6.0237266e+17
815	-81102233	-81102233	-6.0237266e+17
816	-81102233	-81102233	-2.1577419e+17
817	-81102233	-81102233	-2.1577419e+17
818	-81102233	-81102233	-2.7595925e+17
819	-81102233	-81102233	-2.7595925e+17
820	-81102233	-81102233	-2.6746415e+17
821	-81102233	-81102233	-2.6746415e+17
822	-81102233	-81102233	-2.8978667e+23
824	-81102233	-81102233	-2.8978667e+23
825	-81102233	-81102233	-3.1994973e+23
827	-81102233	-81102233	-3.1994973e+23
828	-81102233	-81102233	-4.0310302e+23
830	-81102233	-81102233	-4.0310302e+23
831	-81102233	-81102233	-3.0377739e+22
833	-81102233	-81102233	-3.0377739e+22
834	-81102233	-81102233	-1.0355421e+18
835	-81102233	-81102233	-1.0355421e+18
836	-81102233	-81102233	-2.1142342e+23
838	-81102233	-81102233	-2.1142342e+23
839	-81102233	-81102233	-1.0599512e+23
841	-81102233	-81102233	-1.0599512e+23
842	-81102233	-81102233	-1.2935028e+23
844	-81102233	-81102233	-1.2935028e+23
845	-81102233	-81102233	-4.8039431e+23
847	-81102233	-81102233	-4.8039431e+23
848	-81102233	-81102233	-2.6133843e+23
850	-81102233	-81102233	-2.6133843e+23
851	-81102233	-81102233	-1.6545266e+18
852	-81102233	-81102233	-1.6545266e+18
853	-81102233	-81102233	-1.5338333e+23
855	-81102233	-81102233	-1.5338333e+23
856	-81102233	-81102233	-7.388244e+17
857	-81102233	-81102233	-7.388244e+17
858	-81102233	-81102233	-3.1124133e+22
860	-81102233	-81102233	-3.1124133e+22
861	-81102233	-81102233	-1.1851619e+18
862	-81102233	-81102233	-1.1851619e+18
863	-81102233	-81102233	-5.1222527e+17
864	-81102233	-81102233	-5.1222527e+17
865	-81102233	-81102233	-6.1753804e+17
866	-81102233	-81102233	-6.1753804e+17
867	-81102233	-81102233	-5.0511366e+17
868	-81102233	-81102233	-5.0511366e+17
869	-81102233	-81102233	-3.9709441e+23
871	-81102233	-81102233	-3.9709441e+23
872	-81102233	-81102233	-5.0032859e+21
874	-81102233	-81102233	-5.0032859e+21
875	-81102233	-81102233	-6.1760775e+21
877	-81102233	-81102233	-6.1760775e+21
878	-81102233	-81102233	-5.7192513e+17
879	-81102233	-81102233	-5.7192513e+17
880	-81102233	-81102233	-2.1589472e+23
882	-81102233	-81102233	-2.1589472e+23
883	-81102233	-81102233	-1.9563355e+18
884	-81102233	-81102233	-1.9563355e+18
885	-81102233	-81102233	-1.1825196e+18
886	-81102233	-81102233	-1.1825196e+18
887	-81102233	-81102233	-7.6295893e+23
889	-81102233	-81102233	-7.6295893e+23
890	-81102233	-81102233	-3.6370255e+23
892	-81102233	-81102233	-3.6370255e+23
893	-81102233	-81102233	-9.7148167e+22
895	-81102233	-81102233	-9.7148167e+22
896	-81102233	-81102233	-3.2303048e+22
898	-81102233	-81102233	-3.2303048e+22
899	-81102233	-81102233	-5.8846396e+22
901	-81102233	-81102233	-5.8846396e+22
902	-81102233	-81102233	-1.7761534e+23
904	-81102233	-81102233	-1.7761534e+23
905	-81102233	-81102233	-3.6785468e+23
907	-81102233	-81102233	-3.6785468e+23
908	-81102233	-81102233	-9.7548407e+22
910	-81102233	-81102233	-9.7548407e+22
911	-81102233	-81102233	-1.4662405e+23
913	-81102233	-81102233	-1.4662405e+23
914	-81102233	-81102233	-1.0760038e+18
915	-81102233	-81102233	-1.0760038e+18
916	-81102233	-81102233	-1.2720598e+22
918	-81102233	-81102233	-1.2720598e+22
919	-81102233	-81102233	-2.7689008e+23
921	-81102233	-81102233	-2.7689008e+23
922	-81102233	-81102233	-1.8906279e+23
924	-81102233	-81102233	-1.8906279e+23
925	-81102233	-81102233	-1.1026886e+23
927	-81102233	-81102233	-1.1026886e+23
928	-81102233	-81102233	-1.200335e+18
929	-81102233	-81102233	-1.200335e+18
930	-81102233	-81102233	-8.0127373e+23
932	-81102233	-81102233	-8.0127373e+23
933	-81102233	-81102233	-3.2820491e+23
935	-81102233	-81102233	-3.2820491e+23
936	-81102233	-81102233	-1.3584587e+21
938	-81102233	-81102233	-1.3584587e+21
939	-81102233	-81102233	-3.2516351e+17
940	-81102233	-81102233	-3.2516351e+17
941	-81102233	-81102233	-4.0968361e+23
943	-81102233	-81102233	-4.0968361e+23
944	-81102233	-81102233	-4.0923911e+23
946	-81102233	-81102233	-4.0923911e+23
947	-81102233	-81102233	-1.3369727e+23
949	-81102233	-81102233	-1.3369727e+23
950	-81102233	-81102233	-3.9853061e+17
951	-81102233	-81102233	-3.9853061e+17
952	-81102233	-81102233	-1.7401025e+18
953	-81102233	-81102233	-1.7401025e+18
954	-81102233	-81102233	-8.5645305e+17
955	-81102233	-81102233	-8.5645305e+17
956	-81102233	-81102233	-1.931203e+18
957	-81102233	-81102233	-1.931203e+18
958	-81102233	-81102233	-7.7218801e+17
959	-81102233	-81102233	-7.7218801e+17
960	-81102233	-81102233	-9.1231139e+22
962	-81102233	-81102233	-9.1231139e+22
963	-81102233	-81102233	-1.1694395e+18
964	-81102233	-81102233	-1.1694395e+18
965	-81102233	-81102233	-2.3344239e+18
966	-81102233	-81102233	-2.3344239e+18
967	-81102233	-81102233	-1.6181502e+18
968	-81102233	-81102233	-1.6181502e+18
969	-81102233	-81102233	-2.1999267e+18
970	-81102233	-81102233	-2.1999267e+18
971	-81102233	-81102233	-2.0509473e+18
972	-81102233	-81102233	-2.0509473e+18
973	-81102233	-81102233	-2.8309451e+23
975	-81102233	-81102233	-2.8309451e+23
976	-81102233	-81102233	-2.1486689e+18
977	-81102233	-81102233	-2.1486689e+18
978	-81102233	-81102233	-2.2232458e+17
979	-81102233	-81102233	-2.2232458e+17
980	-81102233	-81102233	-1.5531518e+18
981	-81102233	-81102233	-1.5531518e+18
982	-81102233	-81102233	-7.5153701e+17
983	-81102233	-81102233	-7.5153701e+17
984	-81102233	-81102233	-5.8825392e+23
986	-81102233	-81102233	-5.8825392e+23
987	-81102233	-81102233	-4.5273688e+22
989	-81102233	-81102233	-4.5273688e+22
990	-81102233	-81102233	-1.9820253e+18
991	-81102233	-81102233	-1.9820253e+18
992	-81102233	-81102233	-2.5593231e+18
993	-81102233	-81102233	-2.5593231e+18
994	-81102233	-81102233	-2.2900224e+18
995	-81102233	-81102233	-2.2900224e+18
996	-81102233	-81102233	-7.0694006e+17
997	-81102233	-81102233	-7.0694006e+17
998	-81102233	-81102233	-2.1939955e+21
1000	-81102233	-81102233	-2.1939955e+21
1001	-81102233	-81102233	-3.1154784e+17
1002	-81102233	-81102233	-3.1154784e+17
1003	-81102233	-81102233	-4.1353581e+18
1004	-81102233	-81102233	-4.1353581e+18
1005	-81102233	-81102233	-1.9626562e+23
1007	-81102233	-81102233	-1.9626562e+23
1008	-81102233	-81102233	-5.1622447e+17
1009	-81102233	-81102233	-5.1622447e+17
1010	-81102233	-81102233	-2.5357488e+18
1011	-81102233	-81102233	-2.5357488e+18
1012	-81102233	-81102233	-4.3224301e+21
1014	-81102233	-81102233	-4.3224301e+21
1015	-81102233	-81102233	-2.4799933e+23
1017	-81102233	-81102233	-2.4799933e+23
1018	-81102233	-81102233	-1.3631632e+18
1019	-81102233	-81102233	-1.3631632e+18
1020	-81102233	-81102233	-4.6271371e+17
1021	-81102233	-81102233	-4.6271371e+17
1022	-81102233	-81102233	-4.1745162e+17
1023	-81102233	-81102233	-4.1745162e+17
1024	-81102233	-81102233	-1.9191277e+23
1026	-81102233	-81102233	-1.9191277e+23
1027	-81102233	-81102233	-3.426857e+18
1028	-81102233	-81102233	-3.426857e+18
1029	-81102233	-81102233	-3.6321675e+18
1030	-81102233	-81102233	-3.6321675e+18
1031	-81102233	-81102233	-1.5840231e+18
1032	-81102233	-81102233	-1.5840231e+18
1033	-81102233	-81102233	-1.1839442e+18
1034	-81102233	-81102233	-1.1839442e+18
1035	-81102233	-81102233	-1.1987553e+24
1037	-81102233	-81102233	-1.1987553e+24
1038	-81102233	-81102233	-1.9638822e+18
1040	-81102233	-81102233	-1.9638822e+18
1041	-81102233	-81102233	-2.6916349e+23
1043	-81102233	-81102233	-2.6916349e+23
1044	-81102233	-81102233	-9.8664294e+23
1046	-81102233	-81102233	-9.8664294e+23
1047	-81102233	-81102233	-5.769983e+17
1048	-81102233	-81102233	-5.769983e+17
1049	-81102233	-81102233	-6.4095931e+17
1050	-81102233	-81102233	-6.4095931e+17
1051	-81102233	-81102233	-9.4188513e+17
1052	-81102233	-81102233	-9.4188513e+17
1053	-81102233	-81102233	-2.2177415e+23
1055	-81102233	-81102233	-2.2177415e+23
1056	-81102233	-81102233	-1.5708155e+18
1057	-81102233	-81102233	-1.5708155e+18
1058	-81102233	-81102233	-1.8929312e+18
1059	-81102233	-81102233	-1.8929312e+18
1060	-81102233	-81102233	-9.4329363e+23
1062	-81102233	-81102233	-9.4329363e+23
1063	-81102233	-81102233	-1.4066527e+18
1064	-81102233	-81102233	-1.4066527e+18
1065	-81102233	-81102233	-3.6373164e+17
1066	-81102233	-81102233	-3.6373164e+17
1067	-81102233	-81102233	-4.2714488e+17
1068	-81102233	-81102233	-4.2714488e+17
1069	-81102233	-81102233	-5.1372201e+18
1070	-81102233	-81102233	-5.1372201e+18
1071	-81102233	-81102233	-5.2373322e+18
1072	-81102233	-81102233	-5.2373322e+18
1073	-81102233	-81102233	-7.7566673e+18
1074	-81102233	-81102233	-7.7566673e+18
1075	-81102233	-81102233	-2.9633227e+17
1076	-81102233	-81102233	-2.9633227e+17
1077	-81102233	-81102233	-1.2074168e+24
1079	-81102233	-81102233	-1.2074168e+24
1080	-81102233	-81102233	-2.0658845e+18
1081	-81102233	-81102233	-2.0658845e+18
1082	-81102233	-81102233	-1.2144534e+19
1083	-81102233	-81102233	-1.2144534e+19
1084	-81102233	-81102233	-1.0415218e+18
1085	-81102233	-81102233	-1.0415218e+18
1086	-81102233	-81102233	-3.7079798e+23
1088	-81102233	-81102233	-3.7079798e+23
1089	-81102233	-81102233	-1.2149996e+18
1090	-81102233	-81102233	-1.2149996e+18
1091	-81102233	-81102233	-1.358298e+18
1092	-81102233	-81102233	-1.358298e+18
1093	-81102233	-81102233	-1.7424803e+18
1094	-81102233	-81102233	-1.7424803e+18
1095	-81102233	-81102233	-5.8026118e+23
1097	-81102233	-81102233	-5.8026118e+23
1098	-81102233	-81102233	-1.1175498e+18
1099	-81102233	-81102233	-1.1175498e+18
1100	-81102233	-81102233	-5.1860823e+23
1102	-81102233	-81102233	-5.1860823e+23
1103	-81102233	-81102233	-4.4815757e+17
1104	-81102233	-81102233	-4.4815757e+17
1105	-81102233	-81102233	-4.1818352e+23
1107	-81102233	-81102233	-4.1818352e+23
1108	-81102233	-81102233	-1.0937969e+24
1110	-81102233	-81102233	-1.0937969e+24
1111	-81102233	-81102233	-1.8685038e+18
1112	-81102233	-81102233	-1.8685038e+18
1113	-81102233	-81102233	-5.2591453e+17
1114	-81102233	-81102233	-5.2591453e+17
1115	-81102233	-81102233	-3.1358017e+18
1116	-81102233	-81102233	-3.1358017e+18
1117	-81102233	-81102233	-1.1723826e+18
1118	-81102233	-81102233	-1.1723826e+18
1119	-81102233	-81102233	-1.1880941e+18
1120	-81102233	-81102233	-1.1880941e+18
1121	-81102233	-81102233	-8.0462484e+17
1122	-81102233	-81102233	-8.0462484e+17
1123	-81102233	-81102233	-4.8971934e+18
1124	-81102233	-81102233	-4.8971934e+18
1125	-81102233	-81102233	-1.5670385e+18
1126	-81102233	-81102233	-1.5670385e+18
1127	-81102233	-81102233	-1.6012135e+18
1128	-81102233	-81102233	-1.6012135e+18
1129	-81102233	-81102233	-3.2177396e+17
1130	-81102233	-81102233	-3.2177396e+17
1131	-81102233	-81102233	-2.7439072e+22
1133	-81102233	-81102233	-2.7439072e+22
1134	-81102233	-81102233	-5.7939957e+17
1135	-81102233	-81102233	-5.7939957e+17
1136	-81102233	-81102233	-2.80442e+23
1138	-81102233	-81102233	-2.80442e+23
1139	-81102233	-81102233	-2.787525e+17
1140	-81102233	-81102233	-2.787525e+17
1141	-81102233	-81102233	-1.6416139e+18
1142	-81102233	-81102233	-1.6416139e+18
1143	-81102233	-81102233	-5.4711296e+17
1144	-81102233	-81102233	-5.4711296e+17
1145	-81102233	-81102233	-3.3199549e+23
1147	-81102233	-81102233	-3.3199549e+23
1148	-81102233	-81102233	-2.019769e+17
1149	-81102233	-81102233	-2.019769e+17
1150	-81102233	-81102233	-3.8898562e+22
1152	-81102233	-81102233	-3.8898562e+22
1153	-81102233	-81102233	-3.333843e+22
1155	-81102233	-81102233	-3.333843e+22
1156	-81102233	-81102233	-3.7330394e+18
1157	-81102233	-81102233	-3.7330394e+18
1158	-81102233	-81102233	-4.0598261e+20
1160	-81102233	-81102233	-4.0598261e+20
1161	-81102233	-81102233	-2.4756301e+17
1162	-81102233	-81102233	-2.4756301e+17
1163	-81102233	-81102233	-3.2595669e+17
1164	-81102233	-81102233	-3.2595669e+17
1165	-81102233	-81102233	-3.7610833e+17
1166	-81102233	-81102233	-3.7610833e+17
1167	-81102233	-81102233	-7.918903e+22
1169	-81102233	-81102233	-7.918903e+22
1170	-81102233	-81102233	-5.339089e+17
1171	-81102233	-81102233	-5.339089e+17
1172	-81102233	-81102233	-2.3432906e+18
1173	-81102233	-81102233	-2.3432906e+18
1174	-81102233	-81102233	-1.9563163e+18
1175	-81102233	-81102233	-1.9563163e+18
1176	-81102233	-81102233	-4.1467085e+18
1177	-81102233	-81102233	-4.1467085e+18
1178	-81102233	-81102233	-9.1712867e+18
1179	-81102233	-81102233	-9.1712867e+18
1180	-81102233	-81102233	-4.2480503e+17
1181	-81102233	-81102233	-4.2480503e+17
1182	-81102233	-81102233	-2.7994391e+18
1183	-81102233	-81102233	-2.7994391e+18
1184	-81102233	-81102233	-6.4652085e+18
1185	-81102233	-81102233	-6.4652085e+18
1186	-81102233	-81102233	-3.1388083e+18
1187	-81102233	-81102233	-3.1388083e+18
1188	-81102233	-81102233	-4.3191376e+18
1189	-81102233	-81102233	-4.3191376e+18
1190	-81102233	-81102233	-1.6665813e+18
1191	-81102233	-81102233	-1.6665813e+18
1192	-81102233	-81102233	-3.6413252e+17
1193	-81102233	-81102233	-3.6413252e+17
1194	-81102233	-81102233	-5.0150843e+18
1195	-81102233	-81102233	-5.0150843e+18
1196	-81102233	-81102233	-1.1779087e+18
1197	-81102233	-81102233	-1.1779087e+18
1198	-81102233	-81102233	-3.0390598e+23
1200	-81102233	-81102233	-3.0390598e+23
1201	-81102233	-81102233	-1.0984584e+24
1203	-81102233	-81102233	-1.0984584e+24
1204	-81102233	-81102233	-8.7534514e+17
1205	-81102233	-81102233	-8.7534514e+17
1206	-81102233	-81102233	-1.6547294e+18
1207	-81102233	-81102233	-1.6547294e+18
1208	-81102233	-81102233	-2.5394445e+18
1209	-81102233	-81102233	-2.5394445e+18
1210	-81102233	-81102233	-2.142259e+18
1211	-81102233	-81102233	-2.142259e+18
1212	-81102233	-81102233	-2.0469862e+18
1213	-81102233	-81102233	-2.0469862e+18
1214	-81102233	-81102233	-3.2551563e+18
1215	-81102233	-81102233	-3.2551563e+18
1216	-81102233	-81102233	-4.0430092e+18
1217	-81102233	-81102233	-4.0430092e+18
1218	-81102233	-81102233	-2.3630537e+18
1219	-81102233	-81102233	-2.3630537e+18
1220	-81102233	-81102233	-2.8179044e+18
1221	-81102233	-81102233	-2.8179044e+18
1222	-81102233	-81102233	-1.332958e+18
1223	-81102233	-81102233	-1.332958e+18
1224	-81102233	-81102233	-2.2907877e+17
1225	-81102233	-81102233	-2.2907877e+17
1226	-81102233	-81102233	-1.8921021e+19
1227	-81102233	-81102233	-1.8921021e+19
1228	-81102233	-81102233	-6.1282823e+17
1229	-81102233	-81102233	-6.1282823e+17
1230	-81102233	-81102233	-1.0112611e+18
1231	-81102233	-81102233	-1.0112611e+18
1232	-81102233	-81102233	-8.8639643e+21
1234	-81102233	-81102233	-8.8639643e+21
1235	-81102233	-81102233	-3.404652e+18
1236	-81102233	-81102233	-3.404652e+18
1237	-81102233	-81102233	-4.271599e+17
1238	-81102233	-81102233	-4.271599e+17
1239	-81102233	-81102233	-8.1693621e+17
1240	-81102233	-81102233	-8.1693621e+17
1241	-81102233	-81102233	-2.7962449e+17
1242	-81102233	-81102233	-2.7962449e+17
1243	-81102233	-81102233	-1.8201763e+23
1245	-81102233	-81102233	-1.8201763e+23
1246	-81102233	-81102233	-7.8846281e+17
1247	-81102233	-81102233	-7.8846281e+17
1248	-81102233	-81102233	-1.3983494e+18
1249	-81102233	-81102233	-1.3983494e+18
1250	-81102233	-81102233	-5.1486921e+18
1251	-81102233	-81102233	-5.1486921e+18
1252	-81102233	-81102233	-1.1662129e+24
1254	-81102233	-81102233	-1.1662129e+24
1255	-81102233	-81102233	-2.4492059e+18
1256	-81102233	-81102233	-2.4492059e+18
1257	-81102233	-81102233	-3.1012915e+17
1258	-81102233	-81102233	-3.1012915e+17
1259	-81102233	-81102233	-6.492582e+23
1261	-81102233	-81102233	-6.492582e+23
1262	-81102233	-81102233	-8.9216601e+23
1264	-81102233	-81102233	-8.9216601e+23
1265	-81102233	-81102233	-1.3134806e+24
1267	-81102233	-81102233	-1.3134806e+24
1268	-81102233	-81102233	-1.0337683e+18
1269	-81102233	-81102233	-1.0337683e+18
1270	-81102233	-81102233	-1.9409454e+24
1272	-81102233	-81102233	-1.9409454e+24
1273	-81102233	-81102233	-3.5506945e+17
1274	-81102233	-81102233	-3.5506945e+17
1275	-81102233	-81102233	-4.6057968e+18
1276	-81102233	-81102233	-4.6057968e+18
1277	-81102233	-81102233	-3.912787e+17
1278	-81102233	-81102233	-3.912787e+17
1279	-81102233	-81102233	-2.1926562e+18
1280	-81102233	-81102233	-2.1926562e+18
1281	-81102233	-81102233	-1.1047609e+18
1282	-81102233	-81102233	-1.1047609e+18
1283	-81102233	-81102233	-5.7230303e+18
1284	-81102233	-81102233	-5.7230303e+18
1285	-81102233	-81102233	-9.2634394e+18
1286	-81102233	-81102233	-9.2634394e+18
1287	-81102233	-81102233	-1.3108782e+18
1288	-81102233	-81102233	-1.3108782e+18
1289	-81102233	-81102233	-2.9319952e+23
1291	-81102233	-81102233	-2.9319952e+23
1292	-81102233	-81102233	-6.8401844e+18
1293	-81102233	-81102233	-6.8401844e+18
1294	-81102233	-81102233	-1.0225146e+18
1295	-81102233	-81102233	-1.0225146e+18
1296	-81102233	-81102233	-4.9513447e+17
1297	-81102233	-81102233	-4.9513447e+17
1298	-81102233	-81102233	-2.9902179e+18
1299	-81102233	-81102233	-2.9902179e+18
1300	-81102233	-81102233	-2.1064219e+19
1301	-81102233	-81102233	-2.1064219e+19
1302	-81102233	-81102233	-7.4656334e+18
1303	-81102233	-81102233	-7.4656334e+18
1304	-81102233	-81102233	-8.9940962e+18
1305	-81102233	-81102233	-8.9940962e+18
1306	-81102233	-81102233	-2.8115446e+18
1307	-81102233	-81102233	-2.8115446e+18
1308	-81102233	-81102233	-1.834828e+18
1309	-81102233	-81102233	-1.834828e+18
1310	-81102233	-81102233	-1.646069e+23
1312	-81102233	-81102233	-1.646069e+23
1313	-81102233	-81102233	-8.4733082e+17
1314	-81102233	-81102233	-8.4733082e+17
1315	-81102233	-81102233	-1.7020511e+24
1317	-81102233	-81102233	-1.7020511e+24
1318	-81102233	-81102233	-6.7714854e+18
1319	-81102233	-81102233	-6.7714854e+18
1320	-81102233	-81102233	-1.2462415e+18
1321	-81102233	-81102233	-1.2462415e+18
1322	-81102233	-81102233	-3.2839327e+18
1323	-81102233	-81102233	-3.2839327e+18
1324	-81102233	-81102233	-2.2924142e+18
1325	-81102233	-81102233	-2.2924142e+18
1326	-81102233	-81102233	-6.2498739e+17
1327	-81102233	-81102233	-6.2498739e+17
1328	-81102233	-81102233	-1.4380669e+18
1329	-81102233	-81102233	-1.4380669e+18
1330	-81102233	-81102233	-2.3897051e+23
1332	-81102233	-81102233	-2.3897051e+23
1333	-81102233	-81102233	-4.7841714e+17
1334	-81102233	-81102233	-4.7841714e+17
1335	-81102233	-81102233	-1.2627636e+18
1336	-81102233	-81102233	-1.2627636e+18
1337	-81102233	-81102233	-3.5660025e+17
1338	-81102233	-81102233	-3.5660025e+17
1339	-81102233	-81102233	-7.0181918e+18
1340	-81102233	-81102233	-7.0181918e+18
1341	-81102233	-81102233	-4.3347537e+17
1342	-81102233	-81102233	-4.3347537e+17
1343	-81102233	-81102233	-1.0938125e+24
1345	-81102233	-81102233	-1.0938125e+24
1346	-81102233	-81102233	-1.7186481e+18
1347	-81102233	-81102233	-1.7186481e+18
1348	-81102233	-81102233	-1.0137109e+18
1349	-81102233	-81102233	-1.0137109e+18
1350	-81102233	-81102233	-5.9952084e+17
1351	-81102233	-81102233	-5.9952084e+17
1352	-81102233	-81102233	-7.1700167e+17
1353	-81102233	-81102233	-7.1700167e+17
1354	-81102233	-81102233	-9.1528019e+17
1355	-81102233	-81102233	-9.1528019e+17
1356	-81102233	-81102233	-5.5577352e+18
1357	-81102233	-81102233	-5.5577352e+18
1358	-81102233	-81102233	-2.6968957e+18
1359	-81102233	-81102233	-2.6968957e+18
1360	-81102233	-81102233	-2.8023056e+17
1361	-81102233	-81102233	-2.8023056e+17
1362	-81102233	-81102233	-1.4712362e+24
1364	-81102233	-81102233	-1.4712362e+24
1365	-81102233	-81102233	-4.6350304e+17
1366	-81102233	-81102233	-4.6350304e+17
1367	-81102233	-81102233	-2.1832163e+18
1368	-81102233	-81102233	-2.1832163e+18
1369	-81102233	-81102233	-7.8722097e+17
1370	-81102233	-81102233	-7.8722097e+17
1371	-81102233	-81102233	-2.2532074e+18
1372	-81102233	-81102233	-2.2532074e+18
1373	-81102233	-81102233	-7.3104253e+17
1374	-81102233	-81102233	-7.3104253e+17
1375	-81102233	-81102233	-3.3317267e+17
1376	-81102233	-81102233	-3.3317267e+17
1377	-81102233	-81102233	-4.0223756e+17
1378	-81102233	-81102233	-4.0223756e+17
1379	-81102233	-81102233	-1.4231705e+18
1380	-81102233	-81102233	-1.4231705e+18
1381	-81102233	-81102233	-4.606461e+17
1382	-81102233	-81102233	-4.606461e+17
1383	-81102233	-81102233	-8.7898131e+17
1384	-81102233	-81102233	-8.7898131e+17
1385	-81102233	-81102233	-3.3974949e+18
1386	-81102233	-81102233	-3.3974949e+18
1387	-81102233	-81102233	-9.5564235e+17
1388	-81102233	-81102233	-9.5564235e+17
1389	-81102233	-81102233	-8.1716283e+18
1390	-81102233	-81102233	-8.1716283e+18
1391	-81102233	-81102233	-2.4257909e+18
1392	-81102233	-81102233	-2.4257909e+18
1393	-81102233	-81102233	-1.2810994e+19
1394	-81102233	-81102233	-1.2810994e+19
1395	-81102233	-81102233	-1.2565486e+18
1396	-81102233	-81102233	-1.2565486e+18
1397	-81102233	-81102233	-1.443997e+18
1398	-81102233	-81102233	-1.443997e+18
1399	-81102233	-81102233	-1.3075863e+22
1401	-81102233	-81102233	-1.3075863e+22
1402	-81102233	-81102233	-8.3158785e+23
1404	-81102233	-81102233	-8.3158785e+23
1405	-81102233	-81102233	-1.5766191e+18
1406	-81102233	-81102233	-1.5766191e+18
1407	-81102233	-81102233	-3.1348368e+18
1408	-81102233	-81102233	-3.1348368e+18
1409	-81102233	-81102233	-1.1113811e+19
1410	-81102233	-81102233	-1.1113811e+19
1411	-81102233	-81102233	-8.6126794e+21
1413	-81102233	-81102233	-8.6126794e+21
1414	-81102233	-81102233	-1.3985626e+22
1416	-81102233	-81102233	-1.3985626e+22
1417	-81102233	-81102233	-1.9474634e+18
1418	-81102233	-81102233	-1.9474634e+18
1419	-81102233	-81102233	-1.4531889e+24
1421	-81102233	-81102233	-1.4531889e+24
1422	-81102233	-81102233	-2.3492386e+24
1424	-81102233	-81102233	-2.3492386e+24
1425	-81102233	-81102233	-1.0492672e+18
1426	-81102233	-81102233	-1.0492672e+18
1427	-81102233	-81102233	-9.0965626e+23
1429	-81102233	-81102233	-9.0965626e+23
1430	-81102233	-81102233	-1.1244892e+19
1431	-81102233	-81102233	-1.1244892e+19
1432	-81102233	-81102233	-6.7868465e+18
1433	-81102233	-81102233	-6.7868465e+18
1434	-81102233	-81102233	-3.6307471e+18
1435	-81102233	-81102233	-3.6307471e+18
1436	-81102233	-81102233	-1.2438128e+19
1437	-81102233	-81102233	-1.2438128e+19
1438	-81102233	-81102233	-2.6423058e+18
1439	-81102233	-81102233	-2.6423058e+18
1440	-81102233	-81102233	-6.5209482e+22
1442	-81102233	-81102233	-6.5209482e+22
1443	-81102233	-81102233	-1.5089641e+24
1445	-81102233	-81102233	-1.5089641e+24
1446	-81102233	-81102233	-2.114594e+18
1447	-81102233	-81102233	-2.114594e+18
1448	-81102233	-81102233	-4.3014454e+18
1449	-81102233	-81102233	-4.3014454e+18
1450	-81102233	-81102233	-4.6802951e+18
1451	-81102233	-81102233	-4.6802951e+18
1452	-81102233	-81102233	-3.3602922e+23
1454	-81102233	-81102233	-3.3602922e+23
1455	-81102233	-81102233	-1.9069999e+19
1456	-81102233	-81102233	-1.9069999e+19
1457	-81102233	-81102233	-2.4044558e+24
1459	-81102233	-81102233	-2.4044558e+24
1460	-81102233	-81102233	-3.0177185e+19
1461	-81102233	-81102233	-3.0177185e+19
1462	-81102233	-81102233	-1.9206234e+22
1464	-81102233	-81102233	-1.9206234e+22
1465	-81102233	-81102233	-1.3982512e+19
1466	-81102233	-81102233	-1.3982512e+19
1467	-81102233	-81102233	-1.8975568e+18
1468	-81102233	-81102233	-1.8975568e+18
1469	-81102233	-81102233	-9.5156936e+18
1470	-81102233	-81102233	-9.5156936e+18
1471	-81102233	-81102233	-1.4529219e+18
1472	-81102233	-81102233	-1.4529219e+18
1473	-81102233	-81102233	-1.8995592e+24
1475	-81102233	-81102233	-1.8995592e+24
1476	-81102233	-81102233	-4.3832852e+18
1477	-81102233	-81102233	-4.3832852e+18
1478	-81102233	-81102233	-1.660618e+18
1479	-81102233	-81102233	-1.660618e+18
1480	-81102233	-81102233	-6.1350105e+18
1481	-81102233	-81102233	-6.1350105e+18
1482	-81102233	-81102233	-6.1241258e+17
1483	-81102233	-81102233	-6.1241258e+17
1484	-81102233	-81102233	-5.9745857e+17
1485	-81102233	-81102233	-5.9745857e+17
1486	-81102233	-81102233	-2.1054445e+17
1487	-81102233	-81102233	-2.1054445e+17
1488	-81102233	-81102233	-5.0255158e+17
1489	-81102233	-81102233	-5.0255158e+17
1490	-81102233	-81102233	-1.2506817e+19
1491	-81102233	-81102233	-1.2506817e+19
1492	-81102233	-81102233	-6.7329477e+17
1493	-81102233	-81102233	-6.7329477e+17
1494	-81102233	-81102233	-9.1327023e+18
1495	-81102233	-81102233	-9.1327023e+18
1496	-81102233	-81102233	-5.8400134e+18
1497	-81102233	-81102233	-5.8400134e+18
1498	-81102233	-81102233	-8.4153481e+18
1499	-81102233	-81102233	-8.4153481e+18
1500	-81102233	-81102233	-1.4500098e+18
1501	-81102233	-81102233	-1.4500098e+18
1502	-81102233	-81102233	-1.9110318e+18
1503	-81102233	-81102233	-1.9110318e+18
1504	-81102233	-81102233	-6.9710626e+18
1505	-81102233	-81102233	-6.9710626e+18
1506	-81102233	-81102233	-1.4696352e+18
1507	-81102233	-81102233	-1.4696352e+18
1508	-81102233	-81102233	-1.4053402e+19
1509	-81102233	-81102233	-1.4053402e+19
1510	-81102233	-81102233	-3.0338873e+17
1511	-81102233	-81102233	-3.0338873e+17
1512	-81102233	-81102233	-5.2597813e+23
1514	-81102233	-81102233	-5.2597813e+23
1515	-81102233	-81102233	-3.4865161e+17
1516	-81102233	-81102233	-3.4865161e+17
1517	-81102233	-81102233	-3.9491167e+18
1518	-81102233	-81102233	-3.9491167e+18
1519	-81102233	-81102233	-3.0304319e+18
1520	-81102233	-81102233	-3.0304319e+18
1521	-81102233	-81102233	-1.8289829e+19
1522	-81102233	-81102233	-1.8289829e+19
1523	-81102233	-81102233	-3.7678574e+18
1524	-81102233	-81102233	-3.7678574e+18
1525	-81102233	-81102233	-1.3717291e+18
1526	-81102233	-81102233	-1.3717291e+18
1527	-81102233	-81102233	-3.1137097e+18
1528	-81102233	-81102233	-3.1137097e+18
1529	-81102233	-81102233	-1.0802029e+19
1530	-81102233	-81102233	-1.0802029e+19
1531	-81102233	-81102233	-2.5851039e+23
1533	-81102233	-81102233	-2.5851039e+23
1534	-81102233	-81102233	-2.8988935e+18
1535	-81102233	-81102233	-2.8988935e+18
1536	-81102233	-81102233	-1.9639135e+18
1537	-81102233	-81102233	-1.9639135e+18
1538	-81102233	-81102233	-5.276584e+23
1540	-81102233	-81102233	-5.276584e+23
1541	-81102233	-81102233	-2.2994122e+17
1542	-81102233	-81102233	-2.2994122e+17
1543	-81102233	-81102233	-6.3741778e+18
1544	-81102233	-81102233	-6.3741778e+18
1545	-81102233	-81102233	-8.3898855e+18
1546	-81102233	-81102233	-8.3898855e+18
1547	-81102233	-81102233	-2.5495287e+18
1548	-81102233	-81102233	-2.5495287e+18
1549	-81102233	-81102233	-9.8353383e+17
1550	-81102233	-81102233	-9.8353383e+17
1551	-81102233	-81102233	-5.3429275e+17
1552	-81102233	-81102233	-5.3429275e+17
1553	-81102233	-81102233	-5.8135341e+18
1554	-81102233	-81102233	-5.8135341e+18
1555	-81102233	-81102233	-1.5344831e+23
1557	-81102233	-81102233	-1.5344831e+23
1558	-81102233	-81102233	-5.3871255e+18
1559	-81102233	-81102233	-5.3871255e+18
1560	-81102233	-81102233	-3.5012703e+18
1561	-81102233	-81102233	-3.5012703e+18
1562	-81102233	-81102233	-2.9564999e+17
1563	-81102233	-81102233	-2.9564999e+17
1564	-81102233	-81102233	-1.8543235e+18
1565	-81102233	-81102233	-1.8543235e+18
1566	-81102233	-81102233	-3.649025e+23
1568	-81102233	-81102233	-3.649025e+23
1569	-81102233	-81102233	-6.1080328e+17
1570	-81102233	-81102233	-6.1080328e+17
1571	-81102233	-81102233	-1.4368204e+24
1573	-81102233	-81102233	-1.4368204e+24
1574	-81102233	-81102233	-3.1214551e+23
1576	-81102233	-81102233	-3.1214551e+23
1577	-81102233	-81102233	-3.1814674e+18
1578	-81102233	-81102233	-3.1814674e+18
1579	-81102233	-81102233	-3.0613141e+24
1581	-81102233	-81102233	-3.0613141e+24
1582	-81102233	-81102233	-2.2404796e+17
1583	-81102233	-81102233	-2.2404796e+17
1584	-81102233	-81102233	-4.0021964e+19
1585	-81102233	-81102233	-4.0021964e+19
1586	-81102233	-81102233	-5.3819877e+18
1587	-81102233	-81102233	-5.3819877e+18
1588	-81102233	-81102233	-1.0771995e+23
1590	-81102233	-81102233	-1.0771995e+23
1591	-81102233	-81102233	-3.8642275e+18
1592	-81102233	-81102233	-3.8642275e+18
1593	-81102233	-81102233	-4.7495311e+19
1594	-81102233	-81102233	-4.7495311e+19
1595	-81102233	-81102233	-1.9124248e+18
1596	-81102233	-81102233	-1.9124248e+18
1597	-81102233	-81102233	-1.0335721e+18
1598	-81102233	-81102233	-1.0335721e+18
1599	-81102233	-81102233	-2.0324248e+18
1600	-81102233	-81102233	-2.0324248e+18
1601	-81102233	-81102233	-8.6394822e+18
1602	-81102233	-81102233	-8.6394822e+18
1603	-81102233	-81102233	-8.5006101e+18
1604	-81102233	-81102233	-8.5006101e+18
1605	-81102233	-81102233	-1.1219365e+19
1606	-81102233	-81102233	-1.1219365e+19
1607	-81102233	-81102233	-3.2660136e+18
1608	-81102233	-81102233	-3.2660136e+18
1609	-81102233	-81102233	-9.05703e+18
1610	-81102233	-81102233	-9.05703e+18
1611	-81102233	-81102233	-1.6418784e+18
1612	-81102233	-81102233	-1.6418784e+18
1613	-81102233	-81102233	-3.1770926e+17
1614	-81102233	-81102233	-3.1770926e+17
1615	-81102233	-81102233	-2.3939432e+19
1616	-81102233	-81102233	-2.3939432e+19
1617	-81102233	-81102233	-1.5435128e+23
1619	-81102233	-81102233	-1.5435128e+23
1620	-81102233	-81102233	-1.477488e+19
1621	-81102233	-81102233	-1.477488e+19
1622	-81102233	-81102233	-8.2202541e+18
1623	-81102233	-81102233	-8.2202541e+18
1624	-81102233	-81102233	-1.2856635e+18
1625	-81102233	-81102233	-1.2856635e+18
1626	-81102233	-81102233	-1.321314e+18
1627	-81102233	-81102233	-1.321314e+18
1628	-81102233	-81102233	-1.6178286e+19
1629	-81102233	-81102233	-1.6178286e+19
1630	-81102233	-81102233	-3.9812866e+17
1631	-81102233	-81102233	-3.9812866e+17
1632	-81102233	-81102233	-8.3092758e+17
1633	-81102233	-81102233	-8.3092758e+17
1634	-81102233	-81102233	-1.0216526e+24
1636	-81102233	-81102233	-1.0216526e+24
1637	-81102233	-81102233	-2.7641952e+18
1638	-81102233	-81102233	-2.7641952e+18
1639	-81102233	-81102233	-8.700221e+18
1640	-81102233	-81102233	-8.700221e+18
1641	-81102233	-81102233	-1.719963e+19
1642	-81102233	-81102233	-1.719963e+19
1643	-81102233	-81102233	-1.045016e+19
1644	-81102233	-81102233	-1.045016e+19
1645	-81102233	-81102233	-1.4878311e+19
1646	-81102233	-81102233	-1.4878311e+19
1647	-81102233	-81102233	-1.5950038e+19
1648	-81102233	-81102233	-1.5950038e+19
1649	-81102233	-81102233	-9.0052446e+17
1650	-81102233	-81102233	-9.0052446e+17
1651	-81102233	-81102233	-5.7968581e+23
1653	-81102233	-81102233	-5.7968581e+23
1654	-81102233	-81102233	-5.3881986e+19
1655	-81102233	-81102233	-5.3881986e+19
1656	-81102233	-81102233	-6.0652657e+18
1657	-81102233	-81102233	-6.0652657e+18
1658	-81102233	-81102233	-1.1378353e+19
1659	-81102233	-81102233	-1.1378353e+19
1660	-81102233	-81102233	-4.2098664e+17
1661	-81102233	-81102233	-4.2098664e+17
1662	-81102233	-81102233	-5.9393962e+17
1663	-81102233	-81102233	-5.9393962e+17
1664	-81102233	-81102233	-1.115266e+23
1666	-81102233	-81102233	-1.115266e+23
1667	-81102233	-81102233	-3.0503703e+18
1668	-81102233	-81102233	-3.0503703e+18
1669	-81102233	-81102233	-2.0552801e+24
1671	-81102233	-81102233	-2.0552801e+24
1672	-81102233	-81102233	-1.0780958e+19
1673	-81102233	-81102233	-1.0780958e+19
1674	-81102233	-81102233	-1.5717453e+24
1676	-81102233	-81102233	-1.5717453e+24
1677	-81102233	-81102233	-1.1945137e+18
1678	-81102233	-81102233	-1.1945137e+18
1679	-81102233	-81102233	-3.137929e+17
1680	-81102233	-81102233	-3.137929e+17
1681	-81102233	-81102233	-3.2722911e+18
1682	-81102233	-81102233	-3.2722911e+18
1683	-81102233	-81102233	-4.5335757e+19
1684	-81102233	-81102233	-4.5335757e+19
1685	-81102233	-81102233	-2.6041137e+19
1686	-81102233	-81102233	-2.6041137e+19
1687	-81102233	-81102233	-1.1466097e+19
1688	-81102233	-81102233	-1.1466097e+19
1689	-81102233	-81102233	-4.5069361e+18
1690	-81102233	-81102233	-4.5069361e+18
1691	-81102233	-81102233	-3.6871144e+19
1692	-81102233	-81102233	-3.6871144e+19
1693	-81102233	-81102233	-1.6566021e+19
1694	-81102233	-81102233	-1.6566021e+19
1695	-81102233	-81102233	-7.4981032e+18
1696	-81102233	-81102233	-7.4981032e+18
1697	-81102233	-81102233	-7.882193e+18
1698	-81102233	-81102233	-7.882193e+18
1699	-81102233	-81102233	-3.0383912e+24
1701	-81102233	-81102233	-3.0383912e+24
1702	-81102233	-81102233	-8.1017991e+17
1703	-81102233	-81102233	-8.1017991e+17
1704	-81102233	-81102233	-1.7351493e+24
1706	-81102233	-81102233	-1.7351493e+24
1707	-81102233	-81102233	-6.9080694e+21
1709	-81102233	-81102233	-6.9080694e+21
1710	-81102233	-81102233	-2.4042833e+18
1711	-81102233	-81102233	-2.4042833e+18
1712	-81102233	-81102233	-1.8934782e+18
1713	-81102233	-81102233	-1.8934782e+18
1714	-81102233	-81102233	-2.38523e+19
1715	-81102233	-81102233	-2.38523e+19
1716	-81102233	-81102233	-1.1929912e+23
1718	-81102233	-81102233	-1.1929912e+23
1719	-81102233	-81102233	-1.39167e+19
1720	-81102233	-81102233	-1.39167e+19
1721	-81102233	-81102233	-7.3073359e+17
1722	-81102233	-81102233	-7.3073359e+17
1723	-81102233	-81102233	-3.0492939e+18
1724	-81102233	-81102233	-3.0492939e+18
1725	-81102233	-81102233	-3.498087e+18
1726	-81102233	-81102233	-3.498087e+18
1727	-81102233	-81102233	-2.1253848e+19
1728	-81102233	-81102233	-2.1253848e+19
1729	-81102233	-81102233	-1.8131492e+24
1731	-81102233	-81102233	-1.8131492e+24
1732	-81102233	-81102233	-7.0488611e+18
1733	-81102233	-81102233	-7.0488611e+18
1734	-81102233	-81102233	-1.6653619e+24
1736	-81102233	-81102233	-1.6653619e+24
1737	-81102233	-81102233	-3.5431394e+18
1738	-81102233	-81102233	-3.5431394e+18
1739	-81102233	-81102233	-7.6526827e+19
1740	-81102233	-81102233	-7.6526827e+19
1741	-81102233	-81102233	-2.8861352e+22
1743	-81102233	-81102233	-2.8861352e+22
1744	-81102233	-81102233	-7.4484141e+18
1745	-81102233	-81102233	-7.4484141e+18
1746	-81102233	-81102233	-1.1499779e+19
1747	-81102233	-81102233	-1.1499779e+19
1748	-81102233	-81102233	-2.124289e+18
1749	-81102233	-81102233	-2.124289e+18
1750	-81102233	-81102233	-1.9987011e+19
1751	-81102233	-81102233	-1.9987011e+19
1752	-81102233	-81102233	-1.0099149e+19
1753	-81102233	-81102233	-1.0099149e+19
1754	-81102233	-81102233	-3.6497371e+19
1755	-81102233	-81102233	-3.6497371e+19
1756	-81102233	-81102233	-1.4292935e+19
1757	-81102233	-81102233	-1.4292935e+19
1758	-81102233	-81102233	-1.4232823e+19
1759	-81102233	-81102233	-1.4232823e+19
1760	-81102233	-81102233	-2.7680604e+18
1761	-81102233	-81102233	-2.7680604e+18
1762	-81102233	-81102233	-4.1174855e+18
1763	-81102233	-81102233	-4.1174855e+18
1764	-81102233	-81102233	-3.0972296e+19
1765	-81102233	-81102233	-3.0972296e+19
1766	-81102233	-81102233	-2.0190416e+17
1767	-81102233	-81102233	-2.0190416e+17
1768	-81102233	-81102233	-2.0052819e+19
1769	-81102233	-81102233	-2.0052819e+19
1770	-81102233	-81102233	-9.604685e+17
1771	-81102233	-81102233	-9.604685e+17
1772	-81102233	-81102233	-2.6878346e+17
1773	-81102233	-81102233	-2.6878346e+17
1774	-81102233	-81102233	-5.1960008e+18
1775	-81102233	-81102233	-5.1960008e+18
1776	-81102233	-81102233	-2.123537e+19
1777	-81102233	-81102233	-2.123537e+19
1778	-81102233	-81102233	-1.3799579e+24
1780	-81102233	-81102233	-1.3799579e+24
1781	-81102233	-81102233	-2.4298169e+18
1782	-81102233	-81102233	-2.4298169e+18
1783	-81102233	-81102233	-2.4354595e+19
1784	-81102233	-81102233	-2.4354595e+19
1785	-81102233	-81102233	-1.8074458e+19
1786	-81102233	-81102233	-1.8074458e+19
1787	-81102233	-81102233	-5.4435893e+17
1788	-81102233	-81102233	-5.4435893e+17
1789	-81102233	-81102233	-2.3272119e+24
1791	-81102233	-81102233	-2.3272119e+24
1792	-81102233	-81102233	-3.9942144e+19
1793	-81102233	-81102233	-3.9942144e+19
1794	-81102233	-81102233	-2.3545935e+17
1795	-81102233	-81102233	-2.3545935e+17
1796	-81102233	-81102233	-2.1997754e+24
1798	-81102233	-81102233	-2.1997754e+24
1799	-81102233	-81102233	-1.9363364e+18
1800	-81102233	-81102233	-1.9363364e+18
1801	-81102233	-81102233	-2.682208e+18
1802	-81102233	-81102233	-2.682208e+18
1803	-81102233	-81102233	-1.1602026e+19
1804	-81102233	-81102233	-1.1602026e+19
1805	-81102233	-81102233	-3.578155e+18
1806	-81102233	-81102233	-3.578155e+18
1807	-81102233	-81102233	-1.0084694e+18
1808	-81102233	-81102233	-1.0084694e+18
1809	-81102233	-81102233	-1.0834017e+18
1810	-81102233	-81102233	-1.0834017e+18
1811	-81102233	-81102233	-3.96338e+17
1812	-81102233	-81102233	-3.96338e+17
1813	-81102233	-81102233	-4.5004277e+18
1814	-81102233	-81102233	-4.5004277e+18
1815	-81102233	-81102233	-2.2576059e+18
1816	-81102233	-81102233	-2.2576059e+18
1817	-81102233	-81102233	-1.671475e+18
1818	-81102233	-81102233	-1.671475e+18
1819	-81102233	-81102233	-1.6049055e+18
1820	-81102233	-81102233	-1.6049055e+18
1821	-81102233	-81102233	-1.295927e+19
1822	-81102233	-81102233	-1.295927e+19
1823	-81102233	-81102233	-2.1973557e+18
1824	-81102233	-81102233	-2.1973557e+18
1825	-81102233	-81102233	-1.5161861e+19
1826	-81102233	-81102233	-1.5161861e+19
1827	-81102233	-81102233	-1.3312671e+19
1828	-81102233	-81102233	-1.3312671e+19
1829	-81102233	-81102233	-1.838676e+19
1830	-81102233	-81102233	-1.838676e+19
1831	-81102233	-81102233	-1.8882634e+18
1832	-81102233	-81102233	-1.8882634e+18
1833	-81102233	-81102233	-1.2056954e+18
1834	-81102233	-81102233	-1.2056954e+18
1835	-81102233	-81102233	-2.1472128e+19
1836	-81102233	-81102233	-2.1472128e+19
1837	-81102233	-81102233	-1.3856808e+19
1838	-81102233	-81102233	-1.3856808e+19
1839	-81102233	-81102233	-1.8213805e+19
1840	-81102233	-81102233	-1.8213805e+19
1841	-81102233	-81102233	-6.41205e+18
1842	-81102233	-81102233	-6.41205e+18
1843	-81102233	-81102233	-6.2689895e+17
1844	-81102233	-81102233	-6.2689895e+17
1845	-81102233	-81102233	-5.8505091e+18
1846	-81102233	-81102233	-5.8505091e+18
1847	-81102233	-81102233	-6.0219568e+23
1849	-81102233	-81102233	-6.0219568e+23
1850	-81102233	-81102233	-1.0993062e+19
1851	-81102233	-81102233	-1.0993062e+19
1852	-81102233	-81102233	-3.8467379e+17
1853	-81102233	-81102233	-3.8467379e+17
1854	-81102233	-81102233	-5.3988658e+18
1855	-81102233	-81102233	-5.3988658e+18
1856	-81102233	-81102233	-2.4684361e+19
1857	-81102233	-81102233	-2.4684361e+19
1858	-81102233	-81102233	-4.8998518e+18
1859	-81102233	-81102233	-4.8998518e+18
1860	-81102233	-81102233	-1.5796893e+18
1861	-81102233	-81102233	-1.5796893e+18
1862	-81102233	-81102233	-1.0291932e+19
1863	-81102233	-81102233	-1.0291932e+19
1864	-81102233	-81102233	-1.4813174e+19
1865	-81102233	-81102233	-1.4813174e+19
1866	-81102233	-81102233	-5.1949996e+17
1867	-81102233	-81102233	-5.1949996e+17
1868	-81102233	-81102233	-9.5427154e+18
1869	-81102233	-81102233	-9.5427154e+18
1870	-81102233	-81102233	-2.3671803e+19
1871	-81102233	-81102233	-2.3671803e+19
1872	-81102233	-81102233	-4.011651e+24
1874	-81102233	-81102233	-4.011651e+24
1875	-81102233	-81102233	-1.3798046e+19
1876	-81102233	-81102233	-1.3798046e+19
1877	-81102233	-81102233	-6.2373541e+19
1878	-81102233	-81102233	-6.2373541e+19
1879	-81102233	-81102233	-5.5995254e+18
1880	-81102233	-81102233	-5.5995254e+18
1881	-81102233	-81102233	-1.4712848e+24
1883	-81102233	-81102233	-1.4712848e+24
1884	-81102233	-81102233	-2.145981e+18
1885	-81102233	-81102233	-2.145981e+18
1886	-81102233	-81102233	-7.1500312e+19
1887	-81102233	-81102233	-7.1500312e+19
1888	-81102233	-81102233	-2.147603e+17
1889	-81102233	-81102233	-2.147603e+17
1890	-81102233	-81102233	-2.4226623e+18
1891	-81102233	-81102233	-2.4226623e+18
1892	-81102233	-81102233	-9.2445153e+18
1893	-81102233	-81102233	-9.2445153e+18
1894	-81102233	-81102233	-4.2277233e+18
1895	-81102233	-81102233	-4.2277233e+18
1896	-81102233	-81102233	-2.4383167e+18
1897	-81102233	-81102233	-2.4383167e+18
1898	-81102233	-81102233	-3.7103173e+17
1899	-81102233	-81102233	-3.7103173e+17
1900	-81102233	-81102233	-3.6898986e+17
1901	-81102233	-81102233	-3.6898986e+17
1902	-81102233	-81102233	-9.2849193e+18
1903	-81102233	-81102233	-9.2849193e+18
1904	-81102233	-81102233	-1.9767473e+19
1905	-81102233	-81102233	-1.9767473e+19
1906	-81102233	-81102233	-1.0078974e+19
1907	-81102233	-81102233	-1.0078974e+19
1908	-81102233	-81102233	-4.201298e+24
1910	-81102233	-81102233	-4.201298e+24
1911	-81102233	-81102233	-1.6011548e+19
1912	-81102233	-81102233	-1.6011548e+19
1913	-81102233	-81102233	-1.2246963e+19
1914	-81102233	-81102233	-1.2246963e+19
1915	-81102233	-81102233	-2.3265209e+19
1916	-81102233	-81102233	-2.3265209e+19
1917	-81102233	-81102233	-9.2961194e+18
1918	-81102233	-81102233	-9.2961194e+18
1919	-81102233	-81102233	-2.5330863e+22
1921	-81102233	-81102233	-2.5330863e+22
1922	-81102233	-81102233	-9.3209532e+17
1923	-81102233	-81102233	-9.3209532e+17
1924	-81102233	-81102233	-5.4219341e+17
1925	-81102233	-81102233	-5.4219341e+17
1926	-81102233	-81102233	-7.9964901e+17
1927	-81102233	-81102233	-7.9964901e+17
1928	-81102233	-81102233	-1.3748813e+19
1929	-81102233	-81102233	-1.3748813e+19
1930	-81102233	-81102233	-6.8831959e+18
1931	-81102233	-81102233	-6.8831959e+18
1932	-81102233	-81102233	-3.7544952e+18
1933	-81102233	-81102233	-3.7544952e+18
1934	-81102233	-81102233	-2.6855417e+18
1935	-81102233	-81102233	-2.6855417e+18
1936	-81102233	-81102233	-4.2269205e+19
1937	-81102233	-81102233	-4.2269205e+19
1938	-81102233	-81102233	-6.3997781e+19
1939	-81102233	-81102233	-6.3997781e+19
1940	-81102233	-81102233	-1.216626e+24
1942	-81102233	-81102233	-1.216626e+24
1943	-81102233	-81102233	-1.7276339e+18
1944	-81102233	-81102233	-1.7276339e+18
1945	-81102233	-81102233	-1.5611758e+18
1946	-81102233	-81102233	-1.5611758e+18
1947	-81102233	-81102233	-3.3839208e+18
1948	-81102233	-81102233	-3.3839208e+18
1949	-81102233	-81102233	-1.9943058e+19
1950	-81102233	-81102233	-1.9943058e+19
1951	-81102233	-81102233	-1.5761247e+19
1952	-81102233	-81102233	-1.5761247e+19
1953	-81102233	-81102233	-1.701976e+18
1954	-81102233	-81102233	-1.701976e+18
1955	-81102233	-81102233	-1.7517685e+18
1956	-81102233	-81102233	-1.7517685e+18
1957	-81102233	-81102233	-1.7919316e+18
1958	-81102233	-81102233	-1.7919316e+18
1959	-81102233	-81102233	-3.0705751e+18
1960	-81102233	-81102233	-3.0705751e+18
1961	-81102233	-81102233	-8.8716212e+18
1962	-81102233	-81102233	-8.8716212e+18
1963	-81102233	-81102233	-1.7353362e+18
1964	-81102233	-81102233	-1.7353362e+18
1965	-81102233	-81102233	-5.1496988e+18
1966	-81102233	-81102233	-5.1496988e+18
1967	-81102233	-81102233	-4.5719649e+18
1968	-81102233	-81102233	-4.5719649e+18
1969	-81102233	-81102233	-1.3852758e+19
1970	-81102233	-81102233	-1.3852758e+19
1971	-81102233	-81102233	-6.8391236e+19
1972	-81102233	-81102233	-6.8391236e+19
1973	-81102233	-81102233	-1.0571475e+19
1974	-81102233	-81102233	-1.0571475e+19
1975	-81102233	-81102233	-9.5218267e+18
1976	-81102233	-81102233	-9.5218267e+18
1977	-81102233	-81102233	-6.8667662e+18
1978	-81102233	-81102233	-6.8667662e+18
1979	-81102233	-81102233	-2.4924677e+18
1980	-81102233	-81102233	-2.4924677e+18
1981	-81102233	-81102233	-1.1362082e+19
1982	-81102233	-81102233	-1.1362082e+19
1983	-81102233	-81102233	-1.5984499e+18
1984	-81102233	-81102233	-1.5984499e+18
1985	-81102233	-81102233	-5.769677e+18
1986	-81102233	-81102233	-5.769677e+18
1987	-81102233	-81102233	-2.4892147e+18
1988	-81102233	-81102233	-2.4892147e+18
1989	-81102233	-81102233	-5.364613e+18
1990	-81102233	-81102233	-5.364613e+18
1991	-81102233	-81102233	-4.4731276e+23
1993	-81102233	-81102233	-4.4731276e+23
1994	-81102233	-81102233	-1.3646794e+19
1995	-81102233	-81102233	-1.3646794e+19
1996	-81102233	-81102233	-1.2259369e+19
1997	-81102233	-81102233	-1.2259369e+19
1998	-81102233	-81102233	-3.1481938e+19
1999	-81102233	-81102233	-3.1481938e+19
2000	-81102233	-81102233	-6.992798e+18
2001	-81102233	-81102233	-6.992798e+18
2002	-81102233	-81102233	-8.0800499e+18
2003	-81102233	-81102233	-8.0800499e+18
2004	-81102233	-81102233	-5.8251143e+19
2005	-81102233	-81102233	-5.8251143e+19
2006	-81102233	-81102233	-8.5782603e+23
2008	-81102233	-81102233	-8.5782603e+23
2009	-81102233	-81102233	-5.8719588e+18
2010	-81102233	-81102233	-5.8719588e+18
2011	-81102233	-81102233	-5.1938677e+24
2013	-81102233	-81102233	-5.1938677e+24
2014	-81102233	-81102233	-8.0220177e+23
2016	-81102233	-81102233	-8.0220177e+23
2017	-81102233	-81102233	-1.9726199e+24
2019	-81102233	-81102233	-1.9726199e+24
2020	-81102233	-81102233	-1.1570069e+19
2021	-81102233	-81102233	-1.1570069e+19
2022	-81102233	-81102233	-3.5050037e+23
2024	-81102233	-81102233	-3.5050037e+23
2025	-81102233	-81102233	-2.7300374e+17
2026	-81102233	-81102233	-2.7300374e+17
2027	-81102233	-81102233	-2.542832e+19
2028	-81102233	-81102233	-2.542832e+19
2029	-81102233	-81102233	-2.1086516e+19
2030	-81102233	-81102233	-2.1086516e+19
2031	-81102233	-81102233	-4.2640743e+18
2032	-81102233	-81102233	-4.2640743e+18
2033	-81102233	-81102233	-2.1542134e+19
2034	-81102233	-81102233	-2.1542134e+19
2035	-81102233	-81102233	-2.6462271e+19
2036	-81102233	-81102233	-2.6462271e+19
2037	-81102233	-81102233	-1.8473503e+21
2039	-81102233	-81102233	-1.8473503e+21
2040	-81102233	-81102233	-4.4752511e+19
2041	-81102233	-81102233	-4.4752511e+19
2042	-81102233	-81102233	-9.0650514e+17
2043	-81102233	-81102233	-9.0650514e+17
2044	-81102233	-81102233	-1.0504454e+18
2045	-81102233	-81102233	-1.0504454e+18
2046	-81102233	-81102233	-6.7761832e+19
2047	-81102233	-81102233	-6.7761832e+19
2048	-81102233	-81102233	-1.8047516e+18
2049	-81102233	-81102233	-1.8047516e+18
2050	-81102233	-81102233	-9.0097358e+18
2051	-81102233	-81102233	-9.0097358e+18
2052	-81102233	-81102233	-9.0954159e+17
2053	-81102233	-81102233	-9.0954159e+17
2054	-81102233	-81102233	-1.0224389e+19
2055	-81102233	-81102233	-1.0224389e+19
2056	-81102233	-81102233	-3.1403502e+18
2057	-81102233	-81102233	-3.1403502e+18
2058	-81102233	-81102233	-2.3792721e+17
2059	-81102233	-81102233	-2.3792721e+17
2060	-81102233	-81102233	-1.7183497e+19
2061	-81102233	-81102233	-1.7183497e+19
2062	-81102233	-81102233	-1.2821894e+20
2063	-81102233	-81102233	-1.2821894e+20
2064	-81102233	-81102233	-9.6996566e+17
2065	-81102233	-81102233	-9.6996566e+17
2066	-81102233	-81102233	-4.5025913e+17
2067	-81102233	-81102233	-4.5025913e+17
2068	-81102233	-81102233	-7.7094645e+17
2069	-81102233	-81102233	-7.7094645e+17
2070	-81102233	-81102233	-7.9165033e+18
2071	-81102233	-81102233	-7.9165033e+18
2072	-81102233	-81102233	-1.5699161e+18
2073	-81102233	-81102233	-1.5699161e+18
2074	-81102233	-81102233	-7.1560129e+18
2075	-81102233	-81102233	-7.1560129e+18
2076	-81102233	-81102233	-5.4392529e+18
2077	-81102233	-81102233	-5.4392529e+18
2078	-81102233	-81102233	-5.9732252e+19
2079	-81102233	-81102233	-5.9732252e+19
2080	-81102233	-81102233	-8.8831078e+18
2081	-81102233	-81102233	-8.8831078e+18
2082	-81102233	-81102233	-1.9902477e+18
2083	-81102233	-81102233	-1.9902477e+18
2084	-81102233	-81102233	-5.7442476e+19
2085	-81102233	-81102233	-5.7442476e+19
2086	-81102233	-81102233	-6.3231151e+19
2087	-81102233	-81102233	-6.3231151e+19
2088	-81102233	-81102233	-2.6718694e+19
2089	-81102233	-81102233	-2.6718694e+19
2090	-81102233	-81102233	-5.661089e+19
2091	-81102233	-81102233	-5.661089e+19
2092	-81102233	-81102233	-1.3428394e+19
2093	-81102233	-81102233	-1.3428394e+19
2094	-81102233	-81102233	-2.1779336e+19
2095	-81102233	-81102233	-2.1779336e+19
2096	-81102233	-81102233	-7.0839399e+18
2097	-81102233	-81102233	-7.0839399e+18
2098	-81102233	-81102233	-6.22868e+17
2099	-81102233	-81102233	-6.22868e+17
2100	-81102233	-81102233	-2.9019875e+19
2101	-81102233	-81102233	-2.9019875e+19
2102	-81102233	-81102233	-1.6405784e+19
2103	-81102233	-81102233	-1.6405784e+19
2104	-81102233	-81102233	-3.0289328e+19
2105	-81102233	-81102233	-3.0289328e+19
2106	-81102233	-81102233	-1.9810549e+18
2107	-81102233	-81102233	-1.9810549e+18
2108	-81102233	-81102233	-1.3780538e+18
2109	-81102233	-81102233	-1.3780538e+18
2110	-81102233	-81102233	-1.6024854e+19
2111	-81102233	-81102233	-1.6024854e+19
2112	-81102233	-81102233	-8.1468637e+19
2113	-81102233	-81102233	-8.1468637e+19
2114	-81102233	-81102233	-5.7385326e+18
2115	-81102233	-81102233	-5.7385326e+18
2116	-81102233	-81102233	-5.0506099e+24
2118	-81102233	-81102233	-5.0506099e+24
2119	-81102233	-81102233	-1.4678957e+18
2120	-81102233	-81102233	-1.4678957e+18
2121	-81102233	-81102233	-2.8450489e+17
2122	-81102233	-81102233	-2.8450489e+17
2123	-81102233	-81102233	-2.393197e+18
2124	-81102233	-81102233	-2.393197e+18
2125	-81102233	-81102233	-2.4748353e+19
2126	-81102233	-81102233	-2.4748353e+19
2127	-81102233	-81102233	-5.3594312e+17
2128	-81102233	-81102233	-5.3594312e+17
2129	-81102233	-81102233	-1.7109008e+19
2130	-81102233	-81102233	-1.7109008e+19
2131	-81102233	-81102233	-1.7638691e+19
2132	-81102233	-81102233	-1.7638691e+19
2133	-81102233	-81102233	-5.2022488e+19
2134	-81102233	-81102233	-5.2022488e+19
2135	-81102233	-81102233	-4.689506e+17
2136	-81102233	-81102233	-4.689506e+17
2137	-81102233	-81102233	-1.3740834e+19
2138	-81102233	-81102233	-1.3740834e+19
2139	-81102233	-81102233	-6.157951e+18
2140	-81102233	-81102233	-6.157951e+18
2141	-81102233	-81102233	-9.0005933e+19
2142	-81102233	-81102233	-9.0005933e+19
2143	-81102233	-81102233	-4.3468033e+19
2144	-81102233	-81102233	-4.3468033e+19
2145	-81102233	-81102233	-7.0603568e+18
2146	-81102233	-81102233	-7.0603568e+18
2147	-81102233	-81102233	-1.1077618e+19
2148	-81102233	-81102233	-1.1077618e+19
2149	-81102233	-81102233	-3.3132254e+18
2150	-81102233	-81102233	-3.3132254e+18
2151	-81102233	-81102233	-3.3116102e+18
2152	-81102233	-81102233	-3.3116102e+18
2153	-81102233	-81102233	-4.636734e+19
2154	-81102233	-81102233	-4.636734e+19
2155	-81102233	-81102233	-6.1070011e+17
2156	-81102233	-81102233	-6.1070011e+17
2157	-81102233	-81102233	-5.9179759e+18
2158	-81102233	-81102233	-5.9179759e+18
2159	-81102233	-81102233	-1.9257282e+19
2160	-81102233	-81102233	-1.9257282e+19
2161	-81102233	-81102233	-1.8573633e+19
2162	-81102233	-81102233	-1.8573633e+19
2163	-81102233	-81102233	-1.245188e+20
2164	-81102233	-81102233	-1.245188e+20
2165	-81102233	-81102233	-2.6564296e+17
2166	-81102233	-81102233	-2.6564296e+17
2167	-81102233	-81102233	-1.5459193e+20
2168	-81102233	-81102233	-1.5459193e+20
2169	-81102233	-81102233	-8.4121183e+18
2170	-81102233	-81102233	-8.4121183e+18
2171	-81102233	-81102233	-1.2629122e+20
2172	-81102233	-81102233	-1.2629122e+20
2173	-81102233	-81102233	-1.7088012e+24
2175	-81102233	-81102233	-1.7088012e+24
2176	-81102233	-81102233	-2.9709298e+24
2178	-81102233	-81102233	-2.9709298e+24
2179	-81102233	-81102233	-1.528674e+19
2180	-81102233	-81102233	-1.528674e+19
2181	-81102233	-81102233	-2.5534639e+19
2182	-81102233	-81102233	-2.5534639e+19
2183	-81102233	-81102233	-5.761388e+18
2184	-81102233	-81102233	-5.761388e+18
2185	-81102233	-81102233	-6.2727824e+19
2186	-81102233	-81102233	-6.2727824e+19
2187	-81102233	-81102233	-4.0131804e+19
2188	-81102233	-81102233	-4.0131804e+19
2189	-81102233	-81102233	-8.094055e+18
2190	-81102233	-81102233	-8.094055e+18
2191	-81102233	-81102233	-5.3309019e+17
2192	-81102233	-81102233	-5.3309019e+17
2193	-81102233	-81102233	-3.640455e+18
2194	-81102233	-81102233	-3.640455e+18
2195	-81102233	-81102233	-2.8613309e+19
2196	-81102233	-81102233	-2.8613309e+19
2197	-81102233	-81102233	-1.1532367e+19
2198	-81102233	-81102233	-1.1532367e+19
2199	-81102233	-81102233	-8.1358006e+18
2200	-81102233	-81102233	-8.1358006e+18
2201	-81102233	-81102233	-7.1802576e+19
2202	-81102233	-81102233	-7.1802576e+19
2203	-81102233	-81102233	-5.694337e+18
2204	-81102233	-81102233	-5.694337e+18
2205	-81102233	-81102233	-2.1343794e+18
2206	-81102233	-81102233	-2.1343794e+18
2207	-81102233	-81102233	-1.3220669e+19
2208	-81102233	-81102233	-1.3220669e+19
2209	-81102233	-81102233	-7.5479901e+19
2210	-81102233	-81102233	-7.5479901e+19
2211	-81102233	-81102233	-5.104391e+18
2212	-81102233	-81102233	-5.104391e+18
2213	-81102233	-81102233	-9.3590915e+18
2214	-81102233	-81102233	-9.3590915e+18
2215	-81102233	-81102233	-5.7785167e+18
2216	-81102233	-81102233	-5.7785167e+18
2217	-81102233	-81102233	-1.4579143e+18
2218	-81102233	-81102233	-1.4579143e+18
2219	-81102233	-81102233	-6.2301021e+18
2220	-81102233	-81102233	-6.2301021e+18
2221	-81102233	-81102233	-1.9592552e+19
2222	-81102233	-81102233	-1.9592552e+19
2223	-81102233	-81102233	-1.820194e+18
2224	-81102233	-81102233	-1.820194e+18
2225	-81102233	-81102233	-4.9701184e+17
2226	-81102233	-81102233	-4.9701184e+17
2227	-81102233	-81102233	-1.2243082e+20
2228	-81102233	-81102233	-1.2243082e+20
2229	-81102233	-81102233	-6.2072963e+18
2230	-81102233	-81102233	-6.2072963e+18
2231	-81102233	-81102233	-1.4460145e+19
2232	-81102233	-81102233	-1.4460145e+19
2233	-81102233	-81102233	-7.7943827e+18
2234	-81102233	-81102233	-7.7943827e+18
2235	-81102233	-81102233	-2.0618281e+19
2236	-81102233	-81102233	-2.0618281e+19
2237	-81102233	-81102233	-1.4336914e+18
2238	-81102233	-81102233	-1.4336914e+18
2239	-81102233	-81102233	-1.3027434e+19
2240	-81102233	-81102233	-1.3027434e+19
2241	-81102233	-81102233	-5.3168706e+24
2243	-81102233	-81102233	-5.3168706e+24
2244	-81102233	-81102233	-3.0663656e+19
2245	-81102233	-81102233	-3.0663656e+19
2246	-81102233	-81102233	-9.0111378e+19
2247	-81102233	-81102233	-9.0111378e+19
2248	-81102233	-81102233	-7.1949617e+19
2249	-81102233	-81102233	-7.1949617e+19
2250	-81102233	-81102233	-4.466552e+18
2251	-81102233	-81102233	-4.466552e+18
2252	-81102233	-81102233	-7.0271085e+19
2253	-81102233	-81102233	-7.0271085e+19
2254	-81102233	-81102233	-3.227339e+18
2255	-81102233	-81102233	-3.227339e+18
2256	-81102233	-81102233	-1.5464049e+18
2257	-81102233	-81102233	-1.5464049e+18
2258	-81102233	-81102233	-4.9356428e+18
2259	-81102233	-81102233	-4.9356428e+18
2260	-81102233	-81102233	-8.6319474e+18
2261	-81102233	-81102233	-8.6319474e+18
2262	-81102233	-81102233	-3.8812e+18
2263	-81102233	-81102233	-3.8812e+18
2264	-81102233	-81102233	-1.3108692e+18
2265	-81102233	-81102233	-1.3108692e+18
2266	-81102233	-81102233	-6.0434504e+19
2267	-81102233	-81102233	-6.0434504e+19
2268	-81102233	-81102233	-5.6109005e+19
2269	-81102233	-81102233	-5.6109005e+19
2270	-81102233	-81102233	-4.2626915e+19
2271	-81102233	-81102233	-4.2626915e+19
2272	-81102233	-81102233	-2.9954626e+19
2273	-81102233	-81102233	-2.9954626e+19
2274	-81102233	-81102233	-3.4970579e+19
2275	-81102233	-81102233	-3.4970579e+19
2276	-81102233	-81102233	-6.1164389e+17
2277	-81102233	-81102233	-6.1164389e+17
2278	-81102233	-81102233	-2.7053174e+19
2279	-81102233	-81102233	-2.7053174e+19
2280	-81102233	-81102233	-1.1804597e+18
2281	-81102233	-81102233	-1.1804597e+18
2282	-81102233	-81102233	-1.1244231e+20
2283	-81102233	-81102233	-1.1244231e+20
2284	-81102233	-81102233	-4.1707871e+19
2285	-81102233	-81102233	-4.1707871e+19
2286	-81102233	-81102233	-2.0726942e+19
2287	-81102233	-81102233	-2.0726942e+19
2288	-81102233	-81102233	-9.0147479e+18
2289	-81102233	-81102233	-9.0147479e+18
2290	-81102233	-81102233	-1.0948868e+19
2291	-81102233	-81102233	-1.0948868e+19
2292	-81102233	-81102233	-3.164691e+17
2293	-81102233	-81102233	-3.164691e+17
2294	-81102233	-81102233	-5.371995e+18
2295	-81102233	-81102233	-5.371995e+18
2296	-81102233	-81102233	-3.1081109e+19
2297	-81102233	-81102233	-3.1081109e+19
2298	-81102233	-81102233	-6.407316e+19
2299	-81102233	-81102233	-6.407316e+19
2300	-81102233	-81102233	-2.2951235e+19
2301	-81102233	-81102233	-2.2951235e+19
2302	-81102233	-81102233	-3.9353207e+19
2303	-81102233	-81102233	-3.9353207e+19
2304	-81102233	-81102233	-8.3067244e+18
2305	-81102233	-81102233	-8.3067244e+18
2306	-81102233	-81102233	-4.3784202e+18
2307	-81102233	-81102233	-4.3784202e+18
2308	-81102233	-81102233	-3.9288977e+18
2309	-81102233	-81102233	-3.9288977e+18
2310	-81102233	-81102233	-1.744653e+18
2311	-81102233	-81102233	-1.744653e+18
2312	-81102233	-81102233	-1.0974508e+19
2313	-81102233	-81102233	-1.0974508e+19
2314	-81102233	-81102233	-3.2093041e+18
2315	-81102233	-81102233	-3.2093041e+18
2316	-81102233	-81102233	-3.0295315e+19
2317	-81102233	-81102233	-3.0295315e+19
2318	-81102233	-81102233	-5.3270558e+19
2319	-81102233	-81102233	-5.3270558e+19
2320	-81102233	-81102233	-7.4880798e+17
2321	-81102233	-81102233	-7.4880798e+17
2322	-81102233	-81102233	-1.6188179e+19
2323	-81102233	-81102233	-1.6188179e+19
2324	-81102233	-81102233	-9.8828334e+19
2325	-81102233	-81102233	-9.8828334e+19
2326	-81102233	-81102233	-1.6504516e+18
2327	-81102233	-81102233	-1.6504516e+18
2328	-81102233	-81102233	-9.9867304e+18
2329	-81102233	-81102233	-9.9867304e+18
2330	-81102233	-81102233	-2.2111465e+19
2331	-81102233	-81102233	-2.2111465e+19
2332	-81102233	-81102233	-2.6466236e+19
2333	-81102233	-81102233	-2.6466236e+19
2334	-81102233	-81102233	-4.5170343e+19
2335	-81102233	-81102233	-4.5170343e+19
2336	-81102233	-81102233	-4.4951908e+19
2337	-81102233	-81102233	-4.4951908e+19
2338	-81102233	-81102233	-5.6553422e+19
2339	-81102233	-81102233	-5.6553422e+19
2340	-81102233	-81102233	-2.2264545e+20
2341	-81102233	-81102233	-2.2264545e+20
2342	-81102233	-81102233	-8.3547861e+18
2343	-81102233	-81102233	-8.3547861e+18
2344	-81102233	-81102233	-3.9399439e+19
2345	-81102233	-81102233	-3.9399439e+19
2346	-81102233	-81102233	-4.6436382e+19
2347	-81102233	-81102233	-4.6436382e+19
2348	-81102233	-81102233	-2.4277942e+19
2349	-81102233	-81102233	-2.4277942e+19
2350	-81102233	-81102233	-1.2974899e+20
2351	-81102233	-81102233	-1.2974899e+20
2352	-81102233	-81102233	-3.0257195e+19
2353	-81102233	-81102233	-3.0257195e+19
2354	-81102233	-81102233	-9.4892934e+18
2355	-81102233	-81102233	-9.4892934e+18
2356	-81102233	-81102233	-6.0710091e+19
2357	-81102233	-81102233	-6.0710091e+19
2358	-81102233	-81102233	-8.3409758e+18
2359	-81102233	-81102233	-8.3409758e+18
2360	-81102233	-81102233	-1.9029726e+19
2361	-81102233	-81102233	-1.9029726e+19
2362	-81102233	-81102233	-2.1896258e+19
2363	-81102233	-81102233	-2.1896258e+19
2364	-81102233	-81102233	-8.5716748e+17
2365	-81102233	-81102233	-8.5716748e+17
2366	-81102233	-81102233	-3.422483e+17
2367	-81102233	-81102233	-3.422483e+17
2368	-81102233	-81102233	-4.5503146e+19
2369	-81102233	-81102233	-4.5503146e+19
2370	-81102233	-81102233	-1.4919483e+19
2371	-81102233	-81102233	-1.4919483e+19
2372	-81102233	-81102233	-4.0144245e+19
2373	-81102233	-81102233	-4.0144245e+19
2374	-81102233	-81102233	-1.006989e+24
2376	-81102233	-81102233	-1.006989e+24
2377	-81102233	-81102233	-3.7855374e+19
2378	-81102233	-81102233	-3.7855374e+19
2379	-81102233	-81102233	-3.935083e+18
2380	-81102233	-81102233	-3.935083e+18
2381	-81102233	-81102233	-6.9567921e+18
2382	-81102233	-81102233	-6.9567921e+18
2383	-81102233	-81102233	-8.8573652e+23
2385	-81102233	-81102233	-8.8573652e+23
2386	-81102233	-81102233	-1.0598048e+20
2387	-81102233	-81102233	-1.0598048e+20
2388	-81102233	-81102233	-3.7605289e+19
2389	-81102233	-81102233	-3.7605289e+19
2390	-81102233	-81102233	-4.3750395e+19
2391	-81102233	-81102233	-4.3750395e+19
2392	-81102233	-81102233	-1.3329474e+19
2393	-81102233	-81102233	-1.3329474e+19
2394	-81102233	-81102233	-8.9261211e+19
2395	-81102233	-81102233	-8.9261211e+19
2396	-81102233	-81102233	-1.7305222e+19
2397	-81102233	-81102233	-1.7305222e+19
2398	-81102233	-81102233	-1.6214104e+20
2399	-81102233	-81102233	-1.6214104e+20
2400	-81102233	-81102233	-3.5893532e+19
2401	-81102233	-81102233	-3.5893532e+19
2402	-81102233	-81102233	-8.1471997e+18
2403	-81102233	-81102233	-8.1471997e+18
2404	-81102233	-81102233	-4.3690253e+19
2405	-81102233	-81102233	-4.3690253e+19


==> graphics/data/bips_dt_sim_inferfb.dat <==
0	1	1	1	1	0	0	0	0	0
0.1	1	1	1	1	20.222506	0.56631512	0.94532388	4.418497	0.15886609
0.2	1	1	1	1	25.959649	3.1030491	-0.26731105	-6.3206463	0.27065389
0.3	1	1	1	1	23.729253	4.2649325	-2.1393322	-11.646739	-0.16711936
0.4	1	1	1	1	18.572541	3.9768042	-4.146944	-10.438046	-0.18654902
0.5	1	1	1	1	13.218799	2.7024079	-5.6851161	-5.167359	-0.13132214
0.6	1	1	1	1	8.9055835	1.039336	-6.2942693	0.92879863	-0.021934495
0.7	1	1	1	1	5.9717645	-0.51492708	-5.8027856	5.5084056	0.11939206
0.8	1	1	1	1	4.2413863	-1.6555367	-4.3461216	7.61205	0.26789965
0.9	1	1	1	1	3.3154605	-2.2748987	-2.2787254	7.4558205	0.39868882
1	1	1	1	1	2.7771789	-2.414729	-0.039803358	5.9053288	0.49180591
1.1	1	1	1	1	2.3104096	-2.199626	1.9711216	3.9404044	0.53491444
1.2	1	1	1	1	1.7435303	-1.7769829	3.4749848	2.2905712	0.52354425
1.3	1	1	1	1	1.0395125	-1.2763089	4.3413523	1.2929601	0.45952864
1.4	1	1	1	1	0.2555416	-0.79044385	4.5736154	0.93244193	0.34856781
1.5	1	1	1	1	-0.50717163	-0.37406525	4.2696629	0.98124761	0.1977919
1.6	1	1	1	1	-1.1482206	-0.051923281	3.5765521	1.1555309	0.013915421
1.7	1	1	1	1	-1.5987712	0.17032267	2.6523104	1.2323983	-0.19777219
1.8	1	1	1	1	-1.8355336	0.29736135	1.6408553	1.1047282	-0.43362957
1.9	1	1	1	1	-1.8797514	0.33933712	0.65995451	0.77914594	-0.69133104
2	1	1	1	1	-1.7857302	0.31023631	-0.20141332	0.33830969	-0.96926855
2.1	1	1	1	1	-1.6243441	0.22780655	-0.88088912	-0.10804708	-1.2659416
2.2	1	1	1	1	-1.4664408	0.11323592	-1.3394334	-0.46434971	-1.5795008
2.3	1	1	1	1	-1.369665	-0.010439166	-1.5588391	-0.67298479	-1.9075109
2.4	1	1	1	1	-1.3704951	-0.12123412	-1.540349	-0.7197345	-2.2469219
2.5	1	1	1	1	-1.4817064	-0.20166495	-1.3036326	-0.62570015	-2.5941854
2.6	1	1	1	1	-1.6943402	-0.24164597	-0.88509171	-0.43275083	-2.9454438
2.7	1	1	1	1	-1.9826638	-0.23988695	-0.33475675	-0.18880229	-3.2967259
2.8	1	1	1	1	-2.3105249	-0.20333867	0.28837838	0.063088428	-3.6441088
2.9	1	1	1	1	-2.6377638	-0.14485283	0.92216307	0.29043571	-3.9838291
3	1	1	1	1	-2.9257811	-0.079732836	1.5074431	0.47247624	-4.3123466
3.1	1	1	1	1	-3.1418062	-0.022109586	1.993665	0.59842654	-4.6263771
3.2	1	1	1	1	-3.261761	0.017964773	2.3431792	0.66464686	-4.9229099
3.3	1	1	1	1	-3.2718263	0.036095036	2.5337781	0.6720499	-5.1992274
3.4	1	1	1	1	-3.1689129	0.033593963	2.5593443	0.62440841	-5.4529318
3.5	1	1	1	1	-2.9602376	0.016212449	2.4287738	0.52760542	-5.6819827
3.6	1	1	1	1	-2.6621764	-0.0079522968	2.1635462	0.38949377	-5.8847395
3.7	1	1	1	1	-2.2985317	-0.030750074	1.7944058	0.21991712	-6.0600011
3.8	1	1	1	1	-1.8983436	-0.045903851	1.3576334	0.030529811	-6.2070344
3.9	1	1	1	1	-1.4933876	-0.050181906	0.89132607	-0.16576056	-6.3255858
4	1	1	1	1	-1.1155299	-0.043672474	0.4320195	-0.35571106	-6.4158692
4.1	1	1	1	1	-0.79413569	-0.029251456	0.011885924	-0.52686706	-6.4785315
4.2	1	1	1	1	-0.55373843	-0.011503608	-0.34335035	-0.66867857	-6.514597
4.3	1	1	1	1	-0.41216161	0.0045649295	-0.61571858	-0.7734105	-6.5253957
4.4	1	1	1	1	-0.37924887	0.014700078	-0.79553378	-0.83671016	-6.5124808
4.5	1	1	1	1	-0.45630086	0.016222253	-0.88121406	-0.85777589	-6.4775444
4.6	1	1	1	1	-0.63624948	0.0083830664	-0.87848421	-0.83914474	-6.4223366
4.7	1	1	1	1	-0.90453082	-0.0077351447	-0.79909775	-0.78617131	-6.3485941
4.8	1	1	1	1	-1.240555	-0.029672118	-0.65923006	-0.70629752	-6.2579834
4.9	1	1	1	1	-1.6196209	-0.054236374	-0.47770375	-0.60821911	-6.1520593
5	1	1	1	1	-2.0150888	-0.078179184	-0.2742038	-0.50104396	-6.0322415
5.1	1	1	1	1	-2.400609	-0.098758041	-0.067625009	-0.39351827	-5.8998044
5.2	1	1	1	1	-2.752208	-0.11410332	0.12533121	-0.29337518	-5.7558814
5.3	1	1	1	1	-3.0500516	-0.12335966	0.2912256	-0.20683984	-5.6014774
5.4	1	1	1	1	-3.2797458	-0.12662418	0.42056694	-0.13830766	-5.4374859
5.5	1	1	1	1	-3.4330809	-0.12473775	0.50810289	-0.090198461	-5.2647088
5.6	1	1	1	1	-3.5081829	-0.11900055	0.55273721	-0.062977134	-5.0838739
5.7	1	1	1	1	-3.5090933	-0.11088017	0.55712279	-0.055322566	-4.8956485
5.8	1	1	1	1	-3.4448547	-0.10176471	0.52700016	-0.064418157	-4.7006495
5.9	1	1	1	1	-3.3282204	-0.092791739	0.47036367	-0.086331571	-4.4994467
6	1	1	1	1	-3.1741404	-0.084761538	0.3965414	-0.11644729	-4.2925636
6.1	1	1	1	1	-2.9981845	-0.078125449	0.31527181	-0.14991416	-4.0804738
6.2	1	1	1	1	-2.8150601	-0.073029025	0.23585057	-0.18207142	-3.8635968
6.3	1	1	1	1	-2.6373614	-0.069385725	0.16640699	-0.20882077	-3.6422932
6.4	1	1	1	1	-2.4746481	-0.066958828	0.11335287	-0.22691878	-3.4168619
6.5	1	1	1	1	-2.3329132	-0.065435033	0.081028237	-0.23417184	-3.1875393
6.6	1	1	1	1	-2.2144528	-0.064480441	0.071550682	-0.22952568	-2.9545017
6.7	1	1	1	1	-2.1181076	-0.063776486	0.084858826	-0.2130507	-2.7178705
6.8	1	1	1	1	-2.0398127	-0.063038434	0.11892648	-0.18583305	-2.4777206
6.9	1	1	1	1	-1.973369	-0.062021873	0.17011361	-0.14978878	-2.2340909
7	1	1	1	1	-1.9113337	-0.060523167	0.23361313	-0.10742341	-1.986996
7.1	1	1	1	1	-1.8459314	-0.058378768	0.30394939	-0.061562325	-1.736439
7.2	1	1	1	1	-1.7698939	-0.05546626	0.37548445	-0.015077518	-1.4824235
7.3	1	1	1	1	-1.6771568	-0.051707827	0.44289172	0.029365352	-1.2249655
7.4	1	1	1	1	-1.5633638	-0.047075105	0.50156284	0.069519614	-0.96410346
7.5	1	1	1	1	-1.4261523	-0.04159333	0.54792183	0.10371514	-0.69990659
7.6	1	1	1	1	-1.2652209	-0.035342553	0.57962969	0.13095208	-0.4324814
7.7	1	1	1	1	-1.0821984	-0.028454207	0.595673	0.15092845	-0.16197628
7.8	1	1	1	1	-0.88034902	-0.021102286	0.59633923	0.16400505	0.1114159
7.9	1	1	1	1	-0.66416136	-0.013489571	0.58309025	0.17111664	0.38745687
8	1	1	1	1	-0.43887113	-0.0058302899	0.55835251	0.17364181	0.66586356
8.1	1	1	1	1	-0.20996821	0.0016686592	0.52524763	0.1732467	0.94631002
8.2	1	1	1	1	0.017266935	0.0088255871	0.48728959	0.17171842	1.2284304
8.3	1	1	1	1	0.23816047	0.015498801	0.44807575	0.17080346	1.5118227
8.4	1	1	1	1	0.44894983	0.021596644	0.41099676	0.17206434	1.7960536
8.5	1	1	1	1	0.6469805	0.027081877	0.37898733	0.17676517	2.0806626
8.6	1	1	1	1	0.83079107	0.031970275	0.35433457	0.18579283	2.3651683
8.7	1	1	1	1	1.0000923	0.036324103	0.33855452	0.19961717	2.6490728
8.8	1	1	1	1	1.1556544	0.040241642	0.33234135	0.21828962	2.9318674
8.9	1	1	1	1	1.2991219	0.043844334	0.33558705	0.24147659	3.2130381
9	1	1	1	1	1.4327805	0.047263158	0.34746417	0.2685214	3.4920698
9.1	1	1	1	1	1.5592991	0.050625748	0.36655922	0.29852667	3.7684514
9.2	1	1	1	1	1.6814713	0.054045456	0.39104154	0.33044829	4.0416798
9.3	1	1	1	1	1.8019771	0.057613167	0.41885058	0.36319194	4.3112632
9.4	1	1	1	1	1.923181	0.06139225	0.44788446	0.3957039	4.5767247
9.5	1	1	1	1	2.0469776	0.06541666	0.4761741	0.42704931	4.8376039
9.6	1	1	1	1	2.1746932	0.069691845	0.50202987	0.45647256	5.0934598
9.7	1	1	1	1	2.3070415	0.074197943	0.52415103	0.48343677	5.3438713
9.8	1	1	1	1	2.4441338	0.078894605	0.54169218	0.5076413	5.5884387
9.9	1	1	1	1	2.5855335	0.083726753	0.55428535	0.52901796	5.8267839
10	1	1	1	1	2.7303473	0.088630668	0.56201992	0.54770868	6.058551
10.1	1	1	1	1	2.877341	0.093539841	0.56538612	0.56402822	6.2834057
10.2	1	1	1	1	3.0250682	0.098390197	0.56519017	0.57841666	6.5010354
10.3	1	1	1	1	3.1719999	0.10312439	0.56245127	0.59138658	6.7111493
10.4	1	1	1	1	3.3166452	0.10769501	0.55829046	0.60346995	6.9134773
10.5	1	1	1	1	3.4576556	0.11206662	0.553822	0.61516903	7.1077706
10.6	1	1	1	1	3.5939045	0.11621667	0.55005584	0.62691506	7.2938008
10.7	1	1	1	1	3.7245406	0.12013531	0.54781878	0.63903721	7.4713599
10.8	1	1	1	1	3.8490132	0.1238244	0.54769891	0.65174349	7.6402603
10.9	1	1	1	1	3.9670702	0.12729561	0.55001604	0.6651138	7.8003341
11	1	1	1	1	4.0787324	0.1305681	0.55481801	0.67910457	7.9514336
11.1	1	1	1	1	4.1842488	0.13366584	0.56190077	0.69356342	8.0934299
11.2	1	1	1	1	4.2840373	0.13661477	0.57084815	0.70825156	8.2262134
11.3	1	1	1	1	4.3786194	0.13944012	0.5810862	0.72287137	8.3496927
11.4	1	1	1	1	4.4685514	0.14216402	0.59194582	0.73709623	8.463794
11.5	1	1	1	1	4.5543615	0.14480348	0.60272787	0.75060006	8.5684601
11.6	1	1	1	1	4.6364944	0.14736906	0.61276473	0.76308398	8.6636497
11.7	1	1	1	1	4.7152692	0.14986414	0.62147362	0.77429832	8.7493361
11.8	1	1	1	1	4.7908515	0.15228478	0.62839781	0.78405846	8.8255061
11.9	1	1	1	1	4.8632415	0.15462034	0.63323358	0.79225392	8.892159
12	1	1	1	1	4.9322775	0.15685449	0.63584182	0.7988505	8.9493056
12.1	1	1	1	1	4.9976531	0.15896677	0.63624492	0.80388602	8.9969671
12.2	1	1	1	1	5.0589457	0.16093429	0.63461056	0.80746061	9.0351744
12.3	1	1	1	1	5.1156532	0.16273365	0.63122504	0.80972284	9.0639675
12.4	1	1	1	1	5.167235	0.16434263	0.62645933	0.81085332	9.0833951
12.5	1	1	1	1	5.2131539	0.16574189	0.62073143	0.81104716	9.0935143
12.6	1	1	1	1	5.2529156	0.16691613	0.61446849	0.81049709	9.0943906
12.7	1	1	1	1	5.2861017	0.16785498	0.60807188	0.80937831	9.0860977
12.8	1	1	1	1	5.3123962	0.16855345	0.60188775	0.80783635	9.0687184
12.9	1	1	1	1	5.3316013	0.16901183	0.59618501	0.80597844	9.0423441
13	1	1	1	1	5.343644	0.16923528	0.59114183	0.80386897	9.0070757
13.1	1	1	1	1	5.3485729	0.16923309	0.58684088	0.80152883	8.9630239
13.2	1	1	1	1	5.3465463	0.16901762	0.58327286	0.79893843	8.9103093
13.3	1	1	1	1	5.3378134	0.16860317	0.58034717	0.79604378	8.8490629
13.4	1	1	1	1	5.3226904	0.16800478	0.57790812	0.79276483	8.7794264
13.5	1	1	1	1	5.3015342	0.16723712	0.57575489	0.78900511	8.7015519
13.6	1	1	1	1	5.274716	0.16631353	0.57366302	0.78466195	8.6156026
13.7	1	1	1	1	5.2425965	0.16524529	0.57140573	0.77963614	8.5217521
13.8	1	1	1	1	5.2055051	0.16404107	0.56877321	0.77384053	8.4201845
13.9	1	1	1	1	5.1637237	0.16270679	0.56558847	0.76720676	8.3110942
14	1	1	1	1	5.1174772	0.16124564	0.56171892	0.75968998	8.1946856
14.1	1	1	1	1	5.0669293	0.15965838	0.55708312	0.75127117	8.0711725
14.2	1	1	1	1	5.0121847	0.1579438	0.55165252	0.74195713	7.940778
14.3	1	1	1	1	4.9532962	0.15609933	0.54544875	0.73177859	7.8037342
14.4	1	1	1	1	4.8902756	0.15412174	0.53853702	0.72078638	7.6602812
14.5	1	1	1	1	4.8231076	0.15200777	0.53101659	0.70904658	7.5106673
14.6	1	1	1	1	4.751765	0.14975476	0.52300937	0.69663487	7.3551485
14.7	1	1	1	1	4.676223	0.1473612	0.51464793	0.68363065	7.1939877
14.8	1	1	1	1	4.5964734	0.14482704	0.50606367	0.67011165	7.0274546
14.9	1	1	1	1	4.5125348	0.14215396	0.49737652	0.65614912	6.8558253
15	1	1	1	1	4.4244608	0.13934545	0.48868645	0.64180416	6.6793817
15.1	1	1	1	1	4.3323447	0.13640665	0.48006767	0.62712532	6.4984115
15.2	1	1	1	1	4.2363195	0.13334419	0.47156547	0.61214751	6.313207
15.3	1	1	1	1	4.1365562	0.13016589	0.46319589	0.5968922	6.1240654
15.4	1	1	1	1	4.0332581	0.12688033	0.45494784	0.5813688	5.9312878
15.5	1	1	1	1	3.9266537	0.12349648	0.44678734	0.56557696	5.7351789
15.6	1	1	1	1	3.816988	0.12002334	0.43866327	0.54950946	5.5360465
15.7	1	1	1	1	3.704514	0.11646954	0.43051405	0.53315548	5.3342007
15.8	1	1	1	1	3.5894836	0.11284312	0.42227454	0.51650388	5.1299536
15.9	1	1	1	1	3.4721404	0.1091513	0.41388267	0.49954623	4.9236184
16	1	1	1	1	3.3527138	0.10540041	0.40528516	0.48227932	4.7155093
16.1	1	1	1	1	3.2314152	0.10159585	0.39644209	0.46470706	4.5059404
16.2	1	1	1	1	3.1084357	0.097742224	0.38732981	0.44684159	4.2952253
16.3	1	1	1	1	2.9839465	0.093843403	0.37794245	0.42870363	4.0836767
16.4	1	1	1	1	2.8581008	0.089902777	0.36829167	0.41032209	3.8716057
16.5	1	1	1	1	2.731037	0.08592345	0.35840511	0.39173304	3.6593213
16.6	1	1	1	1	2.602883	0.081908466	0.34832363	0.37297814	3.4471298
16.7	1	1	1	1	2.4737615	0.077861019	0.33809778	0.35410282	3.2353347
16.8	1	1	1	1	2.3437942	0.073784633	0.32778376	0.33515428	3.0242359
16.9	1	1	1	1	2.2131072	0.069683291	0.31743931	0.31617947	2.8141295
17	1	1	1	1	2.0818339	0.065561527	0.3071199	0.29722338	2.6053074
17.1	1	1	1	1	1.9501187	0.061424451	0.29687538	0.27832748	2.3980566
17.2	1	1	1	1	1.8181179	0.057277728	0.28674748	0.25952873	2.1926596
17.3	1	1	1	1	1.6860002	0.05312751	0.27676813	0.24085893	1.9893933
17.4	1	1	1	1	1.5539465	0.048980334	0.26695876	0.22234453	1.7885293
17.5	1	1	1	1	1.4221474	0.044842997	0.2573305	0.20400695	1.5903331
17.6	1	1	1	1	1.2908013	0.040722408	0.24788518	0.18586314	1.3950642
17.7	1	1	1	1	1.1601111	0.036625455	0.23861695	0.1679265	1.2029758
17.8	1	1	1	1	1.0302808	0.032558867	0.22951441	0.15020792	1.0143142
17.9	1	1	1	1	0.90151265	0.028529111	0.22056287	0.13271689	0.82931875
18	1	1	1	1	0.77400374	0.024542299	0.21174671	0.11546261	0.64822176
18.1	1	1	1	1	0.64794383	0.020604138	0.20305154	0.098454907	0.47124795
18.2	1	1	1	1	0.52351328	0.016719903	0.19446597	0.081705026	0.29861436
18.3	1	1	1	1	0.4008819	0.012894439	0.18598298	0.065226148	0.13053007
18.4	1	1	1	1	0.28020836	0.0091321926	0.17760079	0.049033652	-0.032804005
18.5	1	1	1	1	0.16164037	0.0054372591	0.16932308	0.033145126	-0.19119535
18.6	1	1	1	1	0.045315286	0.0018134439	0.16115885	0.01758014	-0.34446005
18.7	1	1	1	1	-0.068638745	-0.0017356695	0.15312169	0.0023598228	-0.49242298
18.8	1	1	1	1	-0.18010143	-0.005206652	0.14522879	-0.012493695	-0.63491795
18.9	1	1	1	1	-0.28895886	-0.0085961678	0.13749971	-0.026957928	-0.77178793
19	1	1	1	1	-0.39510198	-0.011900924	0.12995502	-0.041010699	-0.90288514
19.1	1	1	1	1	-0.49842533	-0.015117637	0.122615	-0.054630771	-1.0280712
19.2	1	1	1	1	-0.59882598	-0.01824301	0.11549842	-0.067798394	-1.1472172
19.3	1	1	1	1	-0.6962028	-0.021273733	0.10862158	-0.08049574	-1.2602041
19.4	1	1	1	1	-0.79045611	-0.024206493	0.10199757	-0.092707183	-1.3669221
19.5	1	1	1	1	-0.88148769	-0.027038002	0.095635917	-0.10441944	-1.4672716
19.6	1	1	1	1	-0.96920113	-0.02976503	0.089542448	-0.11562158	-1.5611626
19.7	1	1	1	1	-1.0535025	-0.03238445	0.083719527	-0.12630484	-1.6485152
19.8	1	1	1	1	-1.134301	-0.034893278	0.07816648	-0.13646241	-1.7292592
19.9	1	1	1	1	-1.2115104	-0.037288719	0.072880227	-0.14608914	-1.8033346
20	1	1	1	1	-1.2850493	-0.0395682	0.067856027	-0.15518112	-1.8706911
20.1	1	1	1	1	-1.3548428	-0.041729407	0.063088252	-0.16373536	-1.9312887
20.2	1	1	1	1	-1.4208229	-0.043770302	0.058571148	-0.17174941	-1.985097
20.3	1	1	1	1	-1.4829291	-0.045689134	0.054299498	-0.17922114	-2.0320958
20.4	1	1	1	1	-1.5411093	-0.047484444	0.050269151	-0.18614842	-2.0722747
20.5	1	1	1	1	-1.5953194	-0.049155056	0.04647739	-0.1925291	-2.1056332
20.6	1	1	1	1	-1.6455238	-0.05070006	0.042923112	-0.19836087	-2.1321806
20.7	1	1	1	1	-1.691695	-0.052118796	0.039606837	-0.20364132	-2.1519358
20.8	1	1	1	1	-1.7338131	-0.053410825	0.036530544	-0.20836807	-2.1649274
20.9	1	1	1	1	-1.7718654	-0.054575907	0.033697389	-0.21253887	-2.1711934
21	1	1	1	1	-1.8058459	-0.055613976	0.031111307	-0.21615186	-2.1707813
21.1	1	1	1	1	-1.8357547	-0.056525114	0.028776578	-0.21920573	-2.1637478
21.2	1	1	1	1	-1.8615973	-0.057309542	0.026697362	-0.22169994	-2.1501587
21.3	1	1	1	1	-1.883384	-0.057967598	0.024877274	-0.22363491	-2.1300886
21.4	1	1	1	1	-1.9011301	-0.058499736	0.023319008	-0.2250122	-2.1036209
21.5	1	1	1	1	-1.9148548	-0.058906524	0.022024048	-0.22583457	-2.0708475
21.6	1	1	1	1	-1.9245816	-0.059188643	0.020992483	-0.22610607	-2.0318688
21.7	1	1	1	1	-1.930338	-0.059346899	0.020222921	-0.22583203	-1.9867931
21.8	1	1	1	1	-1.9321556	-0.059382229	0.01971251	-0.22501903	-1.9357367
21.9	1	1	1	1	-1.9300705	-0.059295715	0.019457054	-0.22367483	-1.8788236
22	1	1	1	1	-1.9241229	-0.059088594	0.019451193	-0.2218082	-1.816185
22.1	1	1	1	1	-1.9143578	-0.058762269	0.019688646	-0.21942888	-1.7479594
22.2	1	1	1	1	-1.9008254	-0.058318319	0.020162477	-0.21654734	-1.6742923
22.3	1	1	1	1	-1.8835806	-0.057758498	0.02086536	-0.21317469	-1.5953357
22.4	1	1	1	1	-1.8626837	-0.057084748	0.021789837	-0.20932255	-1.511248
22.5	1	1	1	1	-1.8382002	-0.056299187	0.022928527	-0.20500294	-1.4221935
22.6	1	1	1	1	-1.8102012	-0.05540411	0.024274299	-0.20022816	-1.3283426
22.7	1	1	1	1	-1.7787625	-0.054401982	0.025820374	-0.19501078	-1.2298709
22.8	1	1	1	1	-1.7439653	-0.053295423	0.027560374	-0.18936359	-1.1269593
22.9	1	1	1	1	-1.7058956	-0.052087202	0.029488318	-0.18329961	-1.0197938
23	1	1	1	1	-1.6646436	-0.050780219	0.031598553	-0.17683208	-0.9085646
23.1	1	1	1	1	-1.6203041	-0.049377493	0.033885667	-0.16997452	-0.79346645
23.2	1	1	1	1	-1.5729755	-0.047882154	0.036344356	-0.16274077	-0.67469798
23.3	1	1	1	1	-1.5227597	-0.046297424	0.038969292	-0.15514504	-0.55246144
23.4	1	1	1	1	-1.4697618	-0.044626612	0.041754984	-0.14720193	-0.42696242
23.5	1	1	1	1	-1.4140897	-0.042873104	0.04469566	-0.13892652	-0.29840949
23.6	1	1	1	1	-1.355854	-0.041040357	0.047785166	-0.13033431	-0.16701391
23.7	1	1	1	1	-1.2951675	-0.039131894	0.051016895	-0.12144131	-0.032989261
23.8	1	1	1	1	-1.2321452	-0.037151297	0.054383758	-0.11226397	0.10344885
23.9	1	1	1	1	-1.166904	-0.035102213	0.05787818	-0.10281918	0.24208313
24	1	1	1	1	-1.0995627	-0.032988343	0.061492131	-0.093124218	0.38269492
24.1	1	1	1	1	-1.0302419	-0.030813447	0.065217189	-0.083196719	0.52506451
24.2	1	1	1	1	-0.95906355	-0.028581341	0.069044621	-0.07305458	0.66897152
24.3	1	1	1	1	-0.88615152	-0.026295894	0.07296547	-0.062715916	0.81419512
24.4	1	1	1	1	-0.81163091	-0.023961027	0.076970665	-0.052198982	0.96051445
24.5	1	1	1	1	-0.73562827	-0.021580708	0.081051108	-0.041522113	1.1077089
24.6	1	1	1	1	-0.65827135	-0.019158948	0.085197765	-0.03070366	1.2555583
24.7	1	1	1	1	-0.579689	-0.016699796	0.089401738	-0.019761942	1.4038436
24.8	1	1	1	1	-0.50001102	-0.01420733	0.093654322	-0.0087152011	1.5523466
24.9	1	1	1	1	-0.41936791	-0.01168565	0.097947035	0.00241843	1.7008509
25	1	1	1	1	-0.33789072	-0.0091388741	0.10227163	0.01362095	1.8491417
25.1	1	1	1	1	-0.25571077	-0.0065711217	0.10662011	0.024874505	1.9970061
25.2	1	1	1	1	-0.17295945	-0.0039865116	0.11098467	0.036161396	2.144234
25.3	1	1	1	1	-0.089767928	-0.0013891506	0.1153577	0.047464082	2.2906175
25.4	1	1	1	1	-0.0062669384	0.001216874	0.11973175	0.058765179	2.4359518
25.5	1	1	1	1	0.077413482	0.0038275023	0.12409946	0.070047463	2.5800354
25.6	1	1	1	1	0.16114422	0.0064387085	0.12845354	0.081293872	2.7226699
25.7	1	1	1	1	0.24479731	0.0090465073	0.13278673	0.092487505	2.8636611
25.8	1	1	1	1	0.32824612	0.011646959	0.13709182	0.10361164	3.0028183
25.9	1	1	1	1	0.41136556	0.014236175	0.14136154	0.11464974	3.1399551
26	1	1	1	1	0.49403223	0.01681032	0.14558867	0.12558546	3.2748898
26.1	1	1	1	1	0.57612459	0.01936562	0.14976598	0.13640273	3.4074451
26.2	1	1	1	1	0.65752304	0.021898361	0.15388626	0.14708568	3.5374486
26.3	1	1	1	1	0.73811015	0.024404895	0.15794236	0.15761878	3.664733
26.4	1	1	1	1	0.81777066	0.026881641	0.16192724	0.16798678	3.7891362
26.5	1	1	1	1	0.89639168	0.029325091	0.16583396	0.17817482	3.9105019
26.6	1	1	1	1	0.97386274	0.031731814	0.16965575	0.18816839	4.028679
26.7	1	1	1	1	1.0500759	0.034098453	0.17338605	0.19795343	4.1435225
26.8	1	1	1	1	1.124926	0.036421738	0.17701851	0.2075163	4.2548934
26.9	1	1	1	1	1.1983106	0.038698483	0.18054706	0.21684383	4.3626586
27	1	1	1	1	1.27013	0.040925594	0.18396587	0.22592335	4.4666916
27.1	1	1	1	1	1.3402877	0.04310007	0.18726942	0.23474267	4.566872
27.2	1	1	1	1	1.4086904	0.045219013	0.19045248	0.24329011	4.6630861
27.3	1	1	1	1	1.4752479	0.047279624	0.19351008	0.25155455	4.7552268
27.4	1	1	1	1	1.5398733	0.049279215	0.19643755	0.25952535	4.8431938
27.5	1	1	1	1	1.6024836	0.051215208	0.19923049	0.26719242	4.9268936
27.6	1	1	1	1	1.6629989	0.05308514	0.20188477	0.27454621	5.0062394
27.7	1	1	1	1	1.7213434	0.054886665	0.20439647	0.28157769	5.0811517
27.8	1	1	1	1	1.7774449	0.056617559	0.20676194	0.28827839	5.1515578
27.9	1	1	1	1	1.8312352	0.058275721	0.20897775	0.29464035	5.2173923
28	1	1	1	1	1.8826499	0.059859175	0.21104068	0.30065616	5.2785967
28.1	1	1	1	1	1.9316289	0.06136607	0.21294774	0.30631898	5.3351197
28.2	1	1	1	1	1.9781159	0.062794685	0.21469614	0.31162249	5.3869173
28.3	1	1	1	1	2.0220588	0.064143427	0.21628333	0.31656094	5.4339525
28.4	1	1	1	1	2.0634098	0.065410831	0.21770698	0.32112916	5.4761954
28.5	1	1	1	1	2.1021251	0.066595566	0.218965	0.32532253	5.5136235
28.6	1	1	1	1	2.1381651	0.067696427	0.22005552	0.329137	5.5462213
28.7	1	1	1	1	2.1714945	0.068712342	0.22097698	0.33256912	5.5739803
28.8	1	1	1	1	2.2020822	0.06964237	0.22172803	0.33561604	5.596899
28.9	1	1	1	1	2.2299012	0.070485702	0.22230763	0.33827545	5.6149832
29	1	1	1	1	2.2549288	0.071241658	0.222715	0.34054569	5.6282452
29.1	1	1	1	1	2.2771465	0.071909689	0.22294966	0.34242565	5.6367045
29.2	1	1	1	1	2.29654	0.07248938	0.2230114	0.34391482	5.6403871
29.3	1	1	1	1	2.3130992	0.072980444	0.22290029	0.34501328	5.6393259
29.4	1	1	1	1	2.326818	0.073382724	0.2226167	0.34572169	5.63356
29.5	1	1	1	1	2.3376948	0.073696196	0.22216126	0.34604126	5.6231354
29.6	1	1	1	1	2.3457317	0.073920962	0.22153487	0.34597379	5.6081041
29.7	1	1	1	1	2.3509353	0.074057252	0.22073867	0.34552161	5.5885246
29.8	1	1	1	1	2.353316	0.074105427	0.21977408	0.3446876	5.5644611
29.9	1	1	1	1	2.3528882	0.074065968	0.21864274	0.34347518	5.5359841
30	1	1	1	1	2.3496705	0.073939485	0.21734651	0.34188827	5.5031696
30.1	1	1	1	1	2.3436852	0.073726706	0.2158875	0.33993132	5.4660995
30.2	1	1	1	1	2.3349585	0.073428482	0.214268	0.33760925	5.4248609
30.3	1	1	1	1	2.3235205	0.07304578	0.21249053	0.3349275	5.3795464
30.4	1	1	1	1	2.3094047	0.072579683	0.2105578	0.33189194	5.3302536
30.5	1	1	1	1	2.2926486	0.072031387	0.20847272	0.32850894	5.2770851
30.6	1	1	1	1	2.273293	0.071402195	0.2062384	0.3247853	5.2201482
30.7	1	1	1	1	2.2513822	0.070693521	0.20385813	0.32072826	5.1595548
30.8	1	1	1	1	2.2269639	0.069906878	0.20133539	0.31634548	5.0954211
30.9	1	1	1	1	2.2000889	0.069043885	0.19867384	0.31164504	5.0278675
31	1	1	1	1	2.1708114	0.068106253	0.19587733	0.30663543	4.9570183
31.1	1	1	1	1	2.1391885	0.06709579	0.19294986	0.30132549	4.8830017
31.2	1	1	1	1	2.1052801	0.066014395	0.18989561	0.29572445	4.8059492
31.3	1	1	1	1	2.0691491	0.064864053	0.18671895	0.28984191	4.7259958
31.4	1	1	1	1	2.0308611	0.063646832	0.18342436	0.28368777	4.6432794
31.5	1	1	1	1	1.9904843	0.062364883	0.1800165	0.27727227	4.5579409
31.6	1	1	1	1	1.9480892	0.06102043	0.17650016	0.27060596	4.4701238
31.7	1	1	1	1	1.9037488	0.059615772	0.17288026	0.26369965	4.379974
31.8	1	1	1	1	1.8575383	0.058153277	0.16916183	0.25656444	4.2876396
31.9	1	1	1	1	1.8095352	0.056635377	0.16535005	0.24921165	4.1932706
32	1	1	1	1	1.7598186	0.055064565	0.16145014	0.24165284	4.0970187
32.1	1	1	1	1	1.7084697	0.053443392	0.15746746	0.23389979	3.9990372
32.2	1	1	1	1	1.6555714	0.051774462	0.15340744	0.22596444	3.8994806
32.3	1	1	1	1	1.6012082	0.050060427	0.14927555	0.21785893	3.7985043
32.4	1	1	1	1	1.5454659	0.048303983	0.14507737	0.20959551	3.6962646
32.5	1	1	1	1	1.4884319	0.046507867	0.14081849	0.2011866	3.5929185
32.6	1	1	1	1	1.4301946	0.044674852	0.13650457	0.19264472	3.4886231
32.7	1	1	1	1	1.3708433	0.042807743	0.13214131	0.18398246	3.3835355
32.8	1	1	1	1	1.3104686	0.040909371	0.1277344	0.17521252	3.2778131
32.9	1	1	1	1	1.2491615	0.038982591	0.12328961	0.16634764	3.1716126
33	1	1	1	1	1.1870138	0.037030275	0.11881267	0.1574006	3.0650902
33.1	1	1	1	1	1.1241178	0.035055311	0.11430935	0.14838419	2.9584012
33.2	1	1	1	1	1.0605661	0.033060595	0.10978541	0.13931121	2.8517002
33.3	1	1	1	1	0.99645152	0.031049031	0.10524659	0.13019445	2.7451404
33.4	1	1	1	1	0.931867	0.029023522	0.10069863	0.12104666	2.6388733
33.5	1	1	1	1	0.86690537	0.02698697	0.096147235	0.11188053	2.5330493
33.6	1	1	1	1	0.80165933	0.02494227	0.091598082	0.10270869	2.4278164
33.7	1	1	1	1	0.73622122	0.022892304	0.087056809	0.09354369	2.3233209
33.8	1	1	1	1	0.67068295	0.020839943	0.082529004	0.084397949	2.2197069
33.9	1	1	1	1	0.60513584	0.018788034	0.078020197	0.075283782	2.1171157
34	1	1	1	1	0.53967054	0.016739405	0.073535857	0.06621336	2.0156865
34.1	1	1	1	1	0.47437683	0.014696856	0.069081378	0.057198697	1.9155552
34.2	1	1	1	1	0.40934358	0.012663157	0.064662075	0.048251635	1.8168552
34.3	1	1	1	1	0.34465856	0.010641042	0.060283173	0.039383825	1.7197164
34.4	1	1	1	1	0.28040838	0.0086332098	0.055949805	0.030606716	1.6242656
34.5	1	1	1	1	0.21667834	0.006642315	0.051666998	0.021931538	1.5306262
34.6	1	1	1	1	0.15355232	0.0046709689	0.047439674	0.013369286	1.4389178
34.7	1	1	1	1	0.091112699	0.002721734	0.043272637	0.0049307082	1.3492564
34.8	1	1	1	1	0.02944021	0.00079712081	0.039170573	-0.0033737075	1.2617542
34.9	1	1	1	1	-0.031386138	-0.0011004147	0.035138038	-0.011533748	1.1765193
35	1	1	1	1	-0.091289171	-0.0029684747	0.031179458	-0.019539485	1.0936556
35.1	1	1	1	1	-0.15019364	-0.0048047226	0.027299123	-0.027381291	1.0132628
35.2	1	1	1	1	-0.20802632	-0.0066068856	0.023501179	-0.035049844	0.93543632
35.3	1	1	1	1	-0.26471609	-0.0083727573	0.019789629	-0.042536144	0.86026711
35.4	1	1	1	1	-0.32019403	-0.010100201	0.016168322	-0.049831521	0.78784153
35.5	1	1	1	1	-0.37439351	-0.011787152	0.012640956	-0.056927645	0.7182413
35.6	1	1	1	1	-0.42725023	-0.013431619	0.0092110673	-0.063816536	0.65154345
35.7	1	1	1	1	-0.47870233	-0.015031688	0.0058820319	-0.070490569	0.58782021
35.8	1	1	1	1	-0.52869047	-0.016585524	0.0026570594	-0.076942488	0.52713896
35.9	1	1	1	1	-0.57715783	-0.01809137	-0.0004608099	-0.083165409	0.46956215
36	1	1	1	1	-0.62405025	-0.019547555	-0.0034687079	-0.089152829	0.4151473
36.1	1	1	1	1	-0.66931624	-0.020952491	-0.006363942	-0.094898629	0.3639469
36.2	1	1	1	1	-0.71290703	-0.022304674	-0.0091439974	-0.10039709	0.31600842
36.3	1	1	1	1	-0.75477665	-0.023602689	-0.01180654	-0.10564288	0.27137425
36.4	1	1	1	1	-0.79488193	-0.024845209	-0.014349417	-0.11063107	0.2300817
36.5	1	1	1	1	-0.8331826	-0.026030997	-0.016770663	-0.11535716	0.19216298
36.6	1	1	1	1	-0.86964125	-0.027158908	-0.019068494	-0.11981702	0.1576452
36.7	1	1	1	1	-0.90422342	-0.028227886	-0.021241317	-0.12400697	0.12655037
36.8	1	1	1	1	-0.93689759	-0.02923697	-0.023287725	-0.12792371	0.098895395
36.9	1	1	1	1	-0.96763524	-0.030185291	-0.025206499	-0.13156439	0.074692127
37	1	1	1	1	-0.9964108	-0.031072073	-0.026996609	-0.13492656	0.053947355
37.1	1	1	1	1	-1.0232018	-0.031896636	-0.028657215	-0.13800817	0.036662851
37.2	1	1	1	1	-1.0479886	-0.032658393	-0.030187662	-0.14080761	0.022835407
37.3	1	1	1	1	-1.0707547	-0.033356852	-0.031587484	-0.14332367	0.01245688
37.4	1	1	1	1	-1.0914868	-0.033991613	-0.032856404	-0.14555557	0.0055142429
37.5	1	1	1	1	-1.1101742	-0.034562374	-0.033994325	-0.14750293	0.0019896421
37.6	1	1	1	1	-1.1268095	-0.035068924	-0.035001339	-0.14916577	0.0018604637
37.7	1	1	1	1	-1.1413883	-0.035511145	-0.035877717	-0.15054452	0.005099404
37.8	1	1	1	1	-1.153909	-0.035889015	-0.036623911	-0.15164002	0.011674547
37.9	1	1	1	1	-1.164373	-0.0362026	-0.037240553	-0.1524535	0.021549446
38	1	1	1	1	-1.1727847	-0.036452059	-0.037728449	-0.15298658	0.034683217
38.1	1	1	1	1	-1.1791515	-0.036637643	-0.038088579	-0.15324127	0.051030628
38.2	1	1	1	1	-1.1834833	-0.036759689	-0.038322094	-0.15321995	0.070542203
38.3	1	1	1	1	-1.1857931	-0.036818624	-0.038430312	-0.15292539	0.093164327
38.4	1	1	1	1	-1.1860966	-0.03681496	-0.038414716	-0.15236071	0.11883936
38.5	1	1	1	1	-1.1844124	-0.036749296	-0.038276952	-0.15152941	0.14750573
38.6	1	1	1	1	-1.1807615	-0.036622313	-0.03801882	-0.15043531	0.1790981
38.7	1	1	1	1	-1.1751678	-0.036434775	-0.037642277	-0.1490826	0.21354744
38.8	1	1	1	1	-1.1676575	-0.036187526	-0.037149428	-0.1474758	0.2507812
38.9	1	1	1	1	-1.1582596	-0.035881488	-0.036542526	-0.14561975	0.29072341
39	1	1	1	1	-1.1470054	-0.03551766	-0.035823962	-0.1435196	0.33329483
39.1	1	1	1	1	-1.1339286	-0.035097115	-0.034996267	-0.14118081	0.3784131
39.2	1	1	1	1	-1.1190653	-0.034620997	-0.034062102	-0.13860914	0.42599286
39.3	1	1	1	1	-1.1024539	-0.034090522	-0.033024255	-0.13581064	0.47594593
39.4	1	1	1	1	-1.0841348	-0.033506973	-0.031885638	-0.13279161	0.52818143
39.5	1	1	1	1	-1.0641506	-0.032871697	-0.030649278	-0.12955864	0.58260594
39.6	1	1	1	1	-1.042546	-0.032186106	-0.029318314	-0.12611855	0.63912366
39.7	1	1	1	1	-1.0193675	-0.03145167	-0.027895992	-0.12247841	0.69763657
39.8	1	1	1	1	-0.99466365	-0.030669919	-0.026385658	-0.11864551	0.75804459
39.9	1	1	1	1	-0.96848464	-0.029842437	-0.024790753	-0.11462736	0.82024571
40	1	1	1	1	-0.94088239	-0.028970859	-0.023114807	-0.11043168	0.88413621
40.1	1	1	1	1	-0.91191045	-0.028056871	-0.021361435	-0.10606636	0.94961075
40.2	1	1	1	1	-0.88162387	-0.027102205	-0.019534327	-0.10153947	1.0165626
40.3	1	1	1	1	-0.85007911	-0.026108638	-0.017637249	-0.096859265	1.0848838
40.4	1	1	1	1	-0.81733401	-0.025077988	-0.015674028	-0.092034124	1.1544653
40.5	1	1	1	1	-0.78344759	-0.024012108	-0.013648555	-0.087072576	1.225197
40.6	1	1	1	1	-0.74848007	-0.02291289	-0.011564773	-0.081983271	1.2969683
40.7	1	1	1	1	-0.71249267	-0.021782255	-0.0094266733	-0.07677497	1.3696678
40.8	1	1	1	1	-0.67554759	-0.020622155	-0.007238288	-0.071456531	1.4431837
40.9	1	1	1	1	-0.63770788	-0.019434566	-0.0050036859	-0.066036894	1.517404
41	1	1	1	1	-0.59903734	-0.01822149	-0.0027269652	-0.060525071	1.5922166
41.1	1	1	1	1	-0.55960045	-0.016984946	-0.00041224727	-0.054930127	1.6675095
41.2	1	1	1	1	-0.51946222	-0.01572697	0.0019363289	-0.049261174	1.7431707
41.3	1	1	1	1	-0.47868816	-0.014449614	0.0043146133	-0.04352735	1.819089
41.4	1	1	1	1	-0.43734411	-0.013154937	0.0067184502	-0.037737811	1.8951533
41.5	1	1	1	1	-0.3954962	-0.011845011	0.0091436851	-0.031901715	1.9712534
41.6	1	1	1	1	-0.35321074	-0.010521907	0.01158617	-0.026028211	2.0472801
41.7	1	1	1	1	-0.31055409	-0.0091877002	0.014041769	-0.020126422	2.1231248
41.8	1	1	1	1	-0.26759261	-0.0078444653	0.016506365	-0.014205438	2.1986805
41.9	1	1	1	1	-0.22439253	-0.0064942712	0.018975866	-0.0082742967	2.2738412
42	1	1	1	1	-0.18101988	-0.0051391798	0.021446208	-0.0023419763	2.3485024
42.1	1	1	1	1	-0.13754038	-0.0037812431	0.023913364	0.0035826197	2.4225612
42.2	1	1	1	1	-0.094019364	-0.0024224997	0.026373346	0.0094906738	2.4959163
42.3	1	1	1	1	-0.050521669	-0.0010649726	0.028822215	0.015373467	2.5684685
42.4	1	1	1	1	-0.0071115657	0.00028933396	0.031256081	0.02122239	2.6401202
42.5	1	1	1	1	0.036147342	0.0016384371	0.033671111	0.027028954	2.7107761
42.6	1	1	1	1	0.079192196	0.0029803781	0.036063535	0.032784804	2.7803432
42.7	1	1	1	1	0.12196097	0.0043132248	0.038429649	0.038481728	2.8487307
42.8	1	1	1	1	0.16439256	0.0056350741	0.04076582	0.044111668	2.9158502
42.9	1	1	1	1	0.20642685	0.0069440551	0.043068491	0.049666729	2.9816159
43	1	1	1	1	0.24800479	0.0082383305	0.045334184	0.055139194	3.0459446
43.1	1	1	1	1	0.2890685	0.0095160998	0.047559509	0.060521525	3.108756
43.2	1	1	1	1	0.3295613	0.010775601	0.049741162	0.065806381	3.1699725
43.3	1	1	1	1	0.36942782	0.012015114	0.051875933	0.070986622	3.2295194
43.4	1	1	1	1	0.40861405	0.013232961	0.053960708	0.07605532	3.287325
43.5	1	1	1	1	0.44706742	0.01442751	0.055992474	0.081005763	3.3433209
43.6	1	1	1	1	0.48473682	0.015597175	0.057968322	0.08583147	3.3974417
43.7	1	1	1	1	0.52157273	0.01674042	0.059885449	0.090526191	3.4496251
43.8	1	1	1	1	0.55752724	0.01785576	0.061741165	0.095083921	3.4998124
43.9	1	1	1	1	0.59255408	0.018941762	0.063532889	0.099498898	3.547948
44	1	1	1	1	0.62660874	0.019997048	0.06525816	0.10376562	3.5939799
44.1	1	1	1	1	0.65964846	0.021020295	0.066914634	0.10787884	3.6378593
44.2	1	1	1	1	0.6916323	0.022010238	0.068500087	0.11183359	3.679541
44.3	1	1	1	1	0.72252119	0.02296567	0.07001242	0.11562514	3.7189836
44.4	1	1	1	1	0.75227796	0.023885444	0.071449659	0.11924908	3.7561488
44.5	1	1	1	1	0.78086738	0.024768474	0.072809955	0.12270124	3.7910023
44.6	1	1	1	1	0.80825619	0.025613735	0.07409159	0.12597776	3.8235131
44.7	1	1	1	1	0.83441316	0.026420267	0.075292975	0.12907505	3.8536539
44.8	1	1	1	1	0.85930908	0.027187172	0.076412651	0.13198981	3.8814012
44.9	1	1	1	1	0.88291679	0.027913618	0.077449294	0.13471904	3.9067349
45	1	1	1	1	0.90521125	0.028598837	0.07840171	0.13726004	3.9296387
45.1	1	1	1	1	0.92616949	0.029242129	0.079268841	0.13961038	3.9500999
45.2	1	1	1	1	0.94577067	0.029842858	0.080049761	0.14176794	3.9681094
45.3	1	1	1	1	0.96399609	0.030400457	0.080743679	0.14373091	3.9836616
45.4	1	1	1	1	0.98082918	0.030914422	0.08134994	0.14549774	3.9967546
45.5	1	1	1	1	0.99625553	0.031384322	0.081868021	0.14706722	4.0073901
45.6	1	1	1	1	1.0102629	0.031809788	0.082297533	0.14843841	4.0155732
45.7	1	1	1	1	1.022841	0.032190521	0.08263822	0.14961067	4.0213126
45.8	1	1	1	1	1.0339821	0.032526289	0.08288996	0.15058365	4.0246203
45.9	1	1	1	1	1.0436803	0.032816925	0.083052762	0.15135729	4.0255117
46	1	1	1	1	1.0519318	0.033062331	0.083126764	0.15193183	4.0240059
46.1	1	1	1	1	1.0587351	0.033262474	0.083112234	0.1523078	4.0201248
46.2	1	1	1	1	1.0640908	0.033417386	0.083009569	0.15248599	4.0138938
46.3	1	1	1	1	1.0680014	0.033527166	0.08281929	0.15246748	4.0053415
46.4	1	1	1	1	1.0704717	0.033591975	0.082542044	0.15225364	3.9944996
46.5	1	1	1	1	1.0715083	0.03361204	0.0821786	0.15184609	3.9814027
46.6	1	1	1	1	1.07112	0.03358765	0.081729845	0.15124674	3.9660884
46.7	1	1	1	1	1.0693175	0.033519154	0.081196788	0.15045775	3.9485974
46.8	1	1	1	1	1.0661136	0.033406966	0.080580551	0.14948153	3.9289729
46.9	1	1	1	1	1.0615228	0.033251556	0.079882368	0.14832075	3.9072611
47	1	1	1	1	1.0555617	0.033053454	0.079103586	0.14697832	3.8835105
47.1	1	1	1	1	1.0482485	0.032813248	0.078245657	0.1454574	3.8577724
47.2	1	1	1	1	1.0396035	0.032531581	0.077310139	0.14376138	3.8301006
47.3	1	1	1	1	1.0296485	0.032209151	0.076298691	0.14189386	3.8005509
47.4	1	1	1	1	1.0184071	0.031846711	0.075213069	0.13985869	3.7691817
47.5	1	1	1	1	1.0059047	0.031445062	0.074055125	0.1376599	3.7360534
47.6	1	1	1	1	0.99216814	0.031005059	0.072826801	0.13530174	3.7012284
47.7	1	1	1	1	0.97722592	0.030527604	0.071530129	0.13278865	3.6647712
47.8	1	1	1	1	0.961108	0.030013645	0.070167223	0.13012527	3.6267478
47.9	1	1	1	1	0.94384584	0.029464175	0.068740279	0.12731641	3.5872263
48	1	1	1	1	0.92547227	0.028880233	0.067251567	0.12436706	3.5462761
48.1	1	1	1	1	0.90602147	0.028262896	0.065703432	0.12128236	3.5039684
48.2	1	1	1	1	0.88552891	0.027613283	0.064098287	0.11806761	3.4603754
48.3	1	1	1	1	0.86403127	0.02693255	0.062438609	0.11472826	3.415571
48.4	1	1	1	1	0.84156637	0.026221887	0.060726937	0.11126991	3.3696297
48.5	1	1	1	1	0.81817315	0.02548252	0.058965865	0.10769825	3.3226276
48.6	1	1	1	1	0.79389157	0.024715706	0.057158039	0.10401912	3.2746414
48.7	1	1	1	1	0.76876254	0.02392273	0.055306154	0.10023846	3.2257486
48.8	1	1	1	1	0.74282788	0.023104906	0.053412948	0.096362307	3.1760274
48.9	1	1	1	1	0.71613023	0.022263574	0.051481198	0.09239679	3.1255565
49	1	1	1	1	0.68871298	0.021400095	0.049513718	0.088348117	3.0744154
49.1	1	1	1	1	0.66062024	0.020515853	0.047513349	0.084222569	3.0226833
49.2	1	1	1	1	0.6318967	0.01961225	0.045482961	0.080026485	2.9704402
49.3	1	1	1	1	0.60258764	0.018690705	0.043425447	0.075766258	2.9177659
49.4	1	1	1	1	0.57273881	0.017752651	0.041343713	0.071448323	2.8647401
49.5	1	1	1	1	0.54239636	0.016799534	0.039240684	0.067079145	2.8114426
49.6	1	1	1	1	0.51160681	0.015832811	0.03711929	0.062665215	2.7579527
49.7	1	1	1	1	0.48041692	0.014853944	0.034982466	0.058213034	2.7043495
49.8	1	1	1	1	0.44887369	0.013864405	0.032833149	0.053729109	2.6507116
49.9	1	1	1	1	0.41702423	0.012865666	0.030674272	0.049219941	2.597117
50	1	1	1	1	0.38491572	0.011859203	0.028508758	0.044692015	2.543643
50.1	1	1	1	1	0.35259534	0.01084649	0.026339519	0.040151793	2.490366
50.2	1	1	1	1	0.32011022	0.0098289992	0.024169452	0.035605703	2.4373617
50.3	1	1	1	1	0.2875073	0.0088081973	0.022001431	0.031060132	2.3847047
50.4	1	1	1	1	0.25483338	0.0077855443	0.019838307	0.026521414	2.3324684
50.5	1	1	1	1	0.22213495	0.0067624916	0.017682904	0.021995825	2.2807252
50.6	1	1	1	1	0.18945817	0.0057404792	0.015538011	0.017489571	2.229546
50.7	1	1	1	1	0.15684881	0.0047209344	0.013406383	0.013008784	2.1790005
50.8	1	1	1	1	0.12435218	0.0037052697	0.011290737	0.0085595069	2.1291568
50.9	1	1	1	1	0.092013066	0.0026948805	0.0091937424	0.0041476936	2.0800815
51	1	1	1	1	0.059875666	0.001691144	0.0071180263	-0.0002208045	2.0318395
51.1	1	1	1	1	0.027983546	0.0006954164	0.0050661635	-0.0045402442	1.9844941
51.2	1	1	1	1	-0.0036204332	-0.00029096798	0.0030406761	-0.0088049978	1.9381066
51.3	1	1	1	1	-0.034894161	-0.001266699	0.0010440293	-0.013009561	1.8927366
51.4	1	1	1	1	-0.065796339	-0.0022304922	-0.00092137102	-0.017148557	1.8484417
51.5	1	1	1	1	-0.096286528	-0.0031810905	-0.0028531819	-0.02121675	1.8052775
51.6	1	1	1	1	-0.1263252	-0.0041172656	-0.0047491257	-0.025209043	1.7632975
51.7	1	1	1	1	-0.1558738	-0.0050378199	-0.0066069933	-0.02912049	1.7225531
51.8	1	1	1	1	-0.18489477	-0.0059415875	-0.0084246462	-0.032946299	1.6830934
51.9	1	1	1	1	-0.21335162	-0.0068274361	-0.01020002	-0.036681839	1.6449655
52	1	1	1	1	-0.24120894	-0.0076942678	-0.011931125	-0.040322647	1.6082139
52.1	1	1	1	1	-0.26843249	-0.008541021	-0.01361605	-0.043864427	1.572881
52.2	1	1	1	1	-0.29498919	-0.0093666713	-0.015252965	-0.047303062	1.5390068
52.3	1	1	1	1	-0.32084718	-0.010170233	-0.01684012	-0.050634614	1.5066286
52.4	1	1	1	1	-0.34597588	-0.010950758	-0.018375852	-0.053855331	1.4757816
52.5	1	1	1	1	-0.37034597	-0.011707342	-0.019858582	-0.056961648	1.4464984
52.6	1	1	1	1	-0.39392947	-0.012439121	-0.021286818	-0.059950193	1.418809
52.7	1	1	1	1	-0.41669974	-0.013145271	-0.022659156	-0.062817789	1.392741
52.8	1	1	1	1	-0.43863152	-0.013825015	-0.023974286	-0.065561456	1.3683193
52.9	1	1	1	1	-0.45970097	-0.014477618	-0.025230985	-0.068178419	1.3455664
53	1	1	1	1	-0.47988565	-0.015102389	-0.026428125	-0.070666101	1.3245021
53.1	1	1	1	1	-0.49916458	-0.015698685	-0.027564669	-0.073022135	1.3051436
53.2	1	1	1	1	-0.51751825	-0.016265907	-0.028639676	-0.07524436	1.2875056
53.3	1	1	1	1	-0.53492864	-0.016803503	-0.029652299	-0.077330821	1.2716002
53.4	1	1	1	1	-0.55137919	-0.017310968	-0.030601785	-0.079279777	1.2574369
53.5	1	1	1	1	-0.56685488	-0.017787843	-0.031487477	-0.081089695	1.2450225
53.6	1	1	1	1	-0.5813422	-0.018233718	-0.032308813	-0.082759254	1.2343614
53.7	1	1	1	1	-0.59482916	-0.01864823	-0.033065328	-0.084287343	1.2254554
53.8	1	1	1	1	-0.6073053	-0.019031065	-0.033756651	-0.085673063	1.2183037
53.9	1	1	1	1	-0.61876168	-0.019381954	-0.034382506	-0.086915727	1.2129031
54	1	1	1	1	-0.62919092	-0.019700678	-0.034942714	-0.088014856	1.2092477
54.1	1	1	1	1	-0.63858715	-0.019987067	-0.035437188	-0.088970181	1.2073295
54.2	1	1	1	1	-0.64694602	-0.020240996	-0.035865935	-0.089781641	1.2071377
54.3	1	1	1	1	-0.65426472	-0.020462389	-0.036229056	-0.090449381	1.2086593
54.4	1	1	1	1	-0.66054193	-0.020651216	-0.036526745	-0.09097375	1.2118789
54.5	1	1	1	1	-0.66577786	-0.020807496	-0.036759283	-0.091355298	1.2167789
54.6	1	1	1	1	-0.66997417	-0.020931292	-0.036927046	-0.091594778	1.2233391
54.7	1	1	1	1	-0.67313404	-0.021022715	-0.037030495	-0.091693136	1.2315375
54.8	1	1	1	1	-0.67526207	-0.02108192	-0.037070179	-0.091651514	1.2413497
54.9	1	1	1	1	-0.67636432	-0.021109107	-0.037046735	-0.091471246	1.2527491
55	1	1	1	1	-0.67644827	-0.021104521	-0.036960881	-0.091153852	1.2657073
55.1	1	1	1	1	-0.67552277	-0.021068451	-0.03681342	-0.090701035	1.2801936
55.2	1	1	1	1	-0.67359809	-0.021001226	-0.036605234	-0.090114679	1.2961755
55.3	1	1	1	1	-0.67068581	-0.020903221	-0.036337284	-0.089396843	1.3136187
55.4	1	1	1	1	-0.66679884	-0.020774847	-0.03601061	-0.088549757	1.3324869
55.5	1	1	1	1	-0.66195139	-0.02061656	-0.035626324	-0.08757582	1.3527422
55.6	1	1	1	1	-0.65615891	-0.020428852	-0.035185611	-0.086477588	1.3743449
55.7	1	1	1	1	-0.64943809	-0.020212254	-0.034689726	-0.085257779	1.3972538
55.8	1	1	1	1	-0.64180683	-0.019967335	-0.034139993	-0.083919259	1.421426
55.9	1	1	1	1	-0.63328415	-0.019694699	-0.033537801	-0.082465042	1.4468173
56	1	1	1	1	-0.62389022	-0.019394984	-0.032884601	-0.080898283	1.473382
56.1	1	1	1	1	-0.61364628	-0.019068862	-0.032181905	-0.079222271	1.5010731
56.2	1	1	1	1	-0.60257463	-0.018717039	-0.031431283	-0.077440425	1.5298424
56.3	1	1	1	1	-0.59069855	-0.01834025	-0.030634357	-0.075556289	1.5596406
56.4	1	1	1	1	-0.5780423	-0.017939261	-0.029792806	-0.07357352	1.5904172
56.5	1	1	1	1	-0.56463104	-0.017514865	-0.028908354	-0.071495892	1.6221208
56.6	1	1	1	1	-0.55049084	-0.017067884	-0.027982774	-0.069327277	1.654699
56.7	1	1	1	1	-0.53564857	-0.016599163	-0.027017881	-0.067071652	1.6880985
56.8	1	1	1	1	-0.52013189	-0.016109574	-0.026015532	-0.064733081	1.7222656
56.9	1	1	1	1	-0.50396921	-0.015600011	-0.02497762	-0.062315716	1.7571456
57	1	1	1	1	-0.48718964	-0.015071387	-0.023906074	-0.059823786	1.7926832
57.1	1	1	1	1	-0.4698229	-0.014524638	-0.022802853	-0.057261593	1.8288229
57.2	1	1	1	1	-0.45189934	-0.013960716	-0.021669946	-0.054633503	1.8655085
57.3	1	1	1	1	-0.43344986	-0.013380592	-0.020509366	-0.051943941	1.9026837
57.4	1	1	1	1	-0.41450585	-0.012785249	-0.019323149	-0.049197385	1.9402918
57.5	1	1	1	1	-0.39509913	-0.012175687	-0.01811335	-0.046398356	1.9782759
57.6	1	1	1	1	-0.37526197	-0.011552917	-0.016882041	-0.043551411	2.0165791
57.7	1	1	1	1	-0.35502695	-0.01091796	-0.015631305	-0.040661143	2.0551446
57.8	1	1	1	1	-0.33442697	-0.010271847	-0.014363236	-0.037732164	2.0939156
57.9	1	1	1	1	-0.31349518	-0.0096156155	-0.013079936	-0.034769107	2.1328354
58	1	1	1	1	-0.29226494	-0.0089503095	-0.011783509	-0.031776612	2.1718476
58.1	1	1	1	1	-0.27076975	-0.0082769776	-0.010476059	-0.028759327	2.2108961
58.2	1	1	1	1	-0.24904323	-0.0075966712	-0.009159691	-0.025721894	2.2499253
58.3	1	1	1	1	-0.22711904	-0.0069104428	-0.007836501	-0.022668946	2.2888801
58.4	1	1	1	1	-0.20503084	-0.0062193449	-0.0065085787	-0.0196051	2.3277057
58.5	1	1	1	1	-0.18281229	-0.0055244282	-0.0051780021	-0.016534952	2.3663482
58.6	1	1	1	1	-0.16049691	-0.0048267405	-0.0038468351	-0.013463065	2.4047543
58.7	1	1	1	1	-0.1381181	-0.0041273246	-0.0025171247	-0.01039397	2.4428715
58.8	1	1	1	1	-0.11570909	-0.0034272172	-0.0011908981	-0.0073321562	2.480648
58.9	1	1	1	1	-0.093302869	-0.0027274476	0.00012983992	-0.0042820634	2.5180332
59	1	1	1	1	-0.070932139	-0.0020290361	0.0014431099	-0.0012480788	2.5549772
59.1	1	1	1	1	-0.048629294	-0.0013329926	0.0027469602	0.0017654702	2.5914313
59.2	1	1	1	1	-0.026426362	-0.00064031503	0.0040394695	0.0047543215	2.6273478
59.3	1	1	1	1	-0.0043549591	4.8011403e-05	0.0053187493	0.0077142838	2.6626803
59.4	1	1	1	1	0.017553746	0.00073101608	0.0065829466	0.010641242	2.6973835
59.5	1	1	1	1	0.039269076	0.001407744	0.007830246	0.013531163	2.7314133
59.6	1	1	1	1	0.060760885	0.0020772571	0.0090588722	0.016380101	2.764727
59.7	1	1	1	1	0.081999598	0.0027386354	0.010267092	0.0191842	2.7972835
59.8	1	1	1	1	0.10295625	0.0033909782	0.011453217	0.021939702	2.8290429
59.9	1	1	1	1	0.12360251	0.0040334052	0.012615604	0.02464295	2.8599666
60	1	1	1	1	0.14391074	0.0046650579	0.01375266	0.027290393	2.8900178
60.1	1	1	1	1	0.16385401	0.0052851	0.014862841	0.029878588	2.9191613
60.2	1	1	1	1	0.18340614	0.005892719	0.015944656	0.032404207	2.9473632
60.3	1	1	1	1	0.20254173	0.006487127	0.016996666	0.03486404	2.9745915
60.4	1	1	1	1	0.22123618	0.0070675616	0.018017489	0.037254998	3.0008156
60.5	1	1	1	1	0.23946574	0.0076332867	0.019005801	0.039574116	3.0260069
60.6	1	1	1	1	0.25720751	0.0081835935	0.019960334	0.041818559	3.0501383
60.7	1	1	1	1	0.27443949	0.0087178013	0.020879881	0.043985622	3.0731844
60.8	1	1	1	1	0.2911406	0.0092352582	0.021763296	0.046072732	3.0951218
60.9	1	1	1	1	0.3072907	0.0097353417	0.022609494	0.048077456	3.1159287
61	1	1	1	1	0.32287058	0.010217459	0.023417455	0.049997497	3.1355851
61.1	1	1	1	1	0.33786205	0.01068105	0.024186223	0.051830701	3.154073
61.2	1	1	1	1	0.35224789	0.011125583	0.024914904	0.053575056	3.171376
61.3	1	1	1	1	0.3660119	0.01155056	0.025602674	0.055228694	3.1874797
61.4	1	1	1	1	0.37913891	0.011955514	0.026248771	0.056789895	3.2023714
61.5	1	1	1	1	0.3916148	0.012340013	0.026852505	0.058257085	3.2160404
61.6	1	1	1	1	0.40342649	0.012703656	0.027413249	0.059628839	3.2284777
61.7	1	1	1	1	0.41456198	0.013046076	0.027930444	0.060903882	3.2396763
61.8	1	1	1	1	0.42501033	0.013366939	0.028403603	0.062081089	3.2496308
61.9	1	1	1	1	0.43476168	0.013665945	0.028832302	0.063159484	3.2583379
62	1	1	1	1	0.44380727	0.013942829	0.029216189	0.064138242	3.265796
62.1	1	1	1	1	0.4521394	0.01419736	0.029554978	0.065016691	3.2720053
62.2	1	1	1	1	0.4597515	0.014429339	0.029848451	0.065794305	3.2769677
62.3	1	1	1	1	0.46663806	0.014638603	0.030096458	0.066470712	3.2806871
62.4	1	1	1	1	0.47279468	0.014825022	0.030298918	0.067045687	3.2831691
62.5	1	1	1	1	0.47821803	0.014988503	0.030455814	0.067519153	3.2844208
62.6	1	1	1	1	0.48290589	0.015128982	0.030567197	0.06789118	3.2844512
62.7	1	1	1	1	0.48685709	0.015246432	0.030633184	0.068161985	3.2832711
62.8	1	1	1	1	0.49007155	0.015340859	0.030653958	0.06833193	3.2808928
62.9	1	1	1	1	0.49255025	0.015412301	0.030629763	0.068401517	3.2773301
63	1	1	1	1	0.49429522	0.01546083	0.030560909	0.06837139	3.2725986
63.1	1	1	1	1	0.49530953	0.01548655	0.030447768	0.068242333	3.2667155
63.2	1	1	1	1	0.49559728	0.015489598	0.030290773	0.068015265	3.2596992
63.3	1	1	1	1	0.49516358	0.01547014	0.030090418	0.067691238	3.2515699
63.4	1	1	1	1	0.49401455	0.015428375	0.029847255	0.067271439	3.2423492
63.5	1	1	1	1	0.49215729	0.015364533	0.029561894	0.066757179	3.2320598
63.6	1	1	1	1	0.48959985	0.015278873	0.029235003	0.066149898	3.2207261
63.7	1	1	1	1	0.48635122	0.015171684	0.028867302	0.065451157	3.2083737
63.8	1	1	1	1	0.48242135	0.015043283	0.028459568	0.064662638	3.1950293
63.9	1	1	1	1	0.47782105	0.014894015	0.028012627	0.063786137	3.1807211
64	1	1	1	1	0.47256204	0.014724253	0.027527357	0.062823563	3.1654781
64.1	1	1	1	1	0.46665686	0.014534396	0.027004683	0.061776934	3.1493307
64.2	1	1	1	1	0.46011892	0.014324868	0.02644558	0.060648374	3.1323103
64.3	1	1	1	1	0.4529624	0.014096121	0.025851065	0.059440105	3.1144492
64.4	1	1	1	1	0.44520227	0.013848626	0.025222201	0.058154451	3.0957806
64.5	1	1	1	1	0.43685427	0.013582883	0.024560089	0.056793823	3.0763389
64.6	1	1	1	1	0.42793481	0.013299409	0.023865873	0.055360726	3.0561589
64.7	1	1	1	1	0.41846104	0.012998746	0.023140733	0.053857745	3.0352766
64.8	1	1	1	1	0.40845075	0.012681454	0.022385883	0.052287549	3.0137284
64.9	1	1	1	1	0.39792235	0.012348115	0.021602575	0.050652879	2.9915515
65	1	1	1	1	0.38689486	0.011999327	0.020792087	0.048956549	2.9687837
65.1	1	1	1	1	0.37538787	0.011635706	0.019955729	0.047201438	2.9454633
65.2	1	1	1	1	0.3634215	0.011257886	0.01909484	0.045390488	2.9216292
65.3	1	1	1	1	0.35101635	0.010866514	0.01821078	0.043526698	2.8973205
65.4	1	1	1	1	0.33819352	0.010462254	0.017304935	0.041613116	2.8725769
65.5	1	1	1	1	0.32497451	0.01004578	0.01637871	0.039652842	2.8474382
65.6	1	1	1	1	0.31138124	0.0096177805	0.01543353	0.037649014	2.8219447
65.7	1	1	1	1	0.29743599	0.0091789547	0.014470834	0.03560481	2.7961366
65.8	1	1	1	1	0.28316134	0.0087300112	0.013492079	0.033523442	2.7700544
65.9	1	1	1	1	0.26858021	0.008271668	0.012498729	0.031408146	2.7437386
66	1	1	1	1	0.25371574	0.0078046505	0.011492261	0.029262184	2.7172297
66.1	1	1	1	1	0.23859129	0.0073296908	0.010474159	0.027088836	2.6905682
66.2	1	1	1	1	0.22323044	0.0068475268	0.0094459115	0.024891393	2.6637946
66.3	1	1	1	1	0.2076569	0.0063589006	0.0084090104	0.022673156	2.6369489
66.4	1	1	1	1	0.19189448	0.0058645577	0.0073649487	0.02043743	2.6100712
66.5	1	1	1	1	0.17596711	0.005365246	0.006315218	0.018187517	2.5832011
66.6	1	1	1	1	0.15989872	0.0048617143	0.0052613065	0.015926715	2.5563781
66.7	1	1	1	1	0.14371328	0.0043547117	0.0042046969	0.01365831	2.529641
66.8	1	1	1	1	0.12743473	0.0038449861	0.0031468645	0.011385573	2.5030286
66.9	1	1	1	1	0.11108696	0.0033332834	0.0020892748	0.0091117562	2.4765787
67	1	1	1	1	0.094693749	0.0028203464	0.0010333815	0.0068400852	2.4503289
67.1	1	1	1	1	0.078278762	0.0023069137	-1.9375244e-05	0.0045737584	2.4243161
67.2	1	1	1	1	0.061865505	0.0017937186	-0.0010675708	0.0023159406	2.3985767
67.3	1	1	1	1	0.045477292	0.0012814882	-0.0021097984	6.9758965e-05	2.3731461
67.4	1	1	1	1	0.029137214	0.00077094262	-0.0031446705	-0.0021617008	2.3480592
67.5	1	1	1	1	0.012868107	0.00026279345	-0.0041708208	-0.004375399	2.3233502
67.6	1	1	1	1	-0.0033074764	-0.00024225667	-0.0051869064	-0.0065683456	2.2990522
67.7	1	1	1	1	-0.019367301	-0.00074351523	-0.006191609	-0.0087376043	2.2751977
67.8	1	1	1	1	-0.035289474	-0.0012403007	-0.0071836367	-0.010880296	2.2518181
67.9	1	1	1	1	-0.051052478	-0.0017319435	-0.0081617262	-0.012993604	2.2289441
68	1	1	1	1	-0.066635197	-0.0022177868	-0.0091246435	-0.015074774	2.2066051
68.1	1	1	1	1	-0.08201694	-0.0026971873	-0.010071186	-0.017121121	2.1848298
68.2	1	1	1	1	-0.097177476	-0.0031695161	-0.011000185	-0.019130033	2.1636458
68.3	1	1	1	1	-0.11209705	-0.0036341595	-0.011910504	-0.021098971	2.1430794
68.4	1	1	1	1	-0.12675641	-0.00409052	-0.012801043	-0.023025473	2.123156
68.5	1	1	1	1	-0.14113684	-0.0045380165	-0.013670739	-0.024907158	2.1038999
68.6	1	1	1	1	-0.15522016	-0.0049760853	-0.014518567	-0.026741731	2.0853342
68.7	1	1	1	1	-0.16898879	-0.005404181	-0.015343542	-0.028526978	2.0674806
68.8	1	1	1	1	-0.18242571	-0.0058217766	-0.016144718	-0.030260779	2.0503599
68.9	1	1	1	1	-0.19551453	-0.0062283646	-0.016921192	-0.0319411	2.0339916
69	1	1	1	1	-0.20823949	-0.0066234573	-0.017672101	-0.033566003	2.018394
69.1	1	1	1	1	-0.22058549	-0.0070065874	-0.018396626	-0.035133643	2.0035839
69.2	1	1	1	1	-0.23253807	-0.0073773087	-0.019093995	-0.036642275	1.9895771
69.3	1	1	1	1	-0.24408346	-0.0077351961	-0.019763477	-0.038090249	1.976388
69.4	1	1	1	1	-0.25520861	-0.0080798465	-0.020404389	-0.039476017	1.9640297
69.5	1	1	1	1	-0.26590114	-0.0084108791	-0.021016093	-0.040798133	1.9525141
69.6	1	1	1	1	-0.27614941	-0.0087279355	-0.021597997	-0.042055252	1.9418517
69.7	1	1	1	1	-0.28594252	-0.0090306805	-0.022149558	-0.043246136	1.9320517
69.8	1	1	1	1	-0.29527029	-0.0093188019	-0.022670279	-0.044369648	1.923122
69.9	1	1	1	1	-0.3041233	-0.009592011	-0.023159713	-0.045424761	1.9150692
70	1	1	1	1	-0.31249288	-0.0098500429	-0.023617458	-0.046410551	1.9078985
70.1	1	1	1	1	-0.32037115	-0.010092657	-0.024043163	-0.047326202	1.9016139
70.2	1	1	1	1	-0.32775096	-0.010319635	-0.024436524	-0.048171005	1.8962181
70.3	1	1	1	1	-0.33462595	-0.010530786	-0.024797287	-0.048944358	1.8917124
70.4	1	1	1	1	-0.34099055	-0.010725941	-0.025125245	-0.049645768	1.8880968
70.5	1	1	1	1	-0.34683994	-0.010904954	-0.02542024	-0.050274846	1.8853702
70.6	1	1	1	1	-0.3521701	-0.011067708	-0.025682162	-0.050831311	1.8835301
70.7	1	1	1	1	-0.35697777	-0.011214105	-0.025910949	-0.051314991	1.8825727
70.8	1	1	1	1	-0.36126048	-0.011344074	-0.026106587	-0.051725815	1.882493
70.9	1	1	1	1	-0.36501651	-0.011457569	-0.02626911	-0.05206382	1.8832849
71	1	1	1	1	-0.36824495	-0.011554565	-0.026398597	-0.052329146	1.884941
71.1	1	1	1	1	-0.37094562	-0.011635064	-0.026495175	-0.052522038	1.8874526
71.2	1	1	1	1	-0.3731191	-0.01169909	-0.026559016	-0.052642839	1.89081
71.3	1	1	1	1	-0.37476673	-0.01174669	-0.026590339	-0.052691997	1.8950024
71.4	1	1	1	1	-0.3758906	-0.011777935	-0.026589404	-0.052670054	1.9000177
71.5	1	1	1	1	-0.37649353	-0.011792919	-0.026556519	-0.052577654	1.9058429
71.6	1	1	1	1	-0.37657905	-0.011791759	-0.026492032	-0.052415534	1.9124638
71.7	1	1	1	1	-0.37615141	-0.011774591	-0.026396334	-0.052184527	1.9198653
71.8	1	1	1	1	-0.37521558	-0.011741578	-0.026269859	-0.051885555	1.9280312
71.9	1	1	1	1	-0.3737772	-0.011692901	-0.026113078	-0.051519633	1.9369443
72	1	1	1	1	-0.37184257	-0.011628761	-0.025926505	-0.051087861	1.9465867
72.1	1	1	1	1	-0.3694187	-0.011549384	-0.025710689	-0.050591427	1.9569393
72.2	1	1	1	1	-0.36651319	-0.011455011	-0.025466218	-0.050031601	1.9679824
72.3	1	1	1	1	-0.3631343	-0.011345905	-0.025193717	-0.049409731	1.9796951
72.4	1	1	1	1	-0.35929089	-0.011222349	-0.024893843	-0.048727248	1.9920562
72.5	1	1	1	1	-0.35499243	-0.011084643	-0.024567288	-0.047985653	2.0050433
72.6	1	1	1	1	-0.35024895	-0.010933104	-0.024214778	-0.047186524	2.0186335
72.7	1	1	1	1	-0.34507103	-0.010768068	-0.023837068	-0.046331504	2.0328033
72.8	1	1	1	1	-0.33946981	-0.010589887	-0.023434942	-0.045422307	2.0475282
72.9	1	1	1	1	-0.33345693	-0.010398929	-0.023009216	-0.044460708	2.0627836
73	1	1	1	1	-0.32704453	-0.010195577	-0.022560728	-0.043448544	2.078544
73.1	1	1	1	1	-0.32024522	-0.0099802286	-0.022090346	-0.042387709	2.0947833
73.2	1	1	1	1	-0.31307207	-0.0097532961	-0.02159896	-0.04128015	2.1114753
73.3	1	1	1	1	-0.30553858	-0.0095152046	-0.021087482	-0.040127868	2.128593
73.4	1	1	1	1	-0.29765865	-0.0092663915	-0.020556846	-0.038932909	2.1461092
73.5	1	1	1	1	-0.28944656	-0.0090073065	-0.020008006	-0.037697364	2.1639963
73.6	1	1	1	1	-0.28091696	-0.0087384101	-0.019441934	-0.036423367	2.1822264
73.7	1	1	1	1	-0.27208484	-0.0084601731	-0.018859618	-0.035113088	2.2007713
73.8	1	1	1	1	-0.26296548	-0.0081730759	-0.01826206	-0.03376873	2.2196026
73.9	1	1	1	1	-0.25357447	-0.0078776078	-0.017650278	-0.03239253	2.2386917
74	1	1	1	1	-0.24392766	-0.0075742658	-0.017025299	-0.03098675	2.25801
74.1	1	1	1	1	-0.23404111	-0.0072635546	-0.016388163	-0.029553677	2.2775285
74.2	1	1	1	1	-0.22393114	-0.0069459848	-0.015739917	-0.028095618	2.2972184
74.3	1	1	1	1	-0.21361421	-0.0066220733	-0.015081615	-0.026614897	2.3170509
74.4	1	1	1	1	-0.20310698	-0.0062923412	-0.014414318	-0.02511385	2.3369971
74.5	1	1	1	1	-0.19242623	-0.0059573143	-0.01373909	-0.023594827	2.3570282
74.6	1	1	1	1	-0.18158884	-0.0056175212	-0.013056997	-0.022060179	2.3771155
74.7	1	1	1	1	-0.17061179	-0.0052734934	-0.012369106	-0.020512265	2.3972305
74.8	1	1	1	1	-0.15951213	-0.0049257639	-0.011676485	-0.018953441	2.4173448
74.9	1	1	1	1	-0.14830694	-0.0045748667	-0.010980198	-0.017386059	2.4374305
75	1	1	1	1	-0.1370133	-0.004221336	-0.010281307	-0.015812467	2.4574596
75.1	1	1	1	1	-0.12564828	-0.0038657054	-0.0095808655	-0.014234999	2.4774047
75.2	1	1	1	1	-0.11422894	-0.0035085072	-0.0088799242	-0.012655978	2.4972385
75.3	1	1	1	1	-0.10277224	-0.0031502714	-0.0081795239	-0.011077708	2.5169342
75.4	1	1	1	1	-0.091295079	-0.0027915253	-0.0074806958	-0.0095024743	2.5364656
75.5	1	1	1	1	-0.079814236	-0.0024327927	-0.0067844606	-0.0079325392	2.5558066
75.6	1	1	1	1	-0.068346363	-0.0020745928	-0.0060918266	-0.0063701381	2.5749318
75.7	1	1	1	1	-0.056907956	-0.0017174402	-0.0054037881	-0.0048174776	2.5938162
75.8	1	1	1	1	-0.045515332	-0.0013618432	-0.0047213249	-0.003276732	2.6124356
75.9	1	1	1	1	-0.03418461	-0.0010083043	-0.0040454002	-0.0017500404	2.630766
76	1	1	1	1	-0.022931688	-0.00065731852	-0.0033769599	-0.0002395046	2.6487843
76.1	1	1	1	1	-0.011772221	-0.0003093733	-0.0027169311	0.0012528146	2.6664679
76.2	1	1	1	1	-0.00072160024	3.5052312e-05	-0.002066221	0.0027248992	2.683795
76.3	1	1	1	1	0.010205063	0.00037548825	-0.0014257158	0.0041747771	2.7007443
76.4	1	1	1	1	0.020992961	0.00071147403	-0.00079627934	0.0056005242	2.7172954
76.5	1	1	1	1	0.031627607	0.0010425594	-0.00017875257	0.0070002671	2.7334284
76.6	1	1	1	1	0.042094852	0.0013683047	0.00042604795	0.0083721849	2.7491245
76.7	1	1	1	1	0.052380905	0.0016882817	0.0010173308	0.0097145121	2.7643653
76.8	1	1	1	1	0.062472349	0.002002074	0.0015943308	0.01102554	2.7791335
76.9	1	1	1	1	0.072356155	0.0023092773	0.0021563096	0.012303619	2.7934126
77	1	1	1	1	0.082019701	0.0026095003	0.0027025568	0.01354716	2.8071866
77.1	1	1	1	1	0.091450784	0.0029023648	0.0032323907	0.014754639	2.8204409
77.2	1	1	1	1	0.10063763	0.0031875064	0.0037451589	0.015924592	2.8331612
77.3	1	1	1	1	0.10956893	0.0034645748	0.0042402392	0.017055625	2.8453346
77.4	1	1	1	1	0.11823382	0.003733234	0.0047170399	0.01814641	2.8569486
77.5	1	1	1	1	0.12662191	0.0039931631	0.0051750009	0.019195688	2.8679921
77.6	1	1	1	1	0.13472329	0.0042440562	0.0056135939	0.02020227	2.8784545
77.7	1	1	1	1	0.14252856	0.0044856229	0.0060323228	0.021165037	2.8883263
77.8	1	1	1	1	0.15002881	0.0047175889	0.0064307247	0.022082945	2.8975989
77.9	1	1	1	1	0.15721563	0.0049396955	0.0068083696	0.022955021	2.9062647
78	1	1	1	1	0.16408116	0.0051517007	0.0071648611	0.023780366	2.9143169
78.1	1	1	1	1	0.17061804	0.0053533787	0.0074998369	0.024558157	2.9217498
78.2	1	1	1	1	0.17681945	0.0055445207	0.0078129686	0.025287645	2.9285585
78.3	1	1	1	1	0.18267913	0.0057249346	0.0081039622	0.025968157	2.934739
78.4	1	1	1	1	0.18819133	0.0058944453	0.0083725581	0.026599097	2.9402884
78.5	1	1	1	1	0.19335087	0.0060528949	0.0086185313	0.027179944	2.9452047
78.6	1	1	1	1	0.1981531	0.0062001427	0.0088416912	0.027710254	2.9494866
78.7	1	1	1	1	0.20259394	0.0063360653	0.0090418821	0.028189659	2.9531341
78.8	1	1	1	1	0.20666987	0.0064605566	0.0092189826	0.028617868	2.9561477
78.9	1	1	1	1	0.2103779	0.0065735276	0.0093729056	0.028994666	2.9585292
79	1	1	1	1	0.2137156	0.006674907	0.0095035984	0.029319912	2.960281
79.1	1	1	1	1	0.21668111	0.0067646406	0.0096110425	0.029593544	2.9614065
79.2	1	1	1	1	0.21927311	0.0068426912	0.0096952529	0.029815572	2.9619099
79.3	1	1	1	1	0.22149083	0.0069090392	0.0097562782	0.029986081	2.9617965
79.4	1	1	1	1	0.22333403	0.0069636815	0.0097942002	0.030105231	2.9610721
79.5	1	1	1	1	0.22480304	0.0070066321	0.0098091335	0.030173251	2.9597436
79.6	1	1	1	1	0.2258987	0.0070379219	0.0098012249	0.030190446	2.9578186
79.7	1	1	1	1	0.22662239	0.0070575981	0.0097706531	0.030157189	2.9553054
79.8	1	1	1	1	0.22697603	0.0070657242	0.0097176283	0.030073925	2.9522133
79.9	1	1	1	1	0.22696204	0.0070623801	0.0096423912	0.029941164	2.9485522
80	1	1	1	1	0.22658334	0.0070476612	0.0095452129	0.029759487	2.9443327
80.1	1	1	1	1	0.22584338	0.0070216789	0.009426394	0.029529538	2.9395664
80.2	1	1	1	1	0.22474607	0.0069845595	0.0092862639	0.029252026	2.9342651
80.3	1	1	1	1	0.22329583	0.0069364447	0.0091251803	0.028927723	2.9284418
80.4	1	1	1	1	0.22149755	0.0068774906	0.0089435282	0.028557464	2.9221097
80.5	1	1	1	1	0.21935655	0.0068078678	0.0087417193	0.028142139	2.915283
80.6	1	1	1	1	0.21687864	0.0067277607	0.0085201911	0.0276827	2.9079762
80.7	1	1	1	1	0.21407004	0.0066373676	0.0082794061	0.027180153	2.9002045
80.8	1	1	1	1	0.21093742	0.0065368996	0.008019851	0.026635557	2.8919837
80.9	1	1	1	1	0.20748784	0.006426581	0.0077420356	0.026050026	2.88333
81	1	1	1	1	0.20372877	0.0063066481	0.0074464921	0.02542472	2.8742602
81.1	1	1	1	1	0.19966806	0.0061773495	0.007133774	0.02476085	2.8647914
81.2	1	1	1	1	0.19531394	0.006038945	0.0068044553	0.024059672	2.8549414
81.3	1	1	1	1	0.19067499	0.0058917054	0.0064591292	0.023322484	2.844728
81.4	1	1	1	1	0.18576012	0.0057359122	0.0060984075	0.022550628	2.8341699
81.5	1	1	1	1	0.18057858	0.0055718569	0.0057229191	0.021745484	2.8232856
81.6	1	1	1	1	0.17513993	0.0053998403	0.0053333095	0.020908467	2.8120943
81.7	1	1	1	1	0.16945401	0.0052201725	0.0049302392	0.020041029	2.8006154
81.8	1	1	1	1	0.16353095	0.005033172	0.004514383	0.019144652	2.7888685
81.9	1	1	1	1	0.15738112	0.0048391652	0.0040864288	0.01822085	2.7768734
82	1	1	1	1	0.15101516	0.0046384862	0.0036470763	0.017271163	2.7646502
82.1	1	1	1	1	0.14444391	0.0044314758	0.0031970363	0.016297156	2.752219
82.2	1	1	1	1	0.13767843	0.0042184811	0.0027370293	0.015300415	2.7396003
82.3	1	1	1	1	0.13072997	0.0039998551	0.0022677845	0.014282548	2.7268144
82.4	1	1	1	1	0.12360994	0.0037759561	0.0017900385	0.01324518	2.7138819
82.5	1	1	1	1	0.11632994	0.0035471471	0.0013045344	0.01218995	2.7008233
82.6	1	1	1	1	0.10890166	0.003313795	0.00081202067	0.01111851	2.6876592
82.7	1	1	1	1	0.10133693	0.0030762707	0.00031324982	0.010032524	2.6744102
82.8	1	1	1	1	0.093647691	0.0028349477	-0.00019102252	0.0089336592	2.6610968
82.9	1	1	1	1	0.085845955	0.0025902021	-0.00070003877	0.0078235918	2.6477394
83	1	1	1	1	0.077943799	0.002342412	-0.0012130405	0.0067039991	2.6343583
83.1	1	1	1	1	0.06995335	0.0020919567	-0.0017292697	0.0055765585	2.6209738
83.2	1	1	1	1	0.061886762	0.0018392163	-0.0022479694	0.0044429456	2.607606
83.3	1	1	1	1	0.053756202	0.0015845711	-0.0027683853	0.0033048312	2.5942746
83.4	1	1	1	1	0.045573832	0.0013284012	-0.0032897665	0.0021638791	2.5809993
83.5	1	1	1	1	0.037351786	0.0010710856	-0.0038113667	0.0010217438	2.5677995
83.6	1	1	1	1	0.029102162	0.00081300212	-0.0043324451	-0.00011993158	2.5546943
83.7	1	1	1	1	0.020836998	0.00055452648	-0.0048522677	-0.001259518	2.5417027
83.8	1	1	1	1	0.012568257	0.00029603201	-0.0053701077	-0.0023954026	2.5288431
83.9	1	1	1	1	0.0043078103	3.7889058e-05	-0.0058852474	-0.0035259906	2.5161337
84	1	1	1	1	-0.0039325765	-0.00021953554	-0.0063969782	-0.0046497078	2.5035923
84.1	1	1	1	1	-0.012141263	-0.00047587894	-0.0069046024	-0.0057650024	2.4912364
84.2	1	1	1	1	-0.020306748	-0.00073078277	-0.0074074333	-0.0068703474	2.479083
84.3	1	1	1	1	-0.028417685	-0.00098389359	-0.0079047968	-0.0079642421	2.4671487
84.4	1	1	1	1	-0.036462897	-0.0012348634	-0.0083960319	-0.0090452146	2.4554496
84.5	1	1	1	1	-0.044431392	-0.0014833502	-0.0088804916	-0.010111823	2.4440015
84.6	1	1	1	1	-0.052312378	-0.0017290181	-0.0093575438	-0.011162658	2.4328194
84.7	1	1	1	1	-0.060095273	-0.001971538	-0.0098265719	-0.012196345	2.4219182
84.8	1	1	1	1	-0.067769723	-0.0022105882	-0.010286976	-0.013211543	2.411312
84.9	1	1	1	1	-0.075325614	-0.0024458544	-0.010738173	-0.014206951	2.4010143
85	1	1	1	1	-0.082753083	-0.0026770303	-0.011179597	-0.015181304	2.3910383
85.1	1	1	1	1	-0.090042531	-0.0029038179	-0.011610702	-0.016133381	2.3813964
85.2	1	1	1	1	-0.097184635	-0.0031259279	-0.012030961	-0.017061998	2.3721005
85.3	1	1	1	1	-0.10417036	-0.0033430803	-0.012439865	-0.01796602	2.3631621
85.4	1	1	1	1	-0.11099096	-0.0035550041	-0.012836928	-0.018844351	2.3545917
85.5	1	1	1	1	-0.11763802	-0.0037614382	-0.013221681	-0.019695944	2.3463996
85.6	1	1	1	1	-0.1241034	-0.0039621316	-0.013593681	-0.020519799	2.3385951
85.7	1	1	1	1	-0.13037934	-0.0041568433	-0.013952503	-0.021314961	2.3311871
85.8	1	1	1	1	-0.13645838	-0.0043453431	-0.014297745	-0.022080528	2.3241838
85.9	1	1	1	1	-0.1423334	-0.0045274114	-0.014629031	-0.022815643	2.3175928
86	1	1	1	1	-0.14799764	-0.0047028396	-0.014946003	-0.023519504	2.3114209
86.1	1	1	1	1	-0.15344472	-0.0048714304	-0.015248329	-0.024191358	2.3056743
86.2	1	1	1	1	-0.15866858	-0.005032998	-0.015535702	-0.024830504	2.3003588
86.3	1	1	1	1	-0.16366356	-0.005187368	-0.015807834	-0.025436295	2.295479
86.4	1	1	1	1	-0.16842436	-0.0053343779	-0.016064467	-0.026008135	2.2910394
86.5	1	1	1	1	-0.17294607	-0.0054738769	-0.016305364	-0.026545483	2.2870434
86.6	1	1	1	1	-0.17722416	-0.0056057263	-0.016530312	-0.027047852	2.2834939
86.7	1	1	1	1	-0.18125447	-0.0057297996	-0.016739123	-0.027514809	2.2803933
86.8	1	1	1	1	-0.18503326	-0.0058459823	-0.016931636	-0.027945974	2.277743
86.9	1	1	1	1	-0.18855716	-0.0059541724	-0.017107711	-0.028341023	2.2755441
87	1	1	1	1	-0.19182319	-0.0060542799	-0.017267234	-0.028699686	2.2737966
87.1	1	1	1	1	-0.19482878	-0.0061462273	-0.017410118	-0.029021747	2.2725004
87.2	1	1	1	1	-0.19757174	-0.0062299494	-0.017536295	-0.029307044	2.2716542
87.3	1	1	1	1	-0.20005029	-0.0063053934	-0.017645728	-0.029555471	2.2712565
87.4	1	1	1	1	-0.20226303	-0.0063725188	-0.017738399	-0.029766973	2.2713048
87.5	1	1	1	1	-0.20420896	-0.0064312973	-0.017814318	-0.02994155	2.2717964
87.6	1	1	1	1	-0.20588747	-0.0064817128	-0.017873514	-0.030079256	2.2727276
87.7	1	1	1	1	-0.20729834	-0.0065237614	-0.017916046	-0.030180195	2.2740944
87.8	1	1	1	1	-0.20844172	-0.0065574513	-0.017941991	-0.030244524	2.2758918
87.9	1	1	1	1	-0.20931818	-0.0065828024	-0.017951452	-0.030272452	2.2781147
88	1	1	1	1	-0.20992863	-0.0065998466	-0.017944553	-0.030264238	2.2807571
88.1	1	1	1	1	-0.21027437	-0.0066086275	-0.017921443	-0.030220191	2.2838126
88.2	1	1	1	1	-0.21035708	-0.0066092001	-0.017882289	-0.030140667	2.2872742
88.3	1	1	1	1	-0.21017878	-0.0066016307	-0.017827284	-0.030026073	2.2911343
88.4	1	1	1	1	-0.20974187	-0.0065859969	-0.017756638	-0.029876861	2.295385
88.5	1	1	1	1	-0.2090491	-0.0065623871	-0.017670586	-0.029693529	2.3000177
88.6	1	1	1	1	-0.20810354	-0.0065309006	-0.017569378	-0.029476622	2.3050233
88.7	1	1	1	1	-0.20690863	-0.0064916469	-0.017453288	-0.029226727	2.3103926
88.8	1	1	1	1	-0.20546812	-0.0064447461	-0.017322608	-0.028944472	2.3161154
88.9	1	1	1	1	-0.2037861	-0.0063903281	-0.017177646	-0.02863053	2.3221815
89	1	1	1	1	-0.20186694	-0.0063285326	-0.017018732	-0.028285612	2.3285801
89.1	1	1	1	1	-0.19971536	-0.0062595087	-0.016846209	-0.027910467	2.3353001
89.2	1	1	1	1	-0.19733634	-0.0061834147	-0.016660441	-0.027505883	2.3423299
89.3	1	1	1	1	-0.19473516	-0.0061004179	-0.016461804	-0.027072682	2.3496577
89.4	1	1	1	1	-0.19191737	-0.0060106938	-0.016250691	-0.026611722	2.3572712
89.5	1	1	1	1	-0.1888888	-0.0059144266	-0.016027512	-0.026123892	2.365158
89.6	1	1	1	1	-0.18565551	-0.0058118079	-0.015792686	-0.025610115	2.3733053
89.7	1	1	1	1	-0.18222383	-0.0057030373	-0.015546649	-0.025071342	2.3816999
89.8	1	1	1	1	-0.17860032	-0.0055883213	-0.015289849	-0.024508551	2.3903286
89.9	1	1	1	1	-0.17479174	-0.0054678733	-0.015022744	-0.023922749	2.3991777
90	1	1	1	1	-0.17080508	-0.0053419134	-0.014745804	-0.023314966	2.4082336
90.1	1	1	1	1	-0.16664753	-0.0052106676	-0.014459511	-0.022686256	2.4174822
90.2	1	1	1	1	-0.16232646	-0.0050743678	-0.014164353	-0.022037694	2.4269095
90.3	1	1	1	1	-0.15784941	-0.004933251	-0.013860829	-0.021370375	2.4365011
90.4	1	1	1	1	-0.1532241	-0.0047875596	-0.013549445	-0.020685413	2.4462428
90.5	1	1	1	1	-0.14845838	-0.0046375403	-0.013230715	-0.019983936	2.45612
90.6	1	1	1	1	-0.14356024	-0.004483444	-0.012905158	-0.019267088	2.4661182
90.7	1	1	1	1	-0.13853782	-0.0043255256	-0.0125733	-0.018536026	2.4762227
90.8	1	1	1	1	-0.13339934	-0.0041640433	-0.01223567	-0.017791916	2.486419
90.9	1	1	1	1	-0.12815313	-0.0039992582	-0.011892802	-0.017035936	2.4966923
91	1	1	1	1	-0.12280762	-0.0038314342	-0.011545233	-0.01626927	2.5070281
91.1	1	1	1	1	-0.11737131	-0.0036608373	-0.011193503	-0.015493107	2.5174116
91.2	1	1	1	1	-0.11185273	-0.0034877355	-0.010838151	-0.01470864	2.5278283
91.3	1	1	1	1	-0.10626051	-0.0033123978	-0.01047972	-0.013917066	2.5382637
91.4	1	1	1	1	-0.10060328	-0.0031350947	-0.01011875	-0.013119581	2.5487034
91.5	1	1	1	1	-0.094889691	-0.0029560971	-0.0097557826	-0.01231738	2.5591331
91.6	1	1	1	1	-0.08912843	-0.0027756759	-0.0093913564	-0.011511655	2.5695386
91.7	1	1	1	1	-0.083328161	-0.0025941023	-0.0090260078	-0.010703592	2.5799059
91.8	1	1	1	1	-0.077497541	-0.0024116466	-0.0086602704	-0.0098943736	2.5902211
91.9	1	1	1	1	-0.071645197	-0.0022285783	-0.0082946737	-0.0090851721	2.6004706
92	1	1	1	1	-0.06577972	-0.0020451655	-0.0079297427	-0.0082771507	2.6106408
92.1	1	1	1	1	-0.059909647	-0.0018616746	-0.007565997	-0.0074714617	2.6207186
92.2	1	1	1	1	-0.054043452	-0.0016783701	-0.0072039504	-0.0066692443	2.630691
92.3	1	1	1	1	-0.048189537	-0.0014955139	-0.0068441099	-0.0058716236	2.6405451
92.4	1	1	1	1	-0.042356215	-0.0013133652	-0.006486975	-0.0050797089	2.6502686
92.5	1	1	1	1	-0.036551702	-0.00113218	-0.0061330374	-0.0042945919	2.6598492
92.6	1	1	1	1	-0.030784108	-0.00095221089	-0.0057827799	-0.0035173461	2.6692751
92.7	1	1	1	1	-0.02506142	-0.00077370664	-0.0054366762	-0.0027490246	2.6785346
92.8	1	1	1	1	-0.019391498	-0.00059691187	-0.00509519	-0.001990659	2.6876167
92.9	1	1	1	1	-0.01378206	-0.00042206675	-0.0047587746	-0.0012432584	2.6965103
93	1	1	1	1	-0.0082406766	-0.00024940669	-0.0044278721	-0.00050780778	2.7052049
93.1	1	1	1	1	-0.0027747567	-7.9162018e-05	-0.0041029133	0.00021473324	2.7136905
93.2	1	1	1	1	0.0026084591	8.8442255e-05	-0.0037843164	0.00092343131	2.7219572
93.3	1	1	1	1	0.0079019081	0.00025318678	-0.0034724875	0.0016173806	2.7299956
93.4	1	1	1	1	0.013098714	0.00041485811	-0.0031678193	0.002295704	2.7377969
93.5	1	1	1	1	0.018192197	0.00057324894	-0.002870691	0.002957554	2.7453523
93.6	1	1	1	1	0.023175879	0.00072815837	-0.0025814678	0.0036021136	2.7526538
93.7	1	1	1	1	0.028043492	0.00087939218	-0.0023005006	0.0042285975	2.7596936
93.8	1	1	1	1	0.032788987	0.001026763	-0.0020281254	0.0048362527	2.7664645
93.9	1	1	1	1	0.037406541	0.0011700905	-0.001764663	0.0054243595	2.7729597
94	1	1	1	1	0.04189056	0.0013092017	-0.001510419	0.0059922323	2.7791728
94.1	1	1	1	1	0.046235691	0.0014439311	-0.0012656827	0.00653922	2.7850978
94.2	1	1	1	1	0.050436821	0.0015741208	-0.0010307278	0.0070647068	2.7907293
94.3	1	1	1	1	0.054489087	0.0016996208	-0.00080581145	0.0075681132	2.7960624
94.4	1	1	1	1	0.05838788	0.0018202889	-0.00059117413	0.008048896	2.8010924
94.5	1	1	1	1	0.06212885	0.0019359911	-0.00038703965	0.0085065488	2.8058153
94.6	1	1	1	1	0.065707909	0.0020466018	-0.00019361478	0.0089406031	2.8102277
94.7	1	1	1	1	0.069121234	0.0021520035	-1.1089159e-05	0.0093506276	2.8143262
94.8	1	1	1	1	0.072365273	0.0022520873	0.00016036483	0.0097362294	2.8181084
94.9	1	1	1	1	0.075436745	0.0023467527	0.00032059221	0.010097054	2.8215721
95	1	1	1	1	0.078332646	0.002435908	0.00046945545	0.010432785	2.8247156
95.1	1	1	1	1	0.081050247	0.0025194701	0.00060683454	0.010743146	2.8275377
95.2	1	1	1	1	0.0835871	0.0025973644	0.00073262702	0.011027898	2.8300376
95.3	1	1	1	1	0.085941034	0.0026695255	0.000846748	0.01128684	2.8322151
95.4	1	1	1	1	0.088110161	0.0027358963	0.00094913006	0.011519813	2.8340704
95.5	1	1	1	1	0.090092873	0.002796429	0.0010397233	0.011726693	2.8356042
95.6	1	1	1	1	0.091887845	0.0028510841	0.0011184953	0.011907397	2.8368175
95.7	1	1	1	1	0.093494031	0.0028998312	0.0011854309	0.012061879	2.837712
95.8	1	1	1	1	0.094910666	0.0029426485	0.0012405321	0.012190133	2.8382896
95.9	1	1	1	1	0.096137264	0.002979523	0.0012838179	0.012292188	2.8385529
96	1	1	1	1	0.097173615	0.0030104503	0.0013153245	0.012368112	2.8385046
96.1	1	1	1	1	0.098019787	0.0030354346	0.0013351043	0.012418011	2.8381481
96.2	1	1	1	1	0.098676119	0.0030544886	0.0013432267	0.012442026	2.8374871
96.3	1	1	1	1	0.09914322	0.0030676335	0.0013397771	0.012440335	2.8365258
96.4	1	1	1	1	0.099421968	0.0030748987	0.0013248568	0.012413151	2.8352686
96.5	1	1	1	1	0.099513504	0.003076322	0.0012985831	0.012360722	2.8337206
96.6	1	1	1	1	0.09941923	0.003071949	0.0012610884	0.012283331	2.8318869
96.7	1	1	1	1	0.099140801	0.0030618337	0.0012125205	0.012181293	2.8297732
96.8	1	1	1	1	0.098680128	0.0030460376	0.0011530418	0.012054959	2.8273856
96.9	1	1	1	1	0.098039364	0.0030246299	0.0010828293	0.011904708	2.8247304
97	1	1	1	1	0.097220907	0.0029976874	0.0010020737	0.011730955	2.8218143
97.1	1	1	1	1	0.09622739	0.0029652942	0.00091097983	0.01153414	2.8186443
97.2	1	1	1	1	0.095061676	0.0029275417	0.00080976541	0.011314738	2.8152277
97.3	1	1	1	1	0.093726854	0.002884528	0.00069866114	0.01107325	2.8115722
97.4	1	1	1	1	0.092226229	0.0028363581	0.00057791009	0.010810204	2.8076856
97.5	1	1	1	1	0.09056332	0.0027831437	0.00044776728	0.010526155	2.8035761
97.6	1	1	1	1	0.088741848	0.0027250026	0.00030849923	0.010221687	2.7992521
97.7	1	1	1	1	0.086765736	0.002662059	0.00016038344	0.0098974038	2.7947223
97.8	1	1	1	1	0.084639094	0.0025944427	3.707931e-06	0.009553936	2.7899955
97.9	1	1	1	1	0.082366216	0.0025222895	-0.00016122924	0.0091919358	2.7850809
98	1	1	1	1	0.079951574	0.0024457403	-0.00033412053	0.0088120766	2.7799877
98.1	1	1	1	1	0.077399805	0.0023649415	-0.00051464939	0.0084150523	2.7747253
98.2	1	1	1	1	0.074715706	0.0022800442	-0.00070249081	0.0080015758	2.7693035
98.3	1	1	1	1	0.071904226	0.0021912042	-0.00089731189	0.0075723779	2.763732
98.4	1	1	1	1	0.068970457	0.0020985818	-0.0010987723	0.007128206	2.7580206
98.5	1	1	1	1	0.065919626	0.0020023413	-0.0013065249	0.0066698233	2.7521796
98.6	1	1	1	1	0.062757086	0.0019026511	-0.0015202163	0.0061980068	2.7462189
98.7	1	1	1	1	0.059488307	0.0017996829	-0.0017394874	0.005713547	2.7401488
98.8	1	1	1	1	0.056118867	0.0016936121	-0.0019639739	0.0052172459	2.7339797
98.9	1	1	1	1	0.052654444	0.0015846167	-0.002193307	0.0047099163	2.7277219
99	1	1	1	1	0.049100808	0.0014728778	-0.0024271136	0.0041923799	2.7213857
99.1	1	1	1	1	0.045463808	0.0013585789	-0.0026650176	0.0036654668	2.7149817
99.2	1	1	1	1	0.041749367	0.0012419056	-0.0029066396	0.0031300137	2.7085202
99.3	1	1	1	1	0.037963472	0.0011230455	-0.0031515982	0.0025868628	2.7020117
99.4	1	1	1	1	0.034112162	0.0010021879	-0.0033995101	0.0020368608	2.6954667
99.5	1	1	1	1	0.030201525	0.00087952317	-0.0036499907	0.0014808571	2.6888954
99.6	1	1	1	1	0.026237682	0.00075524303	-0.0039026551	0.00091970297	2.6823084
99.7	1	1	1	1	0.022226781	0.00062953983	-0.0041571182	0.00035425033	2.6757158
99.8	1	1	1	1	0.018174989	0.00050260644	-0.0044129952	-0.00021464976	2.6691278
99.9	1	1	1	1	0.014088482	0.00037463594	-0.0046699026	-0.00078614807	2.6625546


==> graphics/data/bips_dt_sim_nofb.dat <==
0	1	1	1	1	0	0	0	0	0
0.1	1	1	1	1	20.222506	0.56631512	0.94532388	4.418497	0.15886609
0.2	1	1	1	1	34.032838	0.88251076	2.0632096	6.1670603	-0.035268941
0.3	1	1	1	1	37.385064	0.96769607	3.1179553	5.3444808	-0.14007867
0.4	1	1	1	1	33.771214	0.9465531	3.9038589	3.3217803	-0.22807562
0.5	1	1	1	1	27.386262	0.93315759	4.3006457	1.4659861	-0.29429787
0.6	1	1	1	1	21.235198	0.98140739	4.3096972	0.5813797	-0.33387909
0.7	1	1	1	1	16.880513	1.0781062	4.039897	0.81758185	-0.3473553
0.8	1	1	1	1	14.726007	1.165994	3.6575255	1.8534157	-0.34135214
0.9	1	1	1	1	14.446897	1.1793793	3.3268082	3.1750531	-0.32727537
1	1	1	1	1	15.39167	1.0761621	3.163798	4.3168166	-0.31878892
1.1	1	1	1	1	16.877029	0.85556394	3.2151139	4.9993578	-0.32901614
1.2	1	1	1	1	18.357086	0.55810891	3.4615266	5.1587068	-0.36824968
1.3	1	1	1	1	19.484844	0.25089643	3.8385871	4.897009	-0.44262269
1.4	1	1	1	1	20.101083	0.0052983716	4.263697	4.3989241	-0.55383322
1.5	1	1	1	1	20.187291	-0.12470973	4.6603914	3.8520501	-0.69972919
1.6	1	1	1	1	19.811243	-0.11696543	4.974285	3.3942815	-0.87540674
1.7	1	1	1	1	19.082133	0.015090272	5.1791935	3.0942429	-1.0744515
1.8	1	1	1	1	18.121216	0.22898349	5.2750399	2.9585339	-1.2900291
1.9	1	1	1	1	17.046447	0.46694708	5.2807266	2.9536746	-1.5156558
2	1	1	1	1	15.966028	0.67211167	5.2252903	3.030709	-1.7456122
2.1	1	1	1	1	14.975636	0.80247235	5.1398554	3.1441629	-1.975056
2.2	1	1	1	1	14.155794	0.83926827	5.0517565	3.2619484	-2.199944
2.3	1	1	1	1	13.568172	0.78841174	4.9811547	3.3669071	-2.4168761
2.4	1	1	1	1	13.251392	0.67562865	4.9397989	3.4530184	-2.6229477
2.5	1	1	1	1	13.217861	0.53748149	4.931302	3.5198039	-2.8156576
2.6	1	1	1	1	13.453053	0.41113603	4.9523221	3.5676545	-2.9928768
2.7	1	1	1	1	13.918026	0.32557283	4.9942083	3.5954293	-3.1528593
2.8	1	1	1	1	14.555041	0.29613092	5.0448536	3.6003748	-3.2942634
2.9	1	1	1	1	15.295368	0.32313118	5.0906186	3.579561	-3.4161572
3	1	1	1	1	16.067935	0.39420862	5.1182273	3.5317525	-3.5179918
3.1	1	1	1	1	16.807412	0.48916015	5.1165182	3.4588015	-3.5995441
3.2	1	1	1	1	17.460605	0.58573506	5.0778998	3.3660668	-3.6608374
3.3	1	1	1	1	17.990479	0.66486471	4.9993479	3.2618182	-3.7020599
3.4	1	1	1	1	18.377633	0.71424234	4.8828133	3.1559146	-3.7234966
3.5	1	1	1	1	18.619461	0.72975402	4.73498	3.058201	-3.7254873
3.6	1	1	1	1	18.727545	0.71485129	4.5664095	2.9770514	-3.708416
3.7	1	1	1	1	18.723909	0.67840653	4.3902006	2.9183534	-3.672728
3.8	1	1	1	1	18.636831	0.63182479	4.2203676	2.8850578	-3.6189657
3.9	1	1	1	1	18.496745	0.58619406	4.0701719	2.8772604	-3.5478126
4	1	1	1	1	18.332703	0.55008453	3.9506348	2.8926792	-3.4601311
4.1	1	1	1	1	18.169635	0.52833508	3.8694173	2.9273502	-3.3569861
4.2	1	1	1	1	18.026569	0.52187608	3.8301803	2.9763739	-3.2396478
4.3	1	1	1	1	17.915811	0.52840163	3.8324673	3.0345904	-3.1095712
4.4	1	1	1	1	17.843002	0.54356166	3.8720704	3.097112	-2.9683549
4.5	1	1	1	1	17.807904	0.56230683	3.9417894	3.1596918	-2.8176853
4.6	1	1	1	1	17.805707	0.5800702	4.032451	3.2189397	-2.6592711
4.7	1	1	1	1	17.828652	0.59357744	4.1340409	3.2724139	-2.494777
4.8	1	1	1	1	17.867719	0.60120448	4.2368083	3.3186186	-2.3257634
4.9	1	1	1	1	17.914192	0.60291622	4.332221	3.3569358	-2.1536381
5	1	1	1	1	17.960919	0.59989915	4.4136854	3.3875122	-1.9796214
5.1	1	1	1	1	18.003162	0.59403715	4.4769785	3.4111129	-1.8047304
5.2	1	1	1	1	18.038964	0.58737522	4.5203822	3.428957	-1.6297774
5.3	1	1	1	1	18.069067	0.58168247	4.544539	3.4425422	-1.4553835
5.4	1	1	1	1	18.096438	0.57817721	4.5520787	3.4534719	-1.2820029
5.5	1	1	1	1	18.125519	0.57742802	4.5470816	3.4632965	-1.1099532
5.6	1	1	1	1	18.161348	0.5794054	4.5344557	3.4733792	-0.93944846
5.7	1	1	1	1	18.20869	0.58363488	4.5193014	3.4847979	-0.77062983
5.8	1	1	1	1	18.271308	0.58939523	4.5063327	3.4982863	-0.60359232
5.9	1	1	1	1	18.351457	0.59591128	4.499409	3.5142161	-0.43840443
6	1	1	1	1	18.449657	0.60250559	4.5012134	3.5326172	-0.27512051
6.1	1	1	1	1	18.564749	0.60869118	4.5130926	3.5532268	-0.11378624
6.2	1	1	1	1	18.694183	0.6142038	4.5350585	3.5755596	0.045561635
6.3	1	1	1	1	18.834471	0.6189845	4.5659295	3.5989865	0.20289934
6.4	1	1	1	1	18.981726	0.62313006	4.6035818	3.6228139	0.35822175
6.5	1	1	1	1	19.13219	0.6268295	4.6452707	3.6463547	0.51154767
6.6	1	1	1	1	19.282675	0.63030286	4.6879792	3.6689859	0.66292313
6.7	1	1	1	1	19.430864	0.63375269	4.7287554	3.690191	0.81242146
6.8	1	1	1	1	19.575454	0.63733335	4.7650046	3.7095854	0.96013986
6.9	1	1	1	1	19.716119	0.64113823	4.7947112	3.7269277	1.1061925
7	1	1	1	1	19.853346	0.64520132	4.816577	3.7421195	1.250701
7.1	1	1	1	1	19.988165	0.64950817	4.8300714	3.7551946	1.393783
7.2	1	1	1	1	20.121833	0.65401095	4.8354017	3.7663037	1.5355408
7.3	1	1	1	1	20.255528	0.65864323	4.8334138	3.7756937	1.6760501
7.4	1	1	1	1	20.39008	0.66333203	4.8254458	3.783686	1.8153512
7.5	1	1	1	1	20.5258	0.66800581	4.813153	3.7906525	1.9534424
7.6	1	1	1	1	20.662394	0.67259876	4.798326	3.7969926	2.0902765
7.7	1	1	1	1	20.798984	0.67705243	4.7827213	3.8031097	2.2257604
7.8	1	1	1	1	20.934211	0.68131602	4.767918	3.8093889	2.3597576
7.9	1	1	1	1	21.066411	0.68534648	4.7552106	3.8161759	2.4920933
8	1	1	1	1	21.193816	0.68910928	4.7455429	3.8237587	2.6225601
8.1	1	1	1	1	21.31477	0.69257982	4.7394828	3.832352	2.7509266
8.2	1	1	1	1	21.427911	0.69574547	4.7372331	3.8420866	2.8769443
8.3	1	1	1	1	21.53232	0.69860741	4.7386731	3.8530034	3.0003554
8.4	1	1	1	1	21.627605	0.70118169	4.7434198	3.8650537	3.1208995
8.5	1	1	1	1	21.713915	0.70349896	4.7509023	3.8781054	3.238319
8.6	1	1	1	1	21.791905	0.7056025	4.7604388	3.8919546	3.3523636
8.7	1	1	1	1	21.862639	0.70754453	4.7713092	3.9063425	3.4627928
8.8	1	1	1	1	21.927463	0.70938136	4.782819	3.920976	3.5693785
8.9	1	1	1	1	21.987851	0.71116783	4.7943487	3.9355496	3.6719057
9	1	1	1	1	22.04526	0.71295184	4.8053885	3.9497678	3.7701728
9.1	1	1	1	1	22.100993	0.71476977	4.8155583	3.9633656	3.8639918
9.2	1	1	1	1	22.156095	0.71664337	4.8246133	3.9761252	3.9531884
9.3	1	1	1	1	22.211282	0.71857847	4.8324377	3.987888	4.0376019
9.4	1	1	1	1	22.266913	0.72056561	4.8390304	3.998561	4.1170851
9.5	1	1	1	1	22.322999	0.72258242	4.8444837	4.0081171	4.1915052
9.6	1	1	1	1	22.37925	0.72459729	4.8489591	4.01659	4.2607443
9.7	1	1	1	1	22.435137	0.72657378	4.8526622	4.0240642	4.3247002
9.8	1	1	1	1	22.489985	0.72847521	4.8558181	4.0306613	4.3832869
9.9	1	1	1	1	22.543053	0.73026868	4.8586498	4.0365247	4.436436
10	1	1	1	1	22.593626	0.73192826	4.8613596	4.0418031	4.4840967
10.1	1	1	1	1	22.641075	0.73343699	4.8641151	4.046636	4.5262362
10.2	1	1	1	1	22.684918	0.73478754	4.8670386	4.0511403	4.5628398
10.3	1	1	1	1	22.724843	0.73598162	4.8702017	4.0554013	4.5939105
10.4	1	1	1	1	22.760713	0.73702851	4.8736239	4.0594671	4.6194678
10.5	1	1	1	1	22.79256	0.73794278	4.877274	4.0633471	4.639547
10.6	1	1	1	1	22.820546	0.73874178	4.8810764	4.0670146	4.6541977
10.7	1	1	1	1	22.844931	0.73944316	4.8849188	4.0704124	4.6634821
10.8	1	1	1	1	22.866024	0.74006261	4.8886626	4.0734608	4.6674738
10.9	1	1	1	1	22.884135	0.74061226	4.8921545	4.0760676	4.6662558
11	1	1	1	1	22.899543	0.74109965	4.8952385	4.0781382	4.6599192
11.1	1	1	1	1	22.912459	0.74152734	4.8977678	4.079585	4.6485617
11.2	1	1	1	1	22.923008	0.74189318	4.8996155	4.0803359	4.6322869
11.3	1	1	1	1	22.931224	0.74219103	4.9006834	4.08034	4.6112025
11.4	1	1	1	1	22.937048	0.74241179	4.9009086	4.0795721	4.5854204
11.5	1	1	1	1	22.940345	0.74254468	4.9002675	4.0780332	4.5550553
11.6	1	1	1	1	22.940923	0.74257844	4.8987761	4.0757498	4.5202248
11.7	1	1	1	1	22.938551	0.74250246	4.896488	4.0727704	4.4810487
11.8	1	1	1	1	22.932995	0.74230772	4.8934897	4.0691605	4.4376492
11.9	1	1	1	1	22.924028	0.7419874	4.8898928	4.0649966	4.39015
12	1	1	1	1	22.911462	0.74153734	4.8858257	4.0603601	4.338677
12.1	1	1	1	1	22.895156	0.74095604	4.8814241	4.0553305	4.2833575
12.2	1	1	1	1	22.875027	0.74024461	4.8768207	4.0499806	4.2243207
12.3	1	1	1	1	22.851054	0.7394064	4.872137	4.0443717	4.161697
12.4	1	1	1	1	22.823279	0.73844662	4.8674751	4.0385506	4.0956188
12.5	1	1	1	1	22.791795	0.73737177	4.8629129	4.0325484	4.0262197
12.6	1	1	1	1	22.756743	0.73618916	4.8585002	4.0263803	3.953635
12.7	1	1	1	1	22.718296	0.73490644	4.8542583	4.020047	3.8780016
12.8	1	1	1	1	22.676652	0.73353118	4.8501814	4.0135371	3.7994582
12.9	1	1	1	1	22.632017	0.73207054	4.8462404	4.0068304	3.7181451
13	1	1	1	1	22.584602	0.73053104	4.8423877	3.9999012	3.6342047
13.1	1	1	1	1	22.534606	0.72891842	4.8385639	3.9927222	3.5477815
13.2	1	1	1	1	22.48222	0.72723763	4.8347041	3.9852677	3.4590219
13.3	1	1	1	1	22.427613	0.72549282	4.8307448	3.9775167	3.3680747
13.4	1	1	1	1	22.370938	0.72368742	4.8266294	3.9694547	3.275091
13.5	1	1	1	1	22.312329	0.72182431	4.8223131	3.9610754	3.1802242
13.6	1	1	1	1	22.251904	0.7199059	4.8177655	3.9523812	3.08363
13.7	1	1	1	1	22.189765	0.71793432	4.812973	3.9433827	2.985466
13.8	1	1	1	1	22.126004	0.71591156	4.8079381	3.9340984	2.8858924
13.9	1	1	1	1	22.060705	0.71383959	4.8026781	3.9245528	2.7850709
14	1	1	1	1	21.993949	0.71172048	4.7972226	3.9147747	2.683165
14.1	1	1	1	1	21.925814	0.70955647	4.7916098	3.9047957	2.5803398
14.2	1	1	1	1	21.856383	0.70735008	4.7858825	3.8946481	2.4767615
14.3	1	1	1	1	21.78574	0.70510409	4.7800845	3.8843631	2.3725973
14.4	1	1	1	1	21.713975	0.70282156	4.7742566	3.8739697	2.2680149
14.5	1	1	1	1	21.641184	0.70050589	4.7684337	3.8634935	2.1631826
14.6	1	1	1	1	21.567471	0.6981607	4.7626428	3.852956	2.0582686
14.7	1	1	1	1	21.492944	0.69578986	4.7569014	3.8423749	1.953441
14.8	1	1	1	1	21.417718	0.69339737	4.7512177	3.8317635	1.8488672
14.9	1	1	1	1	21.34191	0.69098737	4.7455909	3.821132	1.744714
15	1	1	1	1	21.265643	0.68856401	4.7400129	3.8104878	1.6411469
15.1	1	1	1	1	21.189039	0.6861314	4.73447	3.7998365	1.5383302
15.2	1	1	1	1	21.11222	0.68369358	4.7289454	3.789183	1.4364261
15.3	1	1	1	1	21.035307	0.6812544	4.7234215	3.7785324	1.3355951
15.4	1	1	1	1	20.958416	0.67881752	4.717882	3.7678904	1.2359954
15.5	1	1	1	1	20.881662	0.67638638	4.7123141	3.7572649	1.1377824
15.6	1	1	1	1	20.805152	0.67396419	4.70671	3.7466653	1.0411086
15.7	1	1	1	1	20.728986	0.67155389	4.7010673	3.7361038	0.94612326
15.8	1	1	1	1	20.653263	0.66915823	4.6953901	3.7255947	0.85297236
15.9	1	1	1	1	20.578072	0.66677978	4.6896881	3.7151544	0.76179795
16	1	1	1	1	20.503498	0.66442096	4.6839765	3.7048013	0.67273815
16.1	1	1	1	1	20.429623	0.66208413	4.6782746	3.6945547	0.58592688
16.2	1	1	1	1	20.356525	0.65977159	4.6726045	3.6844349	0.50149365
16.3	1	1	1	1	20.28428	0.65748569	4.6669897	3.6744621	0.4195634
16.4	1	1	1	1	20.212965	0.65522881	4.6614539	3.6646562	0.34025634
16.5	1	1	1	1	20.142655	0.65300346	4.6560194	3.6550357	0.26368781
16.6	1	1	1	1	20.073427	0.65081223	4.6507062	3.645618	0.18996819
16.7	1	1	1	1	20.00536	0.64865785	4.6455311	3.6364185	0.11920276
16.8	1	1	1	1	19.938536	0.64654312	4.6405074	3.6274509	0.051491677
16.9	1	1	1	1	19.873036	0.64447095	4.6356446	3.6187268	-0.013070119
17	1	1	1	1	19.808945	0.64244428	4.6309485	3.6102558	-0.074392968
17.1	1	1	1	1	19.746348	0.64046605	4.626422	3.6020459	-0.13239253
17.2	1	1	1	1	19.68533	0.63853916	4.622065	3.594104	-0.18698982
17.3	1	1	1	1	19.625976	0.63666641	4.6178756	3.5864353	-0.23811125
17.4	1	1	1	1	19.568368	0.63485046	4.6138508	3.5790447	-0.28568866
17.5	1	1	1	1	19.512584	0.63309383	4.6099872	3.5719364	-0.32965936
17.6	1	1	1	1	19.4587	0.63139882	4.6062814	3.5651147	-0.36996611
17.7	1	1	1	1	19.406785	0.62976754	4.6027312	3.5585837	-0.40655716
17.8	1	1	1	1	19.356905	0.62820187	4.5993351	3.552348	-0.43938628
17.9	1	1	1	1	19.309118	0.6267035	4.5960935	3.5464123	-0.46841275
18	1	1	1	1	19.263479	0.6252739	4.5930077	3.5407819	-0.49360135
18.1	1	1	1	1	19.220034	0.6239144	4.5900808	3.5354623	-0.51492237
18.2	1	1	1	1	19.178827	0.62262615	4.5873169	3.530459	-0.53235158
18.3	1	1	1	1	19.139894	0.62141018	4.5847208	3.5257779	-0.54587025
18.4	1	1	1	1	19.103268	0.62026741	4.5822978	3.5214244	-0.55546508
18.5	1	1	1	1	19.068979	0.6191987	4.5800535	3.5174036	-0.5611282
18.6	1	1	1	1	19.037052	0.6182048	4.5779927	3.5137203	-0.56285713
18.7	1	1	1	1	19.007509	0.61728643	4.5761199	3.5103784	-0.56065471
18.8	1	1	1	1	18.980371	0.61644424	4.5744386	3.507381	-0.5545291
18.9	1	1	1	1	18.955655	0.61567882	4.572951	3.5047302	-0.5444937
19	1	1	1	1	18.933375	0.61499069	4.5716583	3.5024273	-0.53056708
19.1	1	1	1	1	18.913544	0.6143803	4.5705603	3.5004726	-0.51277296
19.2	1	1	1	1	18.896171	0.613848	4.5696559	3.4988655	-0.4911401
19.3	1	1	1	1	18.881264	0.61339403	4.5689428	3.4976046	-0.46570226
19.4	1	1	1	1	18.868825	0.61301854	4.5684181	3.4966879	-0.4364981
19.5	1	1	1	1	18.858856	0.61272152	4.5680782	3.4961125	-0.40357113
19.6	1	1	1	1	18.851353	0.61250283	4.5679193	3.4958753	-0.36696957
19.7	1	1	1	1	18.846308	0.6123622	4.5679373	3.4959728	-0.32674633
19.8	1	1	1	1	18.84371	0.6122992	4.5681285	3.4964012	-0.28295885
19.9	1	1	1	1	18.843544	0.61231327	4.5684892	3.4971563	-0.23566902
20	1	1	1	1	18.84579	0.61240372	4.5690162	3.4982342	-0.18494307
20.1	1	1	1	1	18.850425	0.6125697	4.5697067	3.4996304	-0.13085147
20.2	1	1	1	1	18.85742	0.61281028	4.5705581	3.5013406	-0.073468763
20.3	1	1	1	1	18.866745	0.61312441	4.5715683	3.5033601	-0.012873477
20.4	1	1	1	1	18.878366	0.61351094	4.5727356	3.5056843	0.050852029
20.5	1	1	1	1	18.892244	0.61396863	4.5740583	3.5083079	0.1176217
20.6	1	1	1	1	18.908339	0.61449618	4.5755345	3.5112258	0.18734593
20.7	1	1	1	1	18.926609	0.6150922	4.5771627	3.5144321	0.25993171
20.8	1	1	1	1	18.947007	0.61575524	4.5789405	3.5179206	0.3352828
20.9	1	1	1	1	18.969487	0.61648381	4.5808657	3.5216849	0.41329987
21	1	1	1	1	18.993997	0.61727634	4.5829354	3.5257176	0.49388068
21.1	1	1	1	1	19.020487	0.61813121	4.5851461	3.5300113	0.57692022
21.2	1	1	1	1	19.048904	0.61904674	4.5874939	3.5345578	0.66231094
21.3	1	1	1	1	19.079191	0.62002118	4.5899744	3.5393486	0.74994284
21.4	1	1	1	1	19.111291	0.62105275	4.5925827	3.5443747	0.83970373
21.5	1	1	1	1	19.145146	0.62213955	4.5953135	3.5496266	0.93147934
21.6	1	1	1	1	19.180695	0.62327968	4.5981611	3.5550948	1.0251536
21.7	1	1	1	1	19.217874	0.62447111	4.6011197	3.5607692	1.1206086
21.8	1	1	1	1	19.25662	0.6257118	4.6041831	3.5666396	1.217725
21.9	1	1	1	1	19.296866	0.6269996	4.6073453	3.5726958	1.3163823
22	1	1	1	1	19.338543	0.62833234	4.6106001	3.5789271	1.4164587
22.1	1	1	1	1	19.381582	0.62970776	4.6139414	3.5853231	1.5178313
22.2	1	1	1	1	19.425911	0.63112358	4.6173632	3.5918731	1.6203768
22.3	1	1	1	1	19.471456	0.63257743	4.6208596	3.5985664	1.7239709
22.4	1	1	1	1	19.518145	0.63406693	4.624425	3.6053924	1.8284892
22.5	1	1	1	1	19.5659	0.63558967	4.6280537	3.6123403	1.9338069
22.6	1	1	1	1	19.614646	0.63714319	4.63174	3.6193994	2.0397992
22.7	1	1	1	1	19.664304	0.63872502	4.6354786	3.6265589	2.1463415
22.8	1	1	1	1	19.714797	0.64033266	4.639264	3.6338078	2.2533094
22.9	1	1	1	1	19.766045	0.64196361	4.6430905	3.6411354	2.360579
23	1	1	1	1	19.817969	0.64361535	4.6469528	3.6485307	2.4680271
23.1	1	1	1	1	19.870491	0.64528538	4.6508451	3.6559826	2.5755312
23.2	1	1	1	1	19.923529	0.64697115	4.6547618	3.6634803	2.68297
23.3	1	1	1	1	19.977005	0.64867017	4.658697	3.6710126	2.7902231
23.4	1	1	1	1	20.030839	0.65037991	4.6626448	3.6785685	2.8971717
23.5	1	1	1	1	20.084952	0.65209786	4.6665994	3.6861368	3.0036981
23.6	1	1	1	1	20.139264	0.65382153	4.6705546	3.6937066	3.1096866
23.7	1	1	1	1	20.193698	0.65554843	4.6745044	3.7012669	3.215023
23.8	1	1	1	1	20.248174	0.65727607	4.6784429	3.7088069	3.3195951
23.9	1	1	1	1	20.302615	0.65900199	4.6823639	3.7163156	3.4232929
24	1	1	1	1	20.356944	0.66072377	4.6862617	3.7237826	3.5260085
24.1	1	1	1	1	20.411085	0.66243896	4.6901304	3.7311973	3.6276362
24.2	1	1	1	1	20.464961	0.66414518	4.6939645	3.7385495	3.728073
24.3	1	1	1	1	20.518498	0.66584005	4.6977584	3.7458289	3.8272184
24.4	1	1	1	1	20.571622	0.66752124	4.7015069	3.7530259	3.9249746
24.5	1	1	1	1	20.624261	0.66918644	4.7052048	3.7601307	4.0212465
24.6	1	1	1	1	20.676342	0.6708334	4.7088471	3.7671339	4.1159423
24.7	1	1	1	1	20.727797	0.67245988	4.7124292	3.7740263	4.2089729
24.8	1	1	1	1	20.778554	0.67406372	4.7159463	3.780799	4.3002525
24.9	1	1	1	1	20.828549	0.6756428	4.7193941	3.7874432	4.3896985
25	1	1	1	1	20.877714	0.67719503	4.7227683	3.7939507	4.4772318
25.1	1	1	1	1	20.925986	0.67871842	4.7260646	3.8003131	4.5627764
25.2	1	1	1	1	20.973303	0.68021099	4.729279	3.8065226	4.6462602
25.3	1	1	1	1	21.019604	0.68167087	4.7324077	3.8125715	4.7276144
25.4	1	1	1	1	21.06483	0.6830962	4.7354468	3.8184524	4.8067739
25.5	1	1	1	1	21.108927	0.68448524	4.7383926	3.8241582	4.8836773
25.6	1	1	1	1	21.151839	0.68583628	4.7412415	3.829682	4.9582672
25.7	1	1	1	1	21.193514	0.68714769	4.7439902	3.8350173	5.0304898
25.8	1	1	1	1	21.233902	0.6884179	4.7466353	3.8401579	5.1002951
25.9	1	1	1	1	21.272957	0.68964542	4.7491737	3.8450978	5.1676374
26	1	1	1	1	21.310631	0.69082884	4.7516025	3.8498315	5.2324745
26.1	1	1	1	1	21.346883	0.6919668	4.7539187	3.8543537	5.2947684
26.2	1	1	1	1	21.381671	0.69305803	4.7561199	3.8586594	5.3544852
26.3	1	1	1	1	21.414958	0.69410132	4.7582035	3.8627442	5.4115948
26.4	1	1	1	1	21.446706	0.69509557	4.7601674	3.8666038	5.4660714
26.5	1	1	1	1	21.476883	0.69603972	4.7620096	3.8702343	5.5178929
26.6	1	1	1	1	21.505458	0.69693279	4.7637282	3.8736324	5.5670416
26.7	1	1	1	1	21.532401	0.69777392	4.7653216	3.8767948	5.6135036
26.8	1	1	1	1	21.557687	0.69856227	4.7667886	3.8797188	5.6572691
26.9	1	1	1	1	21.581293	0.69929713	4.7681279	3.8824021	5.6983324
27	1	1	1	1	21.603196	0.69997786	4.7693385	3.8848426	5.7366916
27.1	1	1	1	1	21.62338	0.70060388	4.7704196	3.8870387	5.7723488
27.2	1	1	1	1	21.641827	0.70117471	4.7713708	3.888989	5.8053103
27.3	1	1	1	1	21.658525	0.70168996	4.7721915	3.8906927	5.835586
27.4	1	1	1	1	21.673463	0.7021493	4.7728816	3.8921492	5.8631896
27.5	1	1	1	1	21.686633	0.70255251	4.7734411	3.8933582	5.8881388
27.6	1	1	1	1	21.698029	0.70289943	4.7738701	3.8943198	5.9104551
27.7	1	1	1	1	21.707649	0.70318999	4.7741688	3.8950346	5.9301634
27.8	1	1	1	1	21.715492	0.7034242	4.7743379	3.8955033	5.9472924
27.9	1	1	1	1	21.721561	0.70360215	4.7743779	3.895727	5.9618745
28	1	1	1	1	21.72586	0.70372401	4.7742897	3.8957073	5.9739452
28.1	1	1	1	1	21.728395	0.70379003	4.7740743	3.8954459	5.9835437
28.2	1	1	1	1	21.729178	0.70380052	4.7737329	3.894945	5.9907124
28.3	1	1	1	1	21.728219	0.7037559	4.7732668	3.894207	5.9954971
28.4	1	1	1	1	21.725534	0.70365663	4.7726776	3.8932348	5.9979466
28.5	1	1	1	1	21.721139	0.70350326	4.771967	3.8920315	5.9981128
28.6	1	1	1	1	21.715052	0.70329642	4.7711367	3.8906004	5.9960505
28.7	1	1	1	1	21.707296	0.7030368	4.770189	3.8889453	5.9918174
28.8	1	1	1	1	21.697893	0.70272515	4.7691259	3.8870702	5.9854741
28.9	1	1	1	1	21.68687	0.70236232	4.7679498	3.8849794	5.9770836
29	1	1	1	1	21.674253	0.70194918	4.7666632	3.8826774	5.9667116
29.1	1	1	1	1	21.660073	0.70148671	4.7652687	3.8801692	5.9544263
29.2	1	1	1	1	21.644362	0.70097592	4.7637692	3.8774597	5.9402979
29.3	1	1	1	1	21.627153	0.7004179	4.7621675	3.8745544	5.9243992
29.4	1	1	1	1	21.608482	0.6998138	4.7604668	3.8714588	5.9068048
29.5	1	1	1	1	21.588386	0.69916481	4.7586701	3.8681787	5.8875914
29.6	1	1	1	1	21.566904	0.6984722	4.7567807	3.8647202	5.8668375
29.7	1	1	1	1	21.544077	0.69773726	4.754802	3.8610895	5.8446231
29.8	1	1	1	1	21.519948	0.69696135	4.7527376	3.8572931	5.8210302
29.9	1	1	1	1	21.494561	0.6961459	4.7505909	3.8533375	5.796142
30	1	1	1	1	21.46796	0.69529234	4.7483656	3.8492296	5.7700429
30.1	1	1	1	1	21.440193	0.69440217	4.7460654	3.8449762	5.7428189
30.2	1	1	1	1	21.411308	0.69347693	4.7436942	3.8405846	5.7145566
30.3	1	1	1	1	21.381354	0.6925182	4.7412559	3.836062	5.6853438
30.4	1	1	1	1	21.350382	0.69152759	4.7387545	3.8314157	5.6552692
30.5	1	1	1	1	21.318443	0.69050673	4.7361939	3.8266533	5.624422
30.6	1	1	1	1	21.285589	0.68945731	4.7335782	3.8217824	5.5928919
30.7	1	1	1	1	21.251875	0.68838103	4.7309116	3.8168108	5.5607692
30.8	1	1	1	1	21.217355	0.68727962	4.7281982	3.8117461	5.5281444
30.9	1	1	1	1	21.182083	0.68615482	4.7254423	3.8065963	5.495108
31	1	1	1	1	21.146116	0.68500841	4.7226481	3.8013694	5.4617508
31.1	1	1	1	1	21.109508	0.68384217	4.7198198	3.7960733	5.4281633
31.2	1	1	1	1	21.072318	0.68265791	4.7169619	3.7907161	5.3944358
31.3	1	1	1	1	21.034603	0.68145745	4.7140786	3.7853058	5.3606584
31.4	1	1	1	1	20.996419	0.6802426	4.7111741	3.7798506	5.3269204
31.5	1	1	1	1	20.957825	0.67901521	4.7082529	3.7743585	5.2933109
31.6	1	1	1	1	20.918878	0.67777711	4.7053193	3.7688376	5.2599178
31.7	1	1	1	1	20.879636	0.67653013	4.7023775	3.7632959	5.2268287
31.8	1	1	1	1	20.840158	0.67527611	4.6994318	3.7577416	5.1941297
31.9	1	1	1	1	20.800501	0.67401689	4.6964864	3.7521825	5.1619062
32	1	1	1	1	20.760722	0.6727543	4.6935457	3.7466267	5.1302424
32.1	1	1	1	1	20.72088	0.67149014	4.6906138	3.7410819	5.0992208
32.2	1	1	1	1	20.681031	0.67022625	4.6876948	3.7355561	5.0689231
32.3	1	1	1	1	20.641231	0.66896439	4.6847928	3.7300568	5.0394289
32.4	1	1	1	1	20.601538	0.66770636	4.6819119	3.7245919	5.0108167
32.5	1	1	1	1	20.562007	0.66645392	4.6790561	3.7191687	4.983163
32.6	1	1	1	1	20.522692	0.6652088	4.6762292	3.7137946	4.9565424
32.7	1	1	1	1	20.483648	0.66397271	4.6734352	3.7084771	4.9310279
32.8	1	1	1	1	20.444929	0.66274736	4.6706778	3.7032231	4.9066904
32.9	1	1	1	1	20.406587	0.6615344	4.6679607	3.6980398	4.8835986
33	1	1	1	1	20.368674	0.66033547	4.6652876	3.692934	4.8618192
33.1	1	1	1	1	20.331241	0.65915216	4.662662	3.6879124	4.8414166
33.2	1	1	1	1	20.294336	0.65798605	4.6600873	3.6829815	4.822453
33.3	1	1	1	1	20.25801	0.65683866	4.657567	3.6781477	4.804988
33.4	1	1	1	1	20.222309	0.6557115	4.6551042	3.6734172	4.789079
33.5	1	1	1	1	20.18728	0.65460601	4.6527021	3.6687959	4.7747808
33.6	1	1	1	1	20.152967	0.65352362	4.6503638	3.6642897	4.7621456
33.7	1	1	1	1	20.119414	0.65246568	4.6480922	3.6599042	4.7512231
33.8	1	1	1	1	20.086663	0.65143353	4.6458902	3.6556447	4.7420601
33.9	1	1	1	1	20.054755	0.65042845	4.6437604	3.6515163	4.734701
34	1	1	1	1	20.023729	0.64945167	4.6417054	3.6475241	4.7291873
34.1	1	1	1	1	19.993623	0.64850438	4.6397277	3.6436727	4.7255575
34.2	1	1	1	1	19.964473	0.64758771	4.6378296	3.6399666	4.7238477
34.3	1	1	1	1	19.936313	0.64670273	4.6360134	3.6364101	4.7240908
34.4	1	1	1	1	19.909177	0.64585049	4.6342811	3.6330071	4.726317
34.5	1	1	1	1	19.883096	0.64503196	4.6326347	3.6297614	4.7305534
34.6	1	1	1	1	19.858098	0.64424805	4.631076	3.6266766	4.7368244
34.7	1	1	1	1	19.834213	0.64349964	4.6296067	3.6237558	4.7451515
34.8	1	1	1	1	19.811466	0.64278754	4.6282282	3.6210021	4.755553
34.9	1	1	1	1	19.78988	0.6421125	4.6269422	3.6184183	4.7680444
35	1	1	1	1	19.769479	0.64147522	4.6257497	3.6160067	4.7826384
35.1	1	1	1	1	19.750283	0.64087632	4.6246519	3.6137697	4.7993445
35.2	1	1	1	1	19.732311	0.6403164	4.6236499	3.6117092	4.8181694
35.3	1	1	1	1	19.71558	0.63979597	4.6227445	3.6098269	4.839117
35.4	1	1	1	1	19.700104	0.63931548	4.6219364	3.6081243	4.8621881
35.5	1	1	1	1	19.685897	0.63887536	4.6212261	3.6066025	4.8873807
35.6	1	1	1	1	19.67297	0.63847592	4.6206141	3.6052624	4.91469
35.7	1	1	1	1	19.661332	0.63811746	4.6201008	3.6041048	4.9441083
35.8	1	1	1	1	19.65099	0.63780019	4.6196861	3.60313	4.975625
35.9	1	1	1	1	19.641952	0.63752429	4.6193703	3.6023381	5.0092271
36	1	1	1	1	19.634219	0.63728984	4.6191531	3.601729	5.0448986
36.1	1	1	1	1	19.627794	0.63709691	4.6190343	3.6013025	5.0826207
36.2	1	1	1	1	19.622678	0.63694547	4.6190135	3.6010577	5.1223724
36.3	1	1	1	1	19.618867	0.63683544	4.6190902	3.6009939	5.1641296
36.4	1	1	1	1	19.61636	0.63676671	4.6192637	3.6011099	5.2078662
36.5	1	1	1	1	19.615149	0.63673909	4.6195333	3.6014044	5.2535533
36.6	1	1	1	1	19.615228	0.63675232	4.619898	3.6018757	5.3011595
36.7	1	1	1	1	19.616588	0.63680612	4.6203569	3.6025221	5.3506514
36.8	1	1	1	1	19.619219	0.63690013	4.6209086	3.6033414	5.4019931
36.9	1	1	1	1	19.623107	0.63703394	4.6215521	3.6043313	5.4551464
37	1	1	1	1	19.628239	0.63720709	4.6222858	3.6054894	5.5100713
37.1	1	1	1	1	19.6346	0.63741908	4.6231083	3.6068128	5.5667252
37.2	1	1	1	1	19.642171	0.63766934	4.624018	3.6082987	5.625064
37.3	1	1	1	1	19.650934	0.63795725	4.625013	3.6099439	5.6850415
37.4	1	1	1	1	19.660869	0.63828217	4.6260917	3.611745	5.7466095
37.5	1	1	1	1	19.671953	0.63864338	4.627252	3.6136985	5.8097183
37.6	1	1	1	1	19.684164	0.63904013	4.628492	3.6158007	5.8743164
37.7	1	1	1	1	19.697476	0.63947163	4.6298095	3.6180476	5.9403507
37.8	1	1	1	1	19.711864	0.63993704	4.6312022	3.6204352	6.0077666
37.9	1	1	1	1	19.727299	0.64043547	4.6326679	3.6229592	6.0765081
38	1	1	1	1	19.743755	0.64096601	4.6342042	3.6256152	6.1465179
38.1	1	1	1	1	19.761199	0.64152771	4.6358087	3.6283987	6.2177374
38.2	1	1	1	1	19.779602	0.64211956	4.6374787	3.6313049	6.290107
38.3	1	1	1	1	19.798932	0.64274053	4.6392117	3.6343291	6.3635659
38.4	1	1	1	1	19.819155	0.64338958	4.641005	3.6374662	6.4380524
38.5	1	1	1	1	19.840236	0.6440656	4.6428559	3.6407112	6.5135039
38.6	1	1	1	1	19.862142	0.64476747	4.6447615	3.6440588	6.5898572
38.7	1	1	1	1	19.884835	0.64549404	4.6467191	3.6475039	6.6670482
38.8	1	1	1	1	19.908279	0.64624414	4.6487256	3.6510409	6.7450123
38.9	1	1	1	1	19.932437	0.64701657	4.6507782	3.6546644	6.8236846
39	1	1	1	1	19.957269	0.6478101	4.6528739	3.6583688	6.9029995
39.1	1	1	1	1	19.982738	0.6486235	4.6550096	3.6621486	6.9828913
39.2	1	1	1	1	20.008803	0.6494555	4.6571824	3.665998	7.0632942
39.3	1	1	1	1	20.035424	0.65030483	4.659389	3.6699112	7.1441421
39.4	1	1	1	1	20.06256	0.65117019	4.6616265	3.6738825	7.2253689
39.5	1	1	1	1	20.090172	0.65205028	4.6638917	3.677906	7.3069088
39.6	1	1	1	1	20.118217	0.65294379	4.6661814	3.681976	7.3886959
39.7	1	1	1	1	20.146653	0.6538494	4.6684925	3.6860864	7.4706648
39.8	1	1	1	1	20.17544	0.65476577	4.670822	3.6902315	7.5527503
39.9	1	1	1	1	20.204534	0.65569158	4.6731665	3.6944053	7.6348878
40	1	1	1	1	20.233894	0.65662548	4.6755231	3.698602	7.7170132
40.1	1	1	1	1	20.263478	0.65756613	4.6778885	3.7028157	7.7990628
40.2	1	1	1	1	20.293243	0.6585122	4.6802596	3.7070406	7.8809739
40.3	1	1	1	1	20.323147	0.65946236	4.6826335	3.7112707	7.9626845
40.4	1	1	1	1	20.353148	0.66041527	4.6850068	3.7155005	8.0441335
40.5	1	1	1	1	20.383205	0.66136961	4.6873767	3.719724	8.1252606
40.6	1	1	1	1	20.413276	0.66232406	4.6897401	3.7239358	8.2060066
40.7	1	1	1	1	20.44332	0.66327733	4.6920941	3.72813	8.2863137
40.8	1	1	1	1	20.473295	0.66422812	4.6944355	3.7323013	8.3661248
40.9	1	1	1	1	20.503163	0.66517514	4.6967617	3.736444	8.4453843
41	1	1	1	1	20.532881	0.66611714	4.6990696	3.7405529	8.524038
41.1	1	1	1	1	20.562412	0.66705287	4.7013566	3.7446227	8.602033
41.2	1	1	1	1	20.591716	0.66798109	4.7036197	3.748648	8.6793177
41.3	1	1	1	1	20.620755	0.66890061	4.7058565	3.752624	8.7558423
41.4	1	1	1	1	20.649491	0.66981023	4.7080641	3.7565455	8.8315583
41.5	1	1	1	1	20.677888	0.67070879	4.71024	3.7604077	8.9064191
41.6	1	1	1	1	20.705909	0.67159515	4.7123818	3.7642058	8.9803795
41.7	1	1	1	1	20.733519	0.6724682	4.7144869	3.7679353	9.0533962
41.8	1	1	1	1	20.760684	0.67332686	4.716553	3.7715916	9.1254277
41.9	1	1	1	1	20.78737	0.67417007	4.7185778	3.7751704	9.1964343
42	1	1	1	1	20.813545	0.6749968	4.7205592	3.7786675	9.266378
42.1	1	1	1	1	20.839177	0.67580607	4.7224949	3.7820789	9.335223
42.2	1	1	1	1	20.864235	0.6765969	4.7243829	3.7854006	9.4029353
42.3	1	1	1	1	20.888691	0.67736837	4.7262213	3.788629	9.4694827
42.4	1	1	1	1	20.912514	0.67811958	4.7280082	3.7917604	9.5348353
42.5	1	1	1	1	20.935679	0.67884968	4.7297417	3.7947914	9.5989652
42.6	1	1	1	1	20.958159	0.67955785	4.7314202	3.7977188	9.6618463
42.7	1	1	1	1	20.979929	0.6802433	4.7330422	3.8005395	9.7234548
42.8	1	1	1	1	21.000964	0.68090529	4.7346059	3.8032506	9.783769
42.9	1	1	1	1	21.021244	0.68154311	4.7361102	3.8058494	9.8427692
43	1	1	1	1	21.040745	0.68215609	4.7375536	3.8083334	9.9004379
43.1	1	1	1	1	21.059449	0.68274361	4.7389349	3.8107002	9.9567598
43.2	1	1	1	1	21.077336	0.68330508	4.740253	3.8129476	10.011722
43.3	1	1	1	1	21.094388	0.68383996	4.7415069	3.8150737	10.065312
43.4	1	1	1	1	21.110591	0.68434775	4.7426956	3.8170767	10.117522
43.5	1	1	1	1	21.125928	0.68482798	4.7438184	3.8189549	10.168346
43.6	1	1	1	1	21.140387	0.68528025	4.7448746	3.820707	10.217777
43.7	1	1	1	1	21.153955	0.68570417	4.7458634	3.8223317	10.265814
43.8	1	1	1	1	21.166622	0.68609942	4.7467844	3.823828	10.312457
43.9	1	1	1	1	21.178378	0.68646571	4.7476373	3.8251951	10.357706
44	1	1	1	1	21.189215	0.68680279	4.7484216	3.8264323	10.401566
44.1	1	1	1	1	21.199126	0.68711047	4.7491371	3.8275391	10.444042
44.2	1	1	1	1	21.208107	0.68738859	4.7497839	3.8285153	10.485142
44.3	1	1	1	1	21.216152	0.68763703	4.7503618	3.8293608	10.524876
44.4	1	1	1	1	21.223261	0.68785572	4.7508709	3.8300757	10.563255
44.5	1	1	1	1	21.22943	0.68804464	4.7513115	3.8306603	10.600294
44.6	1	1	1	1	21.234662	0.6882038	4.7516838	3.8311151	10.636007
44.7	1	1	1	1	21.238956	0.68833325	4.7519882	3.8314407	10.670413
44.8	1	1	1	1	21.242315	0.6884331	4.7522252	3.8316379	10.70353
44.9	1	1	1	1	21.244745	0.68850348	4.7523954	3.8317078	10.73538
45	1	1	1	1	21.24625	0.68854458	4.7524994	3.8316515	10.765986
45.1	1	1	1	1	21.246837	0.68855662	4.7525381	3.8314704	10.795372
45.2	1	1	1	1	21.246513	0.68853985	4.7525121	3.831166	10.823564
45.3	1	1	1	1	21.245288	0.68849458	4.7524225	3.8307401	10.85059
45.4	1	1	1	1	21.243173	0.68842114	4.7522703	3.8301944	10.87648
45.5	1	1	1	1	21.240178	0.68831992	4.7520566	3.829531	10.901264
45.6	1	1	1	1	21.236316	0.68819132	4.7517826	3.828752	10.924975
45.7	1	1	1	1	21.231602	0.68803579	4.7514495	3.8278597	10.947646
45.8	1	1	1	1	21.226051	0.68785381	4.7510586	3.8268566	10.969312
45.9	1	1	1	1	21.219677	0.6876459	4.7506115	3.8257452	10.99001
46	1	1	1	1	21.212499	0.68741262	4.7501095	3.8245284	11.009778
46.1	1	1	1	1	21.204534	0.68715454	4.7495541	3.8232089	11.028653
46.2	1	1	1	1	21.195802	0.68687227	4.7489472	3.8217897	11.046675
46.3	1	1	1	1	21.186322	0.68656647	4.7482902	3.8202739	11.063886
46.4	1	1	1	1	21.176116	0.68623779	4.7475849	3.8186648	11.080327
46.5	1	1	1	1	21.165205	0.68588694	4.7468332	3.8169656	11.096041
46.6	1	1	1	1	21.153612	0.68551465	4.7460368	3.8151799	11.111071
46.7	1	1	1	1	21.141361	0.68512166	4.7451977	3.813311	11.125461
46.8	1	1	1	1	21.128475	0.68470875	4.7443179	3.8113627	11.139257
46.9	1	1	1	1	21.114979	0.68427672	4.7433993	3.8093386	11.152503
47	1	1	1	1	21.1009	0.68382638	4.7424439	3.8072425	11.165245
47.1	1	1	1	1	21.086263	0.68335857	4.7414538	3.8050784	11.177531
47.2	1	1	1	1	21.071096	0.68287415	4.7404312	3.80285	11.189407
47.3	1	1	1	1	21.055425	0.68237399	4.7393782	3.8005614	11.200921
47.4	1	1	1	1	21.039279	0.68185898	4.7382969	3.7982167	11.212119
47.5	1	1	1	1	21.022686	0.68133003	4.7371896	3.79582	11.22305
47.6	1	1	1	1	21.005675	0.68078806	4.7360584	3.7933753	11.233762
47.7	1	1	1	1	20.988274	0.68023398	4.7349056	3.7908869	11.244302
47.8	1	1	1	1	20.970515	0.67966875	4.7337335	3.788359	11.254719
47.9	1	1	1	1	20.952425	0.67909331	4.7325443	3.7857958	11.26506
48	1	1	1	1	20.934037	0.67850862	4.7313403	3.7832015	11.275373
48.1	1	1	1	1	20.915379	0.67791564	4.7301238	3.7805806	11.285705
48.2	1	1	1	1	20.896482	0.67731533	4.728897	3.7779371	11.296105
48.3	1	1	1	1	20.877377	0.67670868	4.7276622	3.7752755	11.306618
48.4	1	1	1	1	20.858094	0.67609664	4.7264218	3.7725999	11.317291
48.5	1	1	1	1	20.838665	0.67548019	4.725178	3.7699147	11.32817
48.6	1	1	1	1	20.819119	0.6748603	4.723933	3.767224	11.339302
48.7	1	1	1	1	20.799488	0.67423795	4.7226891	3.7645322	11.35073
48.8	1	1	1	1	20.779801	0.6736141	4.7214485	3.7618433	11.362499
48.9	1	1	1	1	20.76009	0.67298971	4.7202135	3.7591617	11.374653
49	1	1	1	1	20.740384	0.67236574	4.7189862	3.7564913	11.387235
49.1	1	1	1	1	20.720713	0.67174312	4.7177688	3.7538363	11.400286
49.2	1	1	1	1	20.701107	0.67112282	4.7165635	3.7512006	11.413848
49.3	1	1	1	1	20.681595	0.67050574	4.7153722	3.7485883	11.427961
49.4	1	1	1	1	20.662207	0.66989281	4.7141972	3.7460033	11.442664
49.5	1	1	1	1	20.64297	0.66928493	4.7130404	3.7434493	11.457996
49.6	1	1	1	1	20.623914	0.668683	4.7119038	3.7409302	11.473993
49.7	1	1	1	1	20.605066	0.66808789	4.7107894	3.7384497	11.490693
49.8	1	1	1	1	20.586452	0.66750046	4.7096992	3.7360113	11.508129
49.9	1	1	1	1	20.568101	0.66692155	4.7086348	3.7336187	11.526336
50	1	1	1	1	20.550037	0.666352	4.7075983	3.7312751	11.545346
50.1	1	1	1	1	20.532287	0.6657926	4.7065913	3.7289841	11.56519
50.2	1	1	1	1	20.514876	0.66524414	4.7056155	3.7267488	11.585899
50.3	1	1	1	1	20.497827	0.66470739	4.7046727	3.7245723	11.607501
50.4	1	1	1	1	20.481165	0.66418309	4.7037643	3.7224578	11.630023
50.5	1	1	1	1	20.464912	0.66367196	4.702892	3.720408	11.653491
50.6	1	1	1	1	20.44909	0.6631747	4.7020572	3.718426	11.67793
50.7	1	1	1	1	20.433722	0.66269197	4.7012614	3.7165143	11.703363
50.8	1	1	1	1	20.418826	0.66222443	4.7005058	3.7146755	11.729811
50.9	1	1	1	1	20.404424	0.66177269	4.6997918	3.7129122	11.757295
51	1	1	1	1	20.390534	0.66133735	4.6991207	3.7112266	11.785832
51.1	1	1	1	1	20.377174	0.66091898	4.6984935	3.7096209	11.815441
51.2	1	1	1	1	20.364361	0.6605181	4.6979113	3.7080973	11.846136
51.3	1	1	1	1	20.352112	0.66013524	4.6973752	3.7066577	11.877932
51.4	1	1	1	1	20.340442	0.65977087	4.6968862	3.705304	11.91084
51.5	1	1	1	1	20.329365	0.65942545	4.696445	3.7040378	11.944873
51.6	1	1	1	1	20.318896	0.65909939	4.6960525	3.7028606	11.980039
51.7	1	1	1	1	20.309046	0.65879309	4.6957094	3.7017739	12.016347
51.8	1	1	1	1	20.299827	0.65850691	4.6954163	3.7007791	12.053801
51.9	1	1	1	1	20.29125	0.65824117	4.695174	3.6998771	12.092408
52	1	1	1	1	20.283324	0.65799619	4.6949827	3.6990691	12.13217
52.1	1	1	1	1	20.276059	0.65777221	4.6948431	3.698356	12.173089
52.2	1	1	1	1	20.269462	0.65756949	4.6947554	3.6977383	12.215164
52.3	1	1	1	1	20.263539	0.65738822	4.69472	3.6972168	12.258396
52.4	1	1	1	1	20.258297	0.65722858	4.694737	3.6967918	12.302779
52.5	1	1	1	1	20.253739	0.65709071	4.6948067	3.6964638	12.348311
52.6	1	1	1	1	20.24987	0.65697471	4.6949289	3.6962329	12.394985
52.7	1	1	1	1	20.246693	0.65688068	4.6951039	3.696099	12.442793
52.8	1	1	1	1	20.244209	0.65680865	4.6953314	3.6960622	12.491728
52.9	1	1	1	1	20.242419	0.65675864	4.6956113	3.6961222	12.541778
53	1	1	1	1	20.241323	0.65673064	4.6959434	3.6962786	12.592933
53.1	1	1	1	1	20.240919	0.6567246	4.6963274	3.6965309	12.645178
53.2	1	1	1	1	20.241206	0.65674044	4.6967629	3.6968785	12.698501
53.3	1	1	1	1	20.24218	0.65677806	4.6972496	3.6973207	12.752884
53.4	1	1	1	1	20.243837	0.65683733	4.6977869	3.6978566	12.808312
53.5	1	1	1	1	20.246172	0.65691807	4.6983742	3.6984852	12.864767
53.6	1	1	1	1	20.24918	0.6570201	4.699011	3.6992053	12.922228
53.7	1	1	1	1	20.252854	0.65714319	4.6996965	3.7000157	12.980676
53.8	1	1	1	1	20.257186	0.6572871	4.70043	3.700915	13.040089
53.9	1	1	1	1	20.262167	0.65745154	4.7012106	3.7019018	13.100445
54	1	1	1	1	20.267788	0.65763622	4.7020376	3.7029745	13.161719
54.1	1	1	1	1	20.274039	0.65784079	4.7029099	3.7041314	13.223886
54.2	1	1	1	1	20.280909	0.65806492	4.7038266	3.7053706	13.286922
54.3	1	1	1	1	20.288387	0.65830821	4.7047867	3.7066904	13.3508
54.4	1	1	1	1	20.296459	0.65857027	4.7057891	3.7080887	13.415492
54.5	1	1	1	1	20.305113	0.65885067	4.7068326	3.7095633	13.480969
54.6	1	1	1	1	20.314333	0.65914896	4.7079161	3.7111122	13.547204
54.7	1	1	1	1	20.324107	0.65946466	4.7090383	3.712733	13.614165
54.8	1	1	1	1	20.334418	0.6597973	4.7101979	3.7144235	13.681823
54.9	1	1	1	1	20.345251	0.66014635	4.7113937	3.7161811	13.750145
55	1	1	1	1	20.356589	0.66051129	4.7126242	3.7180034	13.819102
55.1	1	1	1	1	20.368414	0.66089156	4.7138882	3.7198878	13.888659
55.2	1	1	1	1	20.38071	0.66128661	4.7151841	3.7218316	13.958785
55.3	1	1	1	1	20.393457	0.66169585	4.7165106	3.7238322	14.029446
55.4	1	1	1	1	20.406638	0.66211868	4.717866	3.7258868	14.100608
55.5	1	1	1	1	20.420232	0.66255449	4.719249	3.7279925	14.172238
55.6	1	1	1	1	20.434221	0.66300266	4.720658	3.7301466	14.244302
55.7	1	1	1	1	20.448585	0.66346254	4.7220913	3.732346	14.316764
55.8	1	1	1	1	20.463302	0.6639335	4.7235475	3.7345879	14.38959
55.9	1	1	1	1	20.478353	0.66441486	4.7250249	3.7368692	14.462746
56	1	1	1	1	20.493716	0.66490596	4.7265219	3.7391869	14.536195
56.1	1	1	1	1	20.50937	0.66540613	4.7280369	3.7415381	14.609905
56.2	1	1	1	1	20.525293	0.66591468	4.7295682	3.7439196	14.683838
56.3	1	1	1	1	20.541465	0.66643092	4.7311142	3.7463282	14.757962
56.4	1	1	1	1	20.557862	0.66695414	4.7326732	3.7487611	14.83224
56.5	1	1	1	1	20.574463	0.66748366	4.7342435	3.7512149	14.906638
56.6	1	1	1	1	20.591245	0.66801876	4.7358236	3.7536867	14.981122
56.7	1	1	1	1	20.608187	0.66855874	4.7374116	3.7561732	15.055657
56.8	1	1	1	1	20.625266	0.66910289	4.7390061	3.7586714	15.13021
56.9	1	1	1	1	20.64246	0.66965051	4.7406052	3.7611782	15.204747
57	1	1	1	1	20.659746	0.67020089	4.7422074	3.7636905	15.279235
57.1	1	1	1	1	20.677102	0.67075331	4.7438111	3.7662053	15.353641
57.2	1	1	1	1	20.694507	0.67130708	4.7454145	3.7687193	15.427933
57.3	1	1	1	1	20.711937	0.6718615	4.7470162	3.7712298	15.502079
57.4	1	1	1	1	20.729371	0.67241588	4.7486144	3.7737335	15.576048
57.5	1	1	1	1	20.746787	0.67296952	4.7502077	3.7762277	15.649809
57.6	1	1	1	1	20.764164	0.67352175	4.7517944	3.7787093	15.723333
57.7	1	1	1	1	20.781481	0.67407188	4.7533731	3.7811755	15.79659
57.8	1	1	1	1	20.798716	0.67461925	4.7549423	3.7836235	15.869552
57.9	1	1	1	1	20.815848	0.67516321	4.7565004	3.7860503	15.94219
58	1	1	1	1	20.832857	0.67570311	4.7580459	3.7884534	16.014478
58.1	1	1	1	1	20.849722	0.6762383	4.7595776	3.7908301	16.086389
58.2	1	1	1	1	20.866425	0.67676817	4.761094	3.7931776	16.157898
58.3	1	1	1	1	20.882946	0.6772921	4.7625937	3.7954935	16.228981
58.4	1	1	1	1	20.899265	0.6778095	4.7640755	3.7977752	16.299614
58.5	1	1	1	1	20.915364	0.67831977	4.765538	3.8000204	16.369773
58.6	1	1	1	1	20.931225	0.67882236	4.76698	3.8022266	16.439438
58.7	1	1	1	1	20.94683	0.67931669	4.7684003	3.8043917	16.508588
58.8	1	1	1	1	20.962163	0.67980224	4.7697977	3.8065133	16.577202
58.9	1	1	1	1	20.977206	0.68027849	4.7711712	3.8085894	16.645262
59	1	1	1	1	20.991944	0.68074492	4.7725196	3.8106179	16.71275
59.1	1	1	1	1	21.006361	0.68120105	4.773842	3.8125969	16.77965
59.2	1	1	1	1	21.020442	0.68164642	4.7751372	3.8145244	16.845945
59.3	1	1	1	1	21.034173	0.68208057	4.7764045	3.8163988	16.911621
59.4	1	1	1	1	21.04754	0.68250307	4.7776429	3.8182183	16.976665
59.5	1	1	1	1	21.06053	0.68291352	4.7788516	3.8199813	17.041065
59.6	1	1	1	1	21.073131	0.68331152	4.7800297	3.8216864	17.104809
59.7	1	1	1	1	21.085331	0.68369671	4.7811767	3.823332	17.167886
59.8	1	1	1	1	21.097118	0.68406874	4.7822917	3.8249169	17.230288
59.9	1	1	1	1	21.108483	0.68442728	4.7833741	3.8264398	17.292008
60	1	1	1	1	21.119415	0.68477203	4.7844235	3.8278997	17.353038
60.1	1	1	1	1	21.129905	0.6851027	4.7854391	3.8292955	17.413372
60.2	1	1	1	1	21.139946	0.68541904	4.7864206	3.8306262	17.473006
60.3	1	1	1	1	21.149529	0.68572081	4.7873676	3.8318912	17.531938
60.4	1	1	1	1	21.158648	0.68600779	4.7882796	3.8330895	17.590164
60.5	1	1	1	1	21.167295	0.68627979	4.7891564	3.8342207	17.647683
60.6	1	1	1	1	21.175467	0.68653664	4.7899978	3.8352842	17.704495
60.7	1	1	1	1	21.183157	0.6867782	4.7908034	3.8362795	17.760603
60.8	1	1	1	1	21.190362	0.68700435	4.7915732	3.8372064	17.816006
60.9	1	1	1	1	21.197078	0.68721497	4.792307	3.8380646	17.87071
61	1	1	1	1	21.203304	0.68741	4.7930049	3.8388541	17.924719
61.1	1	1	1	1	21.209036	0.68758937	4.7936667	3.8395747	17.978037
61.2	1	1	1	1	21.214274	0.68775307	4.7942927	3.8402266	18.030671
61.3	1	1	1	1	21.219017	0.68790107	4.7948829	3.84081	18.082629
61.4	1	1	1	1	21.223266	0.68803339	4.7954374	3.8413251	18.133919
61.5	1	1	1	1	21.227021	0.68815007	4.7959565	3.8417723	18.18455
61.6	1	1	1	1	21.230284	0.68825117	4.7964405	3.8421521	18.234534
61.7	1	1	1	1	21.233058	0.68833676	4.7968896	3.842465	18.283881
61.8	1	1	1	1	21.235345	0.68840694	4.7973043	3.8427116	18.332604
61.9	1	1	1	1	21.237149	0.68846184	4.7976849	3.8428928	18.380715
62	1	1	1	1	21.238474	0.6885016	4.7980319	3.8430092	18.42823
62.1	1	1	1	1	21.239326	0.68852638	4.7983458	3.843062	18.475162
62.2	1	1	1	1	21.23971	0.68853637	4.7986272	3.843052	18.521528
62.3	1	1	1	1	21.239632	0.68853177	4.7988766	3.8429803	18.567344
62.4	1	1	1	1	21.239099	0.68851281	4.7990947	3.8428481	18.612627
62.5	1	1	1	1	21.238119	0.68847972	4.7992822	3.8426566	18.657395
62.6	1	1	1	1	21.2367	0.68843276	4.7994397	3.8424072	18.701668
62.7	1	1	1	1	21.23485	0.68837222	4.7995681	3.8421012	18.745463
62.8	1	1	1	1	21.232579	0.68829839	4.7996681	3.8417401	18.788802
62.9	1	1	1	1	21.229896	0.68821158	4.7997406	3.8413254	18.831705
63	1	1	1	1	21.226811	0.68811211	4.7997864	3.8408587	18.874193
63.1	1	1	1	1	21.223335	0.68800034	4.7998064	3.8403417	18.916287
63.2	1	1	1	1	21.21948	0.68787662	4.7998015	3.839776	18.958011
63.3	1	1	1	1	21.215256	0.68774133	4.7997728	3.8391636	18.999385
63.4	1	1	1	1	21.210677	0.68759485	4.7997211	3.8385061	19.040435
63.5	1	1	1	1	21.205754	0.68743758	4.7996475	3.8378054	19.081182
63.6	1	1	1	1	21.200501	0.68726993	4.7995531	3.8370636	19.121651
63.7	1	1	1	1	21.19493	0.68709234	4.7994388	3.8362825	19.161866
63.8	1	1	1	1	21.189056	0.68690523	4.7993059	3.8354641	19.201851
63.9	1	1	1	1	21.182892	0.68670905	4.7991553	3.8346106	19.241631
64	1	1	1	1	21.176453	0.68650425	4.7989882	3.833724	19.281231
64.1	1	1	1	1	21.169753	0.68629131	4.7988057	3.8328064	19.320676
64.2	1	1	1	1	21.162808	0.68607069	4.7986091	3.8318601	19.359991
64.3	1	1	1	1	21.155631	0.68584288	4.7983993	3.830887	19.399201
64.4	1	1	1	1	21.148239	0.68560836	4.7981778	3.8298895	19.438332
64.5	1	1	1	1	21.140647	0.68536762	4.7979455	3.8288698	19.477409
64.6	1	1	1	1	21.132871	0.68512116	4.7977038	3.82783	19.516457
64.7	1	1	1	1	21.124926	0.68486949	4.7974537	3.8267725	19.555502
64.8	1	1	1	1	21.116828	0.68461311	4.7971966	3.8256995	19.594568
64.9	1	1	1	1	21.108594	0.68435254	4.7969336	3.8246133	19.633682
65	1	1	1	1	21.100239	0.68408828	4.7966659	3.8235161	19.672867
65.1	1	1	1	1	21.091781	0.68382085	4.7963948	3.8224102	19.712149
65.2	1	1	1	1	21.083234	0.68355076	4.7961215	3.8212978	19.751552
65.3	1	1	1	1	21.074616	0.68327853	4.795847	3.8201812	19.7911
65.4	1	1	1	1	21.065941	0.68300467	4.7955727	3.8190627	19.830818
65.5	1	1	1	1	21.057228	0.6827297	4.7952998	3.8179444	19.870729
65.6	1	1	1	1	21.048491	0.68245412	4.7950293	3.8168287	19.910857
65.7	1	1	1	1	21.039747	0.68217845	4.7947626	3.8157176	19.951224
65.8	1	1	1	1	21.031012	0.68190318	4.7945006	3.8146134	19.991852
65.9	1	1	1	1	21.022301	0.68162882	4.7942446	3.8135182	20.032765
66	1	1	1	1	21.013631	0.68135587	4.7939958	3.8124341	20.073984
66.1	1	1	1	1	21.005016	0.68108481	4.7937551	3.8113633	20.115529
66.2	1	1	1	1	20.996472	0.68081612	4.7935237	3.8103077	20.157422
66.3	1	1	1	1	20.988014	0.6805503	4.7933027	3.8092695	20.199683
66.4	1	1	1	1	20.979657	0.6802878	4.7930932	3.8082506	20.242331
66.5	1	1	1	1	20.971416	0.68002908	4.7928961	3.8072529	20.285385
66.6	1	1	1	1	20.963304	0.6797746	4.7927124	3.8062783	20.328863
66.7	1	1	1	1	20.955337	0.67952481	4.7925432	3.8053288	20.372784
66.8	1	1	1	1	20.947527	0.67928014	4.7923893	3.804406	20.417163
66.9	1	1	1	1	20.939888	0.67904101	4.7922518	3.8035118	20.462018
67	1	1	1	1	20.932434	0.67880783	4.7921315	3.8026479	20.507365
67.1	1	1	1	1	20.925177	0.67858101	4.7920293	3.8018159	20.553217
67.2	1	1	1	1	20.918129	0.67836094	4.791946	3.8010173	20.59959
67.3	1	1	1	1	20.911303	0.678148	4.7918825	3.8002539	20.646497
67.4	1	1	1	1	20.90471	0.67794254	4.7918394	3.7995269	20.693951
67.5	1	1	1	1	20.898361	0.67774493	4.7918176	3.798838	20.741963
67.6	1	1	1	1	20.892268	0.6775555	4.7918177	3.7981882	20.790545
67.7	1	1	1	1	20.88644	0.67737458	4.7918405	3.7975791	20.839707
67.8	1	1	1	1	20.880887	0.67720248	4.7918866	3.7970118	20.889459
67.9	1	1	1	1	20.875619	0.67703949	4.7919565	3.7964874	20.93981
68	1	1	1	1	20.870645	0.67688589	4.7920509	3.7960071	20.990767
68.1	1	1	1	1	20.865973	0.67674196	4.7921702	3.7955719	21.042339
68.2	1	1	1	1	20.861611	0.67660793	4.792315	3.7951826	21.094531
68.3	1	1	1	1	20.857568	0.67648406	4.7924857	3.7948403	21.147348
68.4	1	1	1	1	20.853849	0.67637055	4.7926827	3.7945456	21.200796
68.5	1	1	1	1	20.850462	0.67626761	4.7929064	3.7942994	21.254879
68.6	1	1	1	1	20.847412	0.67617542	4.7931572	3.7941023	21.309599
68.7	1	1	1	1	20.844705	0.67609416	4.7934353	3.7939548	21.364959
68.8	1	1	1	1	20.842346	0.67602398	4.793741	3.7938576	21.42096
68.9	1	1	1	1	20.84034	0.67596502	4.7940745	3.793811	21.477604
69	1	1	1	1	20.83869	0.6759174	4.794436	3.7938154	21.534889
69.1	1	1	1	1	20.8374	0.67588123	4.7948257	3.7938711	21.592814
69.2	1	1	1	1	20.836472	0.67585658	4.7952436	3.7939784	21.651379
69.3	1	1	1	1	20.83591	0.67584353	4.7956898	3.7941373	21.71058
69.4	1	1	1	1	20.835714	0.67584215	4.7961644	3.794348	21.770414
69.5	1	1	1	1	20.835887	0.67585245	4.7966673	3.7946104	21.830878
69.6	1	1	1	1	20.836429	0.67587447	4.7971984	3.7949245	21.891965
69.7	1	1	1	1	20.83734	0.67590821	4.7977577	3.7952902	21.953671
69.8	1	1	1	1	20.83862	0.67595365	4.7983451	3.7957072	22.015989
69.9	1	1	1	1	20.840268	0.67601078	4.7989604	3.7961753	22.078912
70	1	1	1	1	20.842284	0.67607954	4.7996034	3.7966941	22.142432
70.1	1	1	1	1	20.844664	0.67615987	4.8002738	3.7972632	22.206542
70.2	1	1	1	1	20.847408	0.67625171	4.8009714	3.7978821	22.271231
70.3	1	1	1	1	20.850512	0.67635495	4.8016959	3.7985503	22.336491
70.4	1	1	1	1	20.853973	0.6764695	4.8024469	3.7992672	22.40231
70.5	1	1	1	1	20.857788	0.67659523	4.8032241	3.800032	22.468677
70.6	1	1	1	1	20.861951	0.676732	4.804027	3.8008441	22.535582
70.7	1	1	1	1	20.86646	0.67687968	4.8048553	3.8017027	22.603012
70.8	1	1	1	1	20.871307	0.67703808	4.8057084	3.8026069	22.670955
70.9	1	1	1	1	20.876489	0.67720704	4.8065859	3.8035558	22.739396
71	1	1	1	1	20.881999	0.67738636	4.8074872	3.8045484	22.808323
71.1	1	1	1	1	20.887831	0.67757584	4.8084118	3.8055837	22.87772
71.2	1	1	1	1	20.893978	0.67777526	4.8093591	3.8066606	22.947575
71.3	1	1	1	1	20.900432	0.6779844	4.8103285	3.8077781	23.01787
71.4	1	1	1	1	20.907188	0.67820302	4.8113194	3.808935	23.088592
71.5	1	1	1	1	20.914236	0.67843085	4.812331	3.81013	23.159723
71.6	1	1	1	1	20.921568	0.67866765	4.8133628	3.8113619	23.231248
71.7	1	1	1	1	20.929176	0.67891313	4.814414	3.8126294	23.303151
71.8	1	1	1	1	20.937052	0.67916701	4.8154839	3.8139312	23.375413
71.9	1	1	1	1	20.945185	0.67942901	4.8165717	3.8152659	23.448019
72	1	1	1	1	20.953567	0.67969882	4.8176768	3.8166321	23.52095
72.1	1	1	1	1	20.962188	0.67997613	4.8187982	3.8180283	23.594189
72.2	1	1	1	1	20.971037	0.68026061	4.8199354	3.8194531	23.667718
72.3	1	1	1	1	20.980105	0.68055196	4.8210873	3.820905	23.74152
72.4	1	1	1	1	20.989382	0.68084983	4.8222533	3.8223824	23.815575
72.5	1	1	1	1	20.998855	0.68115389	4.8234324	3.8238839	23.889866
72.6	1	1	1	1	21.008516	0.68146378	4.8246239	3.8254078	23.964374
72.7	1	1	1	1	21.018353	0.68177917	4.8258269	3.8269526	24.039081
72.8	1	1	1	1	21.028354	0.68209969	4.8270405	3.8285167	24.113968
72.9	1	1	1	1	21.038508	0.68242498	4.8282639	3.8300984	24.189017
73	1	1	1	1	21.048804	0.68275469	4.8294962	3.8316961	24.264209
73.1	1	1	1	1	21.059231	0.68308845	4.8307365	3.8333082	24.339526
73.2	1	1	1	1	21.069777	0.68342588	4.831984	3.8349331	24.414949
73.3	1	1	1	1	21.080429	0.68376661	4.8332377	3.836569	24.49046
73.4	1	1	1	1	21.091177	0.68411028	4.8344968	3.8382144	24.566041
73.5	1	1	1	1	21.102008	0.68445651	4.8357605	3.8398677	24.641674
73.6	1	1	1	1	21.112911	0.68480492	4.8370277	3.841527	24.71734
73.7	1	1	1	1	21.123874	0.68515514	4.8382977	3.8431909	24.793023
73.8	1	1	1	1	21.134885	0.6855068	4.8395696	3.8448577	24.868704
73.9	1	1	1	1	21.145933	0.68585952	4.8408425	3.8465257	24.944366
74	1	1	1	1	21.157005	0.68621292	4.8421156	3.8481934	25.019993
74.1	1	1	1	1	21.16809	0.68656665	4.8433879	3.8498592	25.095567
74.2	1	1	1	1	21.179176	0.68692034	4.8446588	3.8515214	25.171073
74.3	1	1	1	1	21.190253	0.68727361	4.8459273	3.8531785	25.246493
74.4	1	1	1	1	21.201308	0.68762612	4.8471926	3.854829	25.321813
74.5	1	1	1	1	21.21233	0.6879775	4.8484539	3.8564714	25.397016
74.6	1	1	1	1	21.223308	0.6883274	4.8497104	3.8581041	25.472088
74.7	1	1	1	1	21.234231	0.68867548	4.8509614	3.8597256	25.547014
74.8	1	1	1	1	21.245089	0.68902139	4.8522061	3.8613347	25.62178
74.9	1	1	1	1	21.255871	0.6893648	4.8534437	3.8629297	25.696372
75	1	1	1	1	21.266565	0.68970538	4.8546735	3.8645094	25.770776
75.1	1	1	1	1	21.277163	0.69004281	4.8558947	3.8660724	25.84498
75.2	1	1	1	1	21.287654	0.69037677	4.8571068	3.8676174	25.918972
75.3	1	1	1	1	21.298028	0.69070696	4.858309	3.8691431	25.992739
75.4	1	1	1	1	21.308277	0.69103307	4.8595007	3.8706483	26.06627
75.5	1	1	1	1	21.318389	0.69135482	4.8606812	3.8721318	26.139554
75.6	1	1	1	1	21.328358	0.69167192	4.8618499	3.8735924	26.212581
75.7	1	1	1	1	21.338173	0.69198409	4.8630063	3.8750291	26.285341
75.8	1	1	1	1	21.347826	0.69229108	4.8641497	3.8764406	26.357825
75.9	1	1	1	1	21.35731	0.69259262	4.8652797	3.8778261	26.430023
76	1	1	1	1	21.366616	0.69288847	4.8663958	3.8791845	26.501928
76.1	1	1	1	1	21.375738	0.6931784	4.8674973	3.880515	26.573532
76.2	1	1	1	1	21.384667	0.69346218	4.868584	3.8818165	26.644829
76.3	1	1	1	1	21.393397	0.69373959	4.8696553	3.8830884	26.715811
76.4	1	1	1	1	21.401922	0.69401044	4.8707108	3.8843297	26.786473
76.5	1	1	1	1	21.410235	0.69427453	4.8717501	3.8855399	26.85681
76.6	1	1	1	1	21.418331	0.69453168	4.872773	3.886718	26.926816
76.7	1	1	1	1	21.426203	0.69478172	4.873779	3.8878637	26.996489
76.8	1	1	1	1	21.433848	0.69502449	4.8747679	3.8889762	27.065824
76.9	1	1	1	1	21.44126	0.69525985	4.8757394	3.890055	27.134819
77	1	1	1	1	21.448435	0.69548765	4.8766933	3.8910997	27.203471
77.1	1	1	1	1	21.455369	0.69570779	4.8776292	3.8921099	27.271779
77.2	1	1	1	1	21.462058	0.69592014	4.8785472	3.8930851	27.339742
77.3	1	1	1	1	21.4685	0.69612461	4.8794469	3.894025	27.407359
77.4	1	1	1	1	21.474691	0.69632111	4.8803283	3.8949295	27.47463
77.5	1	1	1	1	21.480628	0.69650957	4.8811912	3.8957982	27.541557
77.6	1	1	1	1	21.486311	0.69668992	4.8820356	3.8966311	27.60814
77.7	1	1	1	1	21.491737	0.69686211	4.8828615	3.8974279	27.67438
77.8	1	1	1	1	21.496905	0.69702612	4.8836688	3.8981888	27.740282
77.9	1	1	1	1	21.501813	0.6971819	4.8844575	3.8989136	27.805847
78	1	1	1	1	21.506462	0.69732945	4.8852278	3.8996024	27.87108
78.1	1	1	1	1	21.510852	0.69746876	4.8859795	3.9002554	27.935983
78.2	1	1	1	1	21.514981	0.69759984	4.8867129	3.9008727	28.000562
78.3	1	1	1	1	21.518852	0.69772273	4.8874281	3.9014544	28.064823
78.4	1	1	1	1	21.522465	0.69783744	4.8881251	3.9020009	28.128769
78.5	1	1	1	1	21.525821	0.69794402	4.8888043	3.9025125	28.192409
78.6	1	1	1	1	21.528923	0.69804253	4.8894657	3.9029895	28.255747
78.7	1	1	1	1	21.531771	0.69813304	4.8901097	3.9034323	28.318792
78.8	1	1	1	1	21.534369	0.69821563	4.8907364	3.9038414	28.381551
78.9	1	1	1	1	21.536719	0.69829038	4.8913461	3.9042172	28.444032
79	1	1	1	1	21.538824	0.69835739	4.8919391	3.9045604	28.506243
79.1	1	1	1	1	21.540687	0.69841678	4.8925158	3.9048714	28.568193
79.2	1	1	1	1	21.542313	0.69846867	4.8930764	3.905151	28.629891
79.3	1	1	1	1	21.543706	0.69851317	4.8936215	3.9053997	28.691347
79.4	1	1	1	1	21.544869	0.69855045	4.8941512	3.9056183	28.752571
79.5	1	1	1	1	21.545807	0.69858064	4.8946661	3.9058075	28.813572
79.6	1	1	1	1	21.546525	0.6986039	4.8951665	3.9059681	28.874363
79.7	1	1	1	1	21.547029	0.6986204	4.895653	3.9061009	28.934953
79.8	1	1	1	1	21.547324	0.69863031	4.8961259	3.9062069	28.995355
79.9	1	1	1	1	21.547416	0.69863383	4.8965857	3.9062867	29.055578
80	1	1	1	1	21.54731	0.69863113	4.897033	3.9063415	29.115636
80.1	1	1	1	1	21.547013	0.69862243	4.8974682	3.906372	29.17554
80.2	1	1	1	1	21.546531	0.69860792	4.8978919	3.9063794	29.235303
80.3	1	1	1	1	21.545871	0.69858783	4.8983046	3.9063645	29.294936
80.4	1	1	1	1	21.54504	0.69856236	4.8987069	3.9063284	29.354453
80.5	1	1	1	1	21.544045	0.69853176	4.8990993	3.9062722	29.413866
80.6	1	1	1	1	21.542894	0.69849624	4.8994823	3.906197	29.473189
80.7	1	1	1	1	21.541592	0.69845604	4.8998567	3.9061037	29.532433
80.8	1	1	1	1	21.540149	0.69841141	4.900223	3.9059936	29.591614
80.9	1	1	1	1	21.538572	0.6983626	4.9005817	3.9058678	29.650743
81	1	1	1	1	21.536869	0.69830985	4.9009336	3.9057273	29.709834
81.1	1	1	1	1	21.535048	0.69825343	4.9012791	3.9055734	29.7689
81.2	1	1	1	1	21.533116	0.69819358	4.901619	3.9054072	29.827955
81.3	1	1	1	1	21.531083	0.69813058	4.9019539	3.90523	29.887013
81.4	1	1	1	1	21.528957	0.69806468	4.9022843	3.9050427	29.946086
81.5	1	1	1	1	21.526745	0.69799615	4.902611	3.9048468	30.005188
81.6	1	1	1	1	21.524457	0.69792526	4.9029346	3.9046433	30.064332
81.7	1	1	1	1	21.5221	0.69785228	4.9032557	3.9044334	30.123531
81.8	1	1	1	1	21.519684	0.69777749	4.9035749	3.9042184	30.1828
81.9	1	1	1	1	21.517217	0.69770115	4.9038929	3.9039995	30.242149
82	1	1	1	1	21.514707	0.69762354	4.9042104	3.9037778	30.301594
82.1	1	1	1	1	21.512164	0.69754492	4.9045279	3.9035546	30.361146
82.2	1	1	1	1	21.509595	0.69746558	4.9048461	3.9033309	30.420818
82.3	1	1	1	1	21.50701	0.69738577	4.9051656	3.9031081	30.480623
82.4	1	1	1	1	21.504416	0.69730578	4.9054871	3.9028872	30.540572
82.5	1	1	1	1	21.501823	0.69722587	4.9058111	3.9026695	30.600679
82.6	1	1	1	1	21.499238	0.69714631	4.9061383	3.902456	30.660954
82.7	1	1	1	1	21.49667	0.69706735	4.9064693	3.902248	30.72141
82.8	1	1	1	1	21.494128	0.69698927	4.9068046	3.9020465	30.782057
82.9	1	1	1	1	21.491619	0.69691232	4.9071449	3.9018526	30.842908
83	1	1	1	1	21.489152	0.69683675	4.9074907	3.9016675	30.903972
83.1	1	1	1	1	21.486734	0.69676282	4.9078426	3.9014921	30.96526
83.2	1	1	1	1	21.484373	0.69669078	4.9082011	3.9013276	31.026783
83.3	1	1	1	1	21.482078	0.69662087	4.9085668	3.9011749	31.088551
83.4	1	1	1	1	21.479855	0.69655332	4.9089402	3.9010351	31.150572
83.5	1	1	1	1	21.477712	0.69648837	4.9093219	3.9009091	31.212857
83.6	1	1	1	1	21.475656	0.69642625	4.9097123	3.9007979	31.275414
83.7	1	1	1	1	21.473695	0.69636719	4.9101119	3.9007024	31.338252
83.8	1	1	1	1	21.471835	0.69631139	4.9105212	3.9006235	31.401379
83.9	1	1	1	1	21.470082	0.69625907	4.9109406	3.900562	31.464803
84	1	1	1	1	21.468445	0.69621044	4.9113706	3.9005189	31.528531
84.1	1	1	1	1	21.466928	0.6961657	4.9118116	3.9004948	31.59257
84.2	1	1	1	1	21.465537	0.69612503	4.912264	3.9004907	31.656928
84.3	1	1	1	1	21.46428	0.69608861	4.9127282	3.9005071	31.721609
84.4	1	1	1	1	21.463161	0.69605664	4.9132046	3.9005449	31.78662
84.5	1	1	1	1	21.462185	0.69602928	4.9136935	3.9006047	31.851967
84.6	1	1	1	1	21.461359	0.69600668	4.9141953	3.9006872	31.917654
84.7	1	1	1	1	21.460687	0.69598901	4.9147102	3.9007928	31.983686
84.8	1	1	1	1	21.460173	0.69597641	4.9152386	3.9009223	32.050067
84.9	1	1	1	1	21.459822	0.69596902	4.9157808	3.9010761	32.1168
85	1	1	1	1	21.459639	0.69596698	4.9163369	3.9012548	32.18389
85.1	1	1	1	1	21.459626	0.69597039	4.9169072	3.9014587	32.251338
85.2	1	1	1	1	21.459789	0.69597939	4.917492	3.9016883	32.319147
85.3	1	1	1	1	21.460129	0.69599407	4.9180915	3.9019441	32.387319
85.4	1	1	1	1	21.460651	0.69601452	4.9187057	3.9022262	32.455856
85.5	1	1	1	1	21.461357	0.69604085	4.9193349	3.9025351	32.524759
85.6	1	1	1	1	21.46225	0.69607312	4.9199792	3.902871	32.594028
85.7	1	1	1	1	21.463332	0.69611141	4.9206387	3.903234	32.663663
85.8	1	1	1	1	21.464605	0.69615578	4.9213135	3.9036245	32.733665
85.9	1	1	1	1	21.466071	0.69620629	4.9220037	3.9040425	32.804033
86	1	1	1	1	21.467731	0.69626297	4.9227093	3.9044882	32.874765
86.1	1	1	1	1	21.469587	0.69632586	4.9234303	3.9049616	32.94586
86.2	1	1	1	1	21.471639	0.69639499	4.9241668	3.9054628	33.017317
86.3	1	1	1	1	21.473888	0.69647038	4.9249187	3.9059917	33.089132
86.4	1	1	1	1	21.476334	0.69655203	4.925686	3.9065483	33.161304
86.5	1	1	1	1	21.478977	0.69663995	4.9264687	3.9071326	33.233829
86.6	1	1	1	1	21.481818	0.69673413	4.9272667	3.9077443	33.306704
86.7	1	1	1	1	21.484856	0.69683454	4.9280799	3.9083834	33.379925
86.8	1	1	1	1	21.48809	0.69694118	4.9289081	3.9090496	33.453488
86.9	1	1	1	1	21.491518	0.69705399	4.9297513	3.9097428	33.527387
87	1	1	1	1	21.495141	0.69717294	4.9306094	3.9104626	33.601619
87.1	1	1	1	1	21.498956	0.69729798	4.931482	3.9112088	33.676178
87.2	1	1	1	1	21.502961	0.69742906	4.9323691	3.911981	33.751059
87.3	1	1	1	1	21.507155	0.6975661	4.9332705	3.9127789	33.826255
87.4	1	1	1	1	21.511535	0.69770903	4.9341859	3.913602	33.90176
87.5	1	1	1	1	21.516098	0.69785777	4.9351151	3.91445	33.977568
87.6	1	1	1	1	21.520843	0.69801223	4.9360578	3.9153224	34.053672
87.7	1	1	1	1	21.525766	0.69817232	4.9370138	3.9162186	34.130065
87.8	1	1	1	1	21.530863	0.69833793	4.9379829	3.9171383	34.206739
87.9	1	1	1	1	21.536132	0.69850896	4.9389646	3.9180808	34.283688
88	1	1	1	1	21.541569	0.69868528	4.9399587	3.9190455	34.360902
88.1	1	1	1	1	21.54717	0.69886678	4.9409649	3.9200319	34.438375
88.2	1	1	1	1	21.552931	0.69905332	4.9419828	3.9210393	34.516097
88.3	1	1	1	1	21.558847	0.69924478	4.9430121	3.9220672	34.594061
88.4	1	1	1	1	21.564915	0.69944101	4.9440523	3.9231147	34.672257
88.5	1	1	1	1	21.57113	0.69964186	4.9451033	3.9241813	34.750678
88.6	1	1	1	1	21.577488	0.69984719	4.9461645	3.9252662	34.829313
88.7	1	1	1	1	21.583982	0.70005684	4.9472355	3.9263687	34.908154
88.8	1	1	1	1	21.590609	0.70027064	4.9483161	3.9274881	34.987191
88.9	1	1	1	1	21.597363	0.70048844	4.9494056	3.9286235	35.066415
89	1	1	1	1	21.604238	0.70071006	4.9505038	3.9297742	35.145817
89.1	1	1	1	1	21.61123	0.70093534	4.9516102	3.9309395	35.225387
89.2	1	1	1	1	21.618333	0.70116408	4.9527244	3.9321184	35.305115
89.3	1	1	1	1	21.625541	0.70139612	4.9538459	3.9333101	35.384992
89.4	1	1	1	1	21.632848	0.70163127	4.9549742	3.934514	35.465008
89.5	1	1	1	1	21.640249	0.70186935	4.956109	3.935729	35.545153
89.6	1	1	1	1	21.647738	0.70211016	4.9572498	3.9369544	35.625417
89.7	1	1	1	1	21.655308	0.70235351	4.958396	3.9381892	35.705791
89.8	1	1	1	1	21.662954	0.70259922	4.9595473	3.9394327	35.786264
89.9	1	1	1	1	21.670669	0.70284708	4.9607033	3.940684	35.866827
90	1	1	1	1	21.678448	0.70309691	4.9618633	3.9419421	35.947471
90.1	1	1	1	1	21.686284	0.70334851	4.963027	3.9432063	36.028184
90.2	1	1	1	1	21.69417	0.70360167	4.9641938	3.9444756	36.108959
90.3	1	1	1	1	21.702102	0.7038562	4.9653634	3.9457492	36.189785
90.4	1	1	1	1	21.710072	0.7041119	4.9665353	3.9470262	36.270653
90.5	1	1	1	1	21.718074	0.70436858	4.9677089	3.9483057	36.351553
90.6	1	1	1	1	21.726102	0.70462603	4.9688839	3.949587	36.432476
90.7	1	1	1	1	21.734149	0.70488407	4.9700598	3.950869	36.513413
90.8	1	1	1	1	21.74221	0.70514248	4.9712361	3.952151	36.594355
90.9	1	1	1	1	21.750279	0.70540108	4.9724124	3.9534322	36.675294
91	1	1	1	1	21.758349	0.70565968	4.9735882	3.9547116	36.75622
91.1	1	1	1	1	21.766413	0.70591807	4.9747631	3.9559885	36.837125
91.2	1	1	1	1	21.774468	0.70617608	4.9759367	3.9572621	36.918001
91.3	1	1	1	1	21.782505	0.70643351	4.9771085	3.9585315	36.998839
91.4	1	1	1	1	21.790519	0.70669017	4.9782781	3.9597959	37.079632
91.5	1	1	1	1	21.798506	0.70694589	4.9794452	3.9610547	37.160372
91.6	1	1	1	1	21.806458	0.70720049	4.9806092	3.962307	37.241052
91.7	1	1	1	1	21.81437	0.70745378	4.9817699	3.9635521	37.321663
91.8	1	1	1	1	21.822237	0.7077056	4.9829268	3.9647892	37.4022
91.9	1	1	1	1	21.830053	0.70795578	4.9840796	3.9660177	37.482656
92	1	1	1	1	21.837814	0.70820414	4.9852278	3.9672368	37.563023
92.1	1	1	1	1	21.845514	0.70845053	4.9863712	3.968446	37.643295
92.2	1	1	1	1	21.853147	0.70869479	4.9875094	3.9696445	37.723468
92.3	1	1	1	1	21.86071	0.70893677	4.988642	3.9708317	37.803534
92.4	1	1	1	1	21.868197	0.70917632	4.9897688	3.972007	37.883489
92.5	1	1	1	1	21.875604	0.70941329	4.9908894	3.9731699	37.963327
92.6	1	1	1	1	21.882926	0.70964754	4.9920035	3.9743197	38.043044
92.7	1	1	1	1	21.89016	0.70987895	4.993111	3.9754559	38.122634
92.8	1	1	1	1	21.897301	0.71010737	4.9942114	3.976578	38.202094
92.9	1	1	1	1	21.904344	0.7103327	4.9953045	3.9776856	38.28142
93	1	1	1	1	21.911288	0.71055481	4.9963902	3.9787782	38.360608
93.1	1	1	1	1	21.918126	0.71077359	4.9974681	3.9798552	38.439655
93.2	1	1	1	1	21.924858	0.71098893	4.998538	3.9809164	38.518557
93.3	1	1	1	1	21.931478	0.71120074	4.9995999	3.9819614	38.597313
93.4	1	1	1	1	21.937985	0.71140891	5.0006533	3.9829897	38.675919
93.5	1	1	1	1	21.944375	0.71161337	5.0016983	3.9840011	38.754373
93.6	1	1	1	1	21.950646	0.71181402	5.0027347	3.9849952	38.832675
93.7	1	1	1	1	21.956795	0.7120108	5.0037622	3.9859718	38.910821
93.8	1	1	1	1	21.96282	0.71220362	5.0047808	3.9869306	38.988812
93.9	1	1	1	1	21.968719	0.71239244	5.0057904	3.9878714	39.066646
94	1	1	1	1	21.97449	0.71257719	5.0067908	3.9887941	39.144323
94.1	1	1	1	1	21.980131	0.71275781	5.0077821	3.9896984	39.221843
94.2	1	1	1	1	21.985642	0.71293428	5.008764	3.9905843	39.299206
94.3	1	1	1	1	21.99102	0.71310654	5.0097367	3.9914516	39.376412
94.4	1	1	1	1	21.996265	0.71327457	5.0107	3.9923003	39.453462
94.5	1	1	1	1	22.001376	0.71343834	5.0116539	3.9931302	39.530356
94.6	1	1	1	1	22.006352	0.71359784	5.0125984	3.9939415	39.607098
94.7	1	1	1	1	22.011192	0.71375304	5.0135336	3.994734	39.683687
94.8	1	1	1	1	22.015898	0.71390396	5.0144594	3.9955079	39.760127
94.9	1	1	1	1	22.020468	0.71405057	5.0153759	3.9962631	39.836418
95	1	1	1	1	22.024902	0.7141929	5.0162831	3.9969999	39.912564
95.1	1	1	1	1	22.029202	0.71433096	5.0171811	3.9977182	39.988568
95.2	1	1	1	1	22.033367	0.71446476	5.0180701	3.9984183	40.064432
95.3	1	1	1	1	22.037398	0.71459433	5.01895	3.9991003	40.140159
95.4	1	1	1	1	22.041297	0.7147197	5.019821	3.9997644	40.215754
95.5	1	1	1	1	22.045064	0.7148409	5.0206832	4.0004108	40.29122
95.6	1	1	1	1	22.048701	0.71495799	5.0215368	4.0010397	40.366561
95.7	1	1	1	1	22.052209	0.71507101	5.0223819	4.0016516	40.441781
95.8	1	1	1	1	22.055589	0.71518	5.0232186	4.0022465	40.516886
95.9	1	1	1	1	22.058845	0.71528505	5.0240472	4.0028248	40.591878
96	1	1	1	1	22.061977	0.71538619	5.0248678	4.003387	40.666764
96.1	1	1	1	1	22.064988	0.71548352	5.0256805	4.0039332	40.741549
96.2	1	1	1	1	22.06788	0.7155771	5.0264857	4.004464	40.816238
96.3	1	1	1	1	22.070655	0.71566701	5.0272836	4.0049797	40.890835
96.4	1	1	1	1	22.073317	0.71575335	5.0280742	4.0054807	40.965348
96.5	1	1	1	1	22.075868	0.71583618	5.028858	4.0059674	41.039782
96.6	1	1	1	1	22.078312	0.71591562	5.0296351	4.0064404	41.114142
96.7	1	1	1	1	22.08065	0.71599176	5.0304058	4.0069	41.188436
96.8	1	1	1	1	22.082886	0.71606471	5.0311704	4.0073468	41.262668
96.9	1	1	1	1	22.085024	0.71613456	5.031929	4.0077813	41.336846
97	1	1	1	1	22.087067	0.71620143	5.0326821	4.008204	41.410976
97.1	1	1	1	1	22.089019	0.71626543	5.0334299	4.0086154	41.485064
97.2	1	1	1	1	22.090883	0.71632668	5.0341727	4.0090161	41.559118
97.3	1	1	1	1	22.092663	0.7163853	5.0349108	4.0094066	41.633144
97.4	1	1	1	1	22.094362	0.71644142	5.0356444	4.0097876	41.707149
97.5	1	1	1	1	22.095986	0.71649515	5.036374	4.0101594	41.78114
97.6	1	1	1	1	22.097538	0.71654664	5.0370997	4.0105229	41.855123
97.7	1	1	1	1	22.099021	0.716596	5.0378221	4.0108785	41.929106
97.8	1	1	1	1	22.100441	0.71664338	5.0385412	4.0112269	42.003096
97.9	1	1	1	1	22.101801	0.7166889	5.0392576	4.0115687	42.0771
98	1	1	1	1	22.103106	0.71673271	5.0399715	4.0119045	42.151125
98.1	1	1	1	1	22.10436	0.71677494	5.0406832	4.0122349	42.225178
98.2	1	1	1	1	22.105567	0.71681574	5.0413932	4.0125605	42.299266
98.3	1	1	1	1	22.106733	0.71685525	5.0421016	4.012882	42.373396
98.4	1	1	1	1	22.107861	0.7168936	5.042809	4.0132	42.447576
98.5	1	1	1	1	22.108956	0.71693094	5.0435155	4.0135152	42.521812
98.6	1	1	1	1	22.110022	0.71696742	5.0442216	4.0138282	42.59611
98.7	1	1	1	1	22.111064	0.71700318	5.0449275	4.0141395	42.670479
98.8	1	1	1	1	22.112087	0.71703836	5.0456337	4.0144499	42.744925
98.9	1	1	1	1	22.113095	0.71707311	5.0463404	4.01476	42.819454
99	1	1	1	1	22.114093	0.71710757	5.047048	4.0150704	42.894073
99.1	1	1	1	1	22.115085	0.71714188	5.0477568	4.0153817	42.96879
99.2	1	1	1	1	22.116075	0.71717619	5.0484671	4.0156945	43.043609
99.3	1	1	1	1	22.117069	0.71721064	5.0491793	4.0160095	43.118538
99.4	1	1	1	1	22.11807	0.71724536	5.0498938	4.0163272	43.193583
99.5	1	1	1	1	22.119083	0.71728051	5.0506107	4.0166483	43.26875
99.6	1	1	1	1	22.120113	0.71731621	5.0513304	4.0169733	43.344045
99.7	1	1	1	1	22.121163	0.7173526	5.0520533	4.0173029	43.419473
99.8	1	1	1	1	22.122238	0.71738983	5.0527795	4.0176376	43.495041
99.9	1	1	1	1	22.123342	0.71742801	5.0535096	4.0179779	43.570754


==> graphics/data/cylinderwake_dt_learnfb_train.dat <==
1	-3.1575718e+10
2	-3.620294e+11
3	-4.5245396e+11
4	-1.7632727e+12
5	-2.0814407e+12
6	-3.2758853e+12
7	-2.2917039e+12
8	-9.3500772e+11
9	-8.5270965e+11
10	-3.5533144e+11
11	-9.1439322e+11
12	-2.773507e+12
13	-1.7593858e+12
14	-6.8981893e+11
15	-5.4940931e+11
16	-5.6515099e+11
17	-6.2201911e+11
18	-8.2482317e+11
19	-1.2595632e+12
20	-9.761166e+09


==> graphics/data/cylinderwake_dt_rewards.dat <==
1	-2.3828331e+11	-2.3828331e+11	-3.1575718e+10
3	-2.3828331e+11	-2.3828331e+11	-3.1575718e+10
4	-1	-2.3828331e+11	-3.1575718e+10
658	-1	-2.3828331e+11	-3.1575718e+10
659	-1	-1	-3.1575718e+10
809	-1	-1	-3.1575718e+10
810	-1	-1	-3.620294e+11
837	-1	-1	-3.620294e+11
838	-1	-1	-4.5245396e+11
856	-1	-1	-4.5245396e+11
857	-1	-1	-1.7632727e+12
871	-1	-1	-1.7632727e+12
872	-1	-1	-2.0814407e+12
883	-1	-1	-2.0814407e+12
884	-1	-1	-3.2758853e+12
896	-1	-1	-3.2758853e+12
897	-1	-1	-2.2917039e+12
908	-1	-1	-2.2917039e+12
909	-1	-1	-9.3500772e+11
922	-1	-1	-9.3500772e+11
923	-1	-1	-8.5270965e+11
938	-1	-1	-8.5270965e+11
939	-1	-1	-3.5533144e+11
960	-1	-1	-3.5533144e+11
961	-1	-1	-9.1439322e+11
1442	-1	-1	-9.1439322e+11
1443	-1	-1	-2.773507e+12
3253	-1	-1	-2.773507e+12
3254	-1	-1	-1.7593858e+12
6495	-1	-1	-1.7593858e+12
6496	-1	-1	-6.8981893e+11
8846	-1	-1	-6.8981893e+11
8847	-1	-1	-5.4940931e+11
11046	-1	-1	-5.4940931e+11
11047	-1	-1	-5.6515099e+11
13078	-1	-1	-5.6515099e+11
13079	-1	-1	-6.2201911e+11
15315	-1	-1	-6.2201911e+11
15316	-1	-1	-8.2482317e+11
17786	-1	-1	-8.2482317e+11
17787	-1	-1	-1.2595632e+12
21128	-1	-1	-1.2595632e+12
21129	-1	-1	-9.761166e+09
25128	-1	-1	-9.761166e+09


==> graphics/data/cylinderwake_dt_sim_inferfb.dat <==
0	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84042946	0.39603055	0.37186227	0.81343411	0.078641772	0.035075679	-0.028148693	-0.075637276
0.01	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84041413	0.39602092	0.37186126	0.81344161	0.078621685	0.035051521	-0.028175807	-0.075664684
0.02	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8403955	0.39600981	0.3718649	0.81345573	0.078597946	0.035023106	-0.028206475	-0.075693499
0.03	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84037299	0.39599655	0.37187313	0.81347648	0.07857118	0.03499088	-0.028240412	-0.07572351
0.04	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84034612	0.3959808	0.37188625	0.81350433	0.078541307	0.034954737	-0.028277699	-0.075754681
0.05	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84031443	0.39596221	0.37190458	0.81353971	0.078508227	0.034914565	-0.028318403	-0.075786998
0.06	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84027743	0.39594043	0.37192846	0.81358307	0.078471834	0.03487025	-0.028362575	-0.075820416
0.07	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84023467	0.39591515	0.37195824	0.81363485	0.078431998	0.034821691	-0.028410235	-0.075854861
0.08	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84018569	0.39588607	0.37199429	0.81369551	0.07838857	0.034768802	-0.028461365	-0.075890224
0.09	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84013006	0.39585293	0.372037	0.81376551	0.07834139	0.034711523	-0.028515891	-0.075926344
0.1	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84006739	0.39581553	0.37208675	0.81384526	0.078290286	0.034649821	-0.028573684	-0.075962997
0.11	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83999732	0.39577369	0.37214396	0.81393518	0.078235063	0.034583695	-0.028634546	-0.075999893
0.12	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83991955	0.39572732	0.37220903	0.81403563	0.078175498	0.034513174	-0.028698208	-0.076036668
0.13	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83983382	0.39567638	0.37228237	0.81414694	0.078111328	0.034438312	-0.028764326	-0.076072877
0.14	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83973993	0.39562091	0.37236441	0.81426936	0.078042233	0.034359185	-0.028832482	-0.076107999
0.15	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83963777	0.39556105	0.37245554	0.81440312	0.077967819	0.034275884	-0.028902179	-0.076141418
0.16	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83952732	0.39549705	0.37255618	0.81454838	0.077887562	0.034188506	-0.02897284	-0.076172427
0.17	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83940867	0.3954293	0.37266676	0.8147052	0.077800815	0.034097144	-0.029043804	-0.076200233
0.18	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83928208	0.39535836	0.37278772	0.81487362	0.077706737	0.03400188	-0.029114323	-0.07622391
0.19	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83914799	0.39528497	0.37291953	0.81505361	0.077604211	0.033902775	-0.029183553	-0.076242433
0.2	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83900715	0.39521013	0.3730627	0.81524508	0.077491858	0.033799867	-0.029250547	-0.076254656
0.21	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83886062	0.39513515	0.37321782	0.81544788	0.077367919	0.033693175	-0.029314239	-0.07625928
0.22	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83871	0.3950617	0.37338553	0.81566182	0.07723018	0.033582706	-0.029373431	-0.07625488
0.23	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83855751	0.3949919	0.37356659	0.8158867	0.077076041	0.033468485	-0.02942678	-0.07623988
0.24	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83840612	0.39492838	0.37376184	0.81612224	0.076902469	0.033350597	-0.029472778	-0.076212565
0.25	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83825977	0.39487437	0.37397226	0.81636815	0.076706049	0.033229253	-0.029509734	-0.076171079
0.26	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83812342	0.39483375	0.37419893	0.81662415	0.07648334	0.033104874	-0.02953577	-0.076113423
0.27	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83800303	0.39481108	0.37444303	0.81688996	0.076231006	0.032978199	-0.029548818	-0.076037509
0.28	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8379056	0.39481164	0.37470585	0.81716529	0.075946352	0.032850396	-0.029546625	-0.075941205
0.29	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8378386	0.39484134	0.3749887	0.81744995	0.075627904	0.03272319	-0.029526781	-0.075822333
0.3	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83780984	0.39490663	0.37529291	0.81774375	0.075275566	0.032598942	-0.02948677	-0.075678908
0.31	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83782705	0.39501441	0.37561971	0.81804651	0.074891235	0.032480705	-0.029424019	-0.075509175
0.32	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83789732	0.39517185	0.37597019	0.81835807	0.074479112	0.032372261	-0.029335992	-0.075311798
0.33	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83802673	0.39538611	0.37634515	0.81867796	0.074045644	0.032278102	-0.029220306	-0.075086224
0.34	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83822043	0.39566415	0.37674499	0.81900558	0.073599205	0.032203315	-0.029074837	-0.074832458
0.35	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83848221	0.39601244	0.37716962	0.8193396	0.073150504	0.032153472	-0.02889784	-0.074552029
0.36	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83881453	0.39643671	0.3776183	0.81967813	0.072711608	0.03213449	-0.02868813	-0.074247023
0.37	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83921894	0.39694165	0.37808945	0.82001887	0.072295705	0.032152382	-0.028445194	-0.073921035
0.38	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8396955	0.39753067	0.37858071	0.8203574	0.071916943	0.032213024	-0.028169226	-0.073579476
0.39	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84024376	0.3982057	0.37908867	0.8206902	0.071588962	0.032321924	-0.027861395	-0.073226832
0.4	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8408626	0.39896703	0.3796089	0.82101183	0.071325336	0.032483957	-0.02752378	-0.072871398
0.41	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84155004	0.39981316	0.38013599	0.8213154	0.071138831	0.032703125	-0.027159426	-0.07252033
0.42	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84230369	0.40074069	0.38066347	0.82159658	0.071040623	0.032982409	-0.026772469	-0.072180599
0.43	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84312153	0.4017444	0.38118391	0.82184676	0.071039914	0.03332348	-0.026367999	-0.071863516
0.44	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84400013	0.40281716	0.38168907	0.82206013	0.071145926	0.033726789	-0.025952046	-0.071574786
0.45	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84493519	0.40394994	0.38217001	0.82223172	0.071364689	0.034191345	-0.02553154	-0.07132477
0.46	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84592349	0.40513204	0.38261714	0.82235301	0.07170044	0.034714742	-0.025114095	-0.071122827
0.47	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84695789	0.40635097	0.38302066	0.82242085	0.072158846	0.035293255	-0.024707892	-0.070974373
0.48	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84803168	0.40759272	0.38337048	0.82243082	0.072739722	0.035921855	-0.024321664	-0.070889771
0.49	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84913775	0.40884181	0.38365643	0.82237754	0.0734445	0.036594282	-0.02396425	-0.070875881
0.5	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85026326	0.41008132	0.38386883	0.82225838	0.074273932	0.037303217	-0.023644529	-0.070938452
0.51	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85139977	0.41129332	0.38399799	0.82207373	0.075221559	0.03804037	-0.02337154	-0.071082738
0.52	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85253249	0.41245871	0.38403507	0.82181774	0.07628774	0.03879659	-0.02315358	-0.071318126
0.53	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85364656	0.41355762	0.38397186	0.82149189	0.077463509	0.039561966	-0.022998761	-0.071642197
0.54	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85472905	0.41456969	0.38380097	0.82109956	0.078740311	0.040326007	-0.022914453	-0.072061111
0.55	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85576118	0.4154742	0.38351624	0.82063351	0.080110618	0.041077528	-0.022906971	-0.072579789
0.56	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8567269	0.41625051	0.38311266	0.820105	0.081558484	0.041805101	-0.02298188	-0.073186831
0.57	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85761251	0.41687856	0.38258675	0.81951118	0.083067483	0.042496549	-0.023143271	-0.073894024
0.58	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8583977	0.41733909	0.38193653	0.81885481	0.084624679	0.043139929	-0.023394186	-0.074686658
0.59	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85907121	0.41761425	0.38116199	0.8181484	0.08619994	0.043722587	-0.023735971	-0.075560252
0.6	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85961926	0.41768808	0.38026496	0.81738797	0.087778092	0.044232405	-0.024168657	-0.076513622
0.61	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86002545	0.41754697	0.37924961	0.81658957	0.089328584	0.044656813	-0.024690341	-0.077522189
0.62	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86028843	0.4171804	0.37812238	0.81575944	0.090821725	0.044984156	-0.02529771	-0.078586286
0.63	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86039012	0.41658096	0.37689212	0.81490498	0.092235727	0.045203	-0.025985632	-0.079683033
0.64	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86033551	0.41574548	0.3755703	0.81404484	0.093529269	0.045302967	-0.026747172	-0.080795242
0.65	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86011462	0.41467438	0.37417091	0.81318539	0.094684507	0.045275098	-0.027574083	-0.081911077
0.66	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85973123	0.41337314	0.3727103	0.81234464	0.095663523	0.045111595	-0.028456138	-0.083001652
0.67	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85918689	0.41185108	0.37120745	0.8115386	0.096446571	0.044807288	-0.029382075	-0.084054165
0.68	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85848254	0.41012254	0.36968312	0.81077901	0.097008622	0.044358505	-0.03033909	-0.085046221
0.69	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85762992	0.40820595	0.36816023	0.81008606	0.097328247	0.043764845	-0.031313362	-0.085956324
0.7	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85663004	0.40612385	0.36666291	0.80947215	0.097396591	0.043028309	-0.032290426	-0.086770481
0.71	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85549781	0.40390256	0.36521619	0.80895284	0.097197797	0.042154224	-0.033255049	-0.087468267
0.72	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85423977	0.40157127	0.36384571	0.80854129	0.096734016	0.041150886	-0.034191805	-0.088038048
0.73	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85286884	0.39916203	0.36257664	0.80824811	0.096003909	0.040029628	-0.035085253	-0.088466543
0.74	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85139792	0.39670845	0.3614336	0.80808365	0.095016031	0.038804958	-0.035920249	-0.088744871
0.75	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84983847	0.39424556	0.36043961	0.80805333	0.093784857	0.037493787	-0.036682261	-0.088867794
0.76	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84820716	0.39180871	0.35961578	0.80816212	0.092325452	0.036115719	-0.037357635	-0.088830712
0.77	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84651669	0.38943307	0.3589807	0.80841076	0.090663194	0.034692007	-0.037933884	-0.088634828
0.78	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84478496	0.38715301	0.35854986	0.80879756	0.088820845	0.033245497	-0.038399923	-0.088281673
0.79	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84302779	0.38500134	0.35833549	0.80931856	0.086828631	0.031799797	-0.038746293	-0.087776574
0.8	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84126339	0.38300906	0.35834604	0.80996647	0.084716104	0.030378732	-0.038965345	-0.08712695
0.81	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83951074	0.38120464	0.35858622	0.81073243	0.082514161	0.029005846	-0.03905139	-0.086341402
0.82	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83778872	0.37961393	0.35905681	0.81160537	0.080255743	0.027703592	-0.039000783	-0.085431006
0.83	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83611808	0.37825968	0.35975479	0.81257255	0.077970503	0.026493041	-0.038812038	-0.08440723
0.84	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83451894	0.37716147	0.3606735	0.81362044	0.075690302	0.025393132	-0.038485779	-0.083282839
0.85	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83301221	0.37633552	0.3618029	0.81473434	0.07344269	0.024420437	-0.038024799	-0.082071039
0.86	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83161874	0.37579462	0.36312995	0.81589955	0.071254894	0.02358872	-0.037433929	-0.080785236
0.87	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83035854	0.37554817	0.36463899	0.81710117	0.069151184	0.022908689	-0.036719988	-0.079439068
0.88	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82925167	0.37560219	0.36631224	0.81832476	0.067152596	0.022387906	-0.035891627	-0.078045886
0.89	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82831645	0.37595941	0.36813029	0.8195565	0.065278431	0.022030624	-0.034959144	-0.076618878
0.9	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82757044	0.37661943	0.37007263	0.82078353	0.063543512	0.021837928	-0.033934303	-0.07517073
0.91	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8270293	0.37757886	0.37211812	0.82199407	0.061960884	0.021807776	-0.03283007	-0.073713676
0.92	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82670682	0.37883156	0.37424554	0.82317766	0.060539597	0.021935266	-0.031660368	-0.072259288
0.93	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82661485	0.38036883	0.37643395	0.82432521	0.059286299	0.022212906	-0.03043977	-0.070818487
0.94	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82676272	0.38217973	0.37866314	0.82542905	0.058204738	0.022630965	-0.029183191	-0.069401408
0.95	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82715759	0.38425129	0.38091399	0.82648299	0.05729606	0.023177926	-0.02790556	-0.068017346
0.96	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82780403	0.38656885	0.38316864	0.82748219	0.056559437	0.023840908	-0.026621474	-0.066674699
0.97	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82870426	0.38911635	0.38541075	0.8284231	0.055991927	0.024606195	-0.025344873	-0.065380874
0.98	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82985808	0.39187659	0.38762558	0.82930329	0.055589279	0.025459687	-0.024088736	-0.064142299
0.99	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83126299	0.39483152	0.3898	0.83012133	0.055345935	0.026387348	-0.022864867	-0.062964439
1	0	0	0	0	0	0	0.83291428	0.39796241	0.39192246	0.83087657	0.055255494	0.027375521	-0.021683809	-0.061851995
1.01	0	0	0	0	0	0	0.83482054	0.40125979	0.39398394	0.8315615	0.055331126	0.028435556	-0.020527433	-0.060781362
1.02	0	0	0	0	0	0	0.83695956	0.40469507	0.39596966	0.83217784	0.055547562	0.029533687	-0.01942931	-0.059784468
1.03	0	0	0	0	0	0	0.83931854	0.40824753	0.39787209	0.83272768	0.055893852	0.030654994	-0.018400348	-0.058869035
1.04	0	0	0	0	0	0	0.84188174	0.41189555	0.39968496	0.83321414	0.056358447	0.031784743	-0.017451528	-0.058043962
1.05	0	0	0	0	0	0	0.84463044	0.41561687	0.40140386	0.83364235	0.056928344	0.032907485	-0.016594795	-0.057319893
1.06	0	0	0	0	0	0	0.84754396	0.41938935	0.40302671	0.83401953	0.05758996	0.034008146	-0.015841776	-0.056707717
1.07	0	0	0	0	0	0	0.85060107	0.42319196	0.40455405	0.83435475	0.05833057	0.035073703	-0.015201862	-0.056216434
1.08	0	0	0	0	0	0	0.85378126	0.42700555	0.40598887	0.83465823	0.059139619	0.036094653	-0.014680647	-0.055851575
1.09	0	0	0	0	0	0	0.85706521	0.43081297	0.40733585	0.83494049	0.060009364	0.037065534	-0.014279574	-0.055615047
1.1	0	0	0	0	0	0	0.86043469	0.4345987	0.40860046	0.8352116	0.060934845	0.037984508	-0.013996716	-0.055506233
1.11	0	0	0	0	0	0	0.86387204	0.43834835	0.4097881	0.83548071	0.061913545	0.038852559	-0.013827964	-0.055523397
1.12	0	0	0	0	0	0	0.86735991	0.44204829	0.41090355	0.8357558	0.062945159	0.03967282	-0.013767994	-0.05566479
1.13	0	0	0	0	0	0	0.87088106	0.4456854	0.41195063	0.83604351	0.064031583	0.040450195	-0.013810825	-0.05592922
1.14	0	0	0	0	0	0	0.87441836	0.44924696	0.41293198	0.83634905	0.065177086	0.041191192	-0.013950119	-0.0563163
1.15	0	0	0	0	0	0	0.87795479	0.45272056	0.41384887	0.83667605	0.066388593	0.041903858	-0.014179344	-0.056826591
1.16	0	0	0	0	0	0	0.88147325	0.4560939	0.41470096	0.83702638	0.067676067	0.04259773	-0.014491944	-0.057461725
1.17	0	0	0	0	0	0	0.88495638	0.4593545	0.41548606	0.83739993	0.069052801	0.043283783	-0.014881512	-0.058224555
1.18	0	0	0	0	0	0	0.88838622	0.46248934	0.41619982	0.83779441	0.070535814	0.043974334	-0.015342	-0.059119393
1.19	0	0	0	0	0	0	0.8917437	0.46548433	0.41683543	0.838205	0.072146274	0.044682919	-0.01586796	-0.06015221
1.2	0	0	0	0	0	0	0.89500802	0.46832377	0.41738325	0.83862413	0.073909604	0.045424121	-0.016454769	-0.06133085
1.21	0	0	0	0	0	0	0.89815601	0.47098957	0.41783049	0.8390411	0.075855731	0.046213292	-0.017098904	-0.06266525
1.22	0	0	0	0	0	0	0.90116127	0.47346049	0.41816082	0.83944178	0.078018973	0.047066214	-0.017798149	-0.064167486
1.23	0	0	0	0	0	0	0.90399343	0.47571126	0.41835414	0.83980834	0.080437273	0.047998535	-0.018551854	-0.065851807
1.24	0	0	0	0	0	0	0.90661765	0.47771174	0.41838631	0.84011904	0.083151094	0.049025087	-0.019361081	-0.06773432
1.25	0	0	0	0	0	0	0.90899415	0.47942615	0.41822906	0.84034816	0.086201336	0.050158867	-0.020228796	-0.069832574
1.26	0	0	0	0	0	0	0.91107894	0.48081253	0.41785012	0.84046607	0.089625906	0.051409862	-0.021159852	-0.072164724
1.27	0	0	0	0	0	0	0.9128241	0.48182244	0.41721358	0.84043976	0.093455837	0.052783512	-0.022161023	-0.074748145
1.28	0	0	0	0	0	0	0.91418106	0.48240135	0.41628052	0.84023377	0.097708392	0.054278998	-0.023240731	-0.077597795
1.29	0	0	0	0	0	0	0.91510345	0.48248967	0.41501014	0.83981138	0.10238232	0.055887463	-0.024408736	-0.08072409
1.3	0	0	0	0	0	0	0.91554994	0.48202437	0.41336128	0.8391369	0.10745172	0.05759048	-0.025675587	-0.084129948
1.31	0	0	0	0	0	0	0.9154904	0.4809417	0.41129441	0.83817807	0.11285883	0.059358682	-0.027051812	-0.087808387
1.32	0	0	0	0	0	0	0.91490993	0.47918073	0.40877391	0.83690938	0.11851455	0.06115111	-0.028547032	-0.091739383
1.33	0	0	0	0	0	0	0.91380681	0.47668715	0.40577102	0.83531492	0.12430163	0.062915981	-0.030168784	-0.095888191
1.34	0	0	0	0	0	0	0.91220087	0.47341762	0.40226644	0.8333923	0.13006971	0.064591538	-0.031921399	-0.1002031
1.35	0	0	0	0	0	0	0.9101226	0.46934394	0.39825317	0.83115536	0.13566246	0.066109127	-0.033804808	-0.10461649
1.36	0	0	0	0	0	0	0.90761401	0.46445666	0.39373913	0.82863245	0.14090438	0.067395681	-0.035813155	-0.1090479
1.37	0	0	0	0	0	0	0.90473047	0.45876783	0.38874848	0.82587311	0.1456304	0.068378773	-0.037934692	-0.11340135
1.38	0	0	0	0	0	0	0.90151295	0.45231197	0.38332305	0.82293912	0.14969172	0.068990059	-0.040150751	-0.11758142
1.39	0	0	0	0	0	0	0.89802791	0.44514701	0.37752194	0.81990143	0.15294448	0.069169816	-0.042436026	-0.12148811
1.4	0	0	0	0	0	0	0.8942949	0.43735092	0.3714207	0.81684845	0.15531022	0.068872022	-0.044759764	-0.12502237
1.41	0	0	0	0	0	0	0.8903775	0.42902123	0.36510865	0.81385616	0.15668684	0.068065121	-0.04708549	-0.12811141
1.42	0	0	0	0	0	0	0.88627303	0.42026832	0.35868671	0.81100798	0.1570938	0.066738445	-0.049373771	-0.13067577
1.43	0	0	0	0	0	0	0.8820061	0.41121277	0.35226246	0.80838103	0.15649251	0.064898356	-0.0515822	-0.13267273
1.44	0	0	0	0	0	0	0.8776026	0.40197957	0.34594673	0.8060197	0.15495345	0.062572853	-0.053667923	-0.13407966
1.45	0	0	0	0	0	0	0.87300551	0.39269242	0.33984873	0.80398571	0.15256408	0.059807037	-0.055588849	-0.13486963
1.46	0	0	0	0	0	0	0.86829592	0.38347105	0.33407139	0.80229341	0.14934808	0.056662328	-0.057304996	-0.13508019
1.47	0	0	0	0	0	0	0.86339226	0.37442593	0.32870822	0.80094846	0.1455146	0.053212467	-0.058779807	-0.13471892
1.48	0	0	0	0	0	0	0.85834895	0.3656573	0.32383923	0.7999628	0.14106821	0.04954068	-0.059981431	-0.13382619
1.49	0	0	0	0	0	0	0.85318013	0.35725285	0.31952901	0.79929117	0.13618684	0.045734432	-0.060883155	-0.13246938
1.5	0	0	0	0	0	0	0.84785015	0.34928906	0.31582498	0.79892173	0.13097942	0.041882087	-0.061463266	-0.13066779
1.51	0	0	0	0	0	0	0.84246673	0.34182903	0.31275739	0.79881207	0.12548466	0.038071087	-0.061706708	-0.1285022
1.52	0	0	0	0	0	0	0.83698471	0.33492733	0.31033827	0.79890919	0.11990183	0.034380212	-0.061602834	-0.12600851
1.53	0	0	0	0	0	0	0.83148926	0.32862715	0.30856418	0.7991884	0.11422025	0.030884902	-0.061147342	-0.12322895
1.54	0	0	0	0	0	0	0.82601578	0.32296327	0.30741665	0.79958374	0.10858921	0.027648015	-0.060340824	-0.12022612
1.55	0	0	0	0	0	0	0.82058514	0.31796413	0.30686404	0.80006651	0.10306103	0.024723664	-0.05918853	-0.11701078
1.56	0	0	0	0	0	0	0.81528938	0.31364826	0.3068653	0.80059254	0.097681811	0.022156819	-0.057701446	-0.11364179
1.57	0	0	0	0	0	0	0.81013332	0.3100299	0.30737012	0.80111332	0.092556631	0.019978605	-0.055894048	-0.1101367
1.58	0	0	0	0	0	0	0.80519935	0.30711475	0.30832349	0.80161249	0.087680046	0.018213351	-0.053786068	-0.10651917
1.59	0	0	0	0	0	0	0.80052232	0.30490281	0.30966616	0.80203952	0.08314158	0.016871978	-0.051401079	-0.10283267
1.6	0	0	0	0	0	0	0.79614138	0.30338793	0.31133751	0.80237673	0.078949353	0.015957719	-0.048766341	-0.099077246
1.61	0	0	0	0	0	0	0.79211788	0.3025566	0.31327752	0.80260179	0.075132634	0.015464005	-0.04591334	-0.095293821
1.62	0	0	0	0	0	0	0.78846912	0.30239086	0.31542693	0.80268222	0.07172548	0.015375115	-0.042876256	-0.091499533
1.63	0	0	0	0	0	0	0.78524153	0.30286548	0.31773058	0.80261537	0.068718023	0.015669183	-0.039692388	-0.087708538
1.64	0	0	0	0	0	0	0.78245881	0.30395071	0.32013635	0.80237891	0.066131214	0.016315824	-0.036401606	-0.083957694
1.65	0	0	0	0	0	0	0.78013795	0.30561175	0.32259711	0.801965	0.063954081	0.01727997	-0.03304522	-0.08025673
1.66	0	0	0	0	0	0	0.77829929	0.30780884	0.3250713	0.8013736	0.062176596	0.018521231	-0.02966621	-0.076634436
1.67	0	0	0	0	0	0	0.77694611	0.31049905	0.32752227	0.80059602	0.060786204	0.019995292	-0.026308067	-0.073115633
1.68	0	0	0	0	0	0	0.77608098	0.31363576	0.32991964	0.79964024	0.059757446	0.021655534	-0.023014097	-0.06971689
1.69	0	0	0	0	0	0	0.77569835	0.31716996	0.33223846	0.79851189	0.059065909	0.023453514	-0.019827156	-0.066466903
1.7	0	0	0	0	0	0	0.7757849	0.32105077	0.3344593	0.79721985	0.058680602	0.025340469	-0.016788274	-0.063384351
1.71	0	0	0	0	0	0	0.77632294	0.32522598	0.33656831	0.79578163	0.058567805	0.027268258	-0.013936348	-0.060489625
1.72	0	0	0	0	0	0	0.77728795	0.32964289	0.33855632	0.79421422	0.05869227	0.029190444	-0.011307435	-0.057803773
1.73	0	0	0	0	0	0	0.77865053	0.33424884	0.34041884	0.79253996	0.059017172	0.031063223	-0.0089337861	-0.055342829
1.74	0	0	0	0	0	0	0.78037701	0.33899172	0.34215538	0.79078414	0.059505401	0.032846276	-0.0068435275	-0.053122976
1.75	0	0	0	0	0	0	0.78242966	0.34382061	0.34376897	0.78897419	0.060120781	0.034503482	-0.0050599567	-0.051156922
1.76	0	0	0	0	0	0	0.78476778	0.34868624	0.34526563	0.78714009	0.060828261	0.036003537	-0.0036011392	-0.049455052
1.77	0	0	0	0	0	0	0.78734859	0.35354138	0.34665374	0.78531278	0.061594911	0.037320372	-0.0024796063	-0.048024803
1.78	0	0	0	0	0	0	0.79012767	0.35834133	0.34794362	0.78352436	0.062390621	0.038433483	-0.0017020729	-0.046870256
1.79	0	0	0	0	0	0	0.79306014	0.36304421	0.34914692	0.7818067	0.063188177	0.039328087	-0.0012694158	-0.045992585
1.8	0	0	0	0	0	0	0.79610116	0.3676113	0.35027614	0.78019112	0.063964038	0.039995102	-0.001176684	-0.045389305
1.81	0	0	0	0	0	0	0.79920677	0.37200732	0.35134426	0.77870768	0.064698245	0.040431075	-0.001413289	-0.04505488
1.82	0	0	0	0	0	0	0.80233455	0.37620068	0.35236425	0.77738425	0.065374654	0.040637899	-0.0019633343	-0.044980513
1.83	0	0	0	0	0	0	0.80544419	0.38016366	0.35334882	0.77624617	0.065980914	0.040622466	-0.0028060368	-0.045154357
1.84	0	0	0	0	0	0	0.80849811	0.38387256	0.35431004	0.7753155	0.066508293	0.04039624	-0.0039162719	-0.045561878
1.85	0	0	0	0	0	0	0.81146185	0.38730787	0.35525916	0.77461063	0.066951555	0.039974707	-0.0052652196	-0.046186007
1.86	0	0	0	0	0	0	0.81430454	0.39045427	0.35620635	0.7741459	0.067308623	0.039376819	-0.0068210616	-0.04700761
1.87	0	0	0	0	0	0	0.81699917	0.3933007	0.35716059	0.77393127	0.067580318	0.038624371	-0.008549733	-0.048005819
1.88	0	0	0	0	0	0	0.81952284	0.3958403	0.35812951	0.77397225	0.067769966	0.037741353	-0.010415709	-0.049158466
1.89	0	0	0	0	0	0	0.82185691	0.39807037	0.35911929	0.77426983	0.067883055	0.036753323	-0.01238278	-0.050442528
1.9	0	0	0	0	0	0	0.82398707	0.39999222	0.36013461	0.77482055	0.067926844	0.035686756	-0.014414807	-0.051834529
1.91	0	0	0	0	0	0	0.82590333	0.40161098	0.36117857	0.77561671	0.067909994	0.034568437	-0.01647645	-0.053310976
1.92	0	0	0	0	0	0	0.82759995	0.40293539	0.3622527	0.77664666	0.06784221	0.033424874	-0.018533821	-0.054848728
1.93	0	0	0	0	0	0	0.82907526	0.40397754	0.36335694	0.77789519	0.067733898	0.03228176	-0.020555078	-0.056425356
1.94	0	0	0	0	0	0	0.83033147	0.40475247	0.36448965	0.77934396	0.06759585	0.03116348	-0.022510927	-0.058019447
1.95	0	0	0	0	0	0	0.83137437	0.40527791	0.36564767	0.78097203	0.067438963	0.030092673	-0.024375037	-0.059610864
1.96	0	0	0	0	0	0	0.83221304	0.40557382	0.36682641	0.78275637	0.067273964	0.029089866	-0.026124364	-0.061180963
1.97	0	0	0	0	0	0	0.83285945	0.40566197	0.36801991	0.78467244	0.067111194	0.028173157	-0.027739371	-0.062712755
1.98	0	0	0	0	0	0	0.83332806	0.40556552	0.36922105	0.7866947	0.066960397	0.027357983	-0.029204164	-0.064191026
1.99	0	0	0	0	0	0	0.83363544	0.4053086	0.37042164	0.7887972	0.066830552	0.026656946	-0.030506528	-0.065602419
2	0	0	0	0	0	0	0.83379979	0.40491579	0.37161269	0.79095402	0.06672973	0.026079712	-0.031637892	-0.066935471
2.01	0	0	0	0	0	0	0.83384047	0.40441175	0.37278458	0.79313979	0.066664976	0.025632979	-0.032593215	-0.068180629
2.02	0	0	0	0	0	0	0.83377764	0.40382079	0.37392736	0.79533003	0.066642225	0.02532051	-0.033370807	-0.069330232
2.03	0	0	0	0	0	0	0.83363172	0.40316648	0.37503094	0.79750156	0.066666234	0.025143225	-0.033972098	-0.070378471
2.04	0	0	0	0	0	0	0.83342307	0.40247128	0.37608542	0.79963276	0.066740558	0.025099349	-0.034401368	-0.071321334
2.05	0	0	0	0	0	0	0.83317154	0.4017563	0.37708131	0.80170381	0.066867529	0.025184611	-0.034665445	-0.072156535
2.06	0	0	0	0	0	0	0.83289612	0.40104098	0.37800977	0.80369687	0.067048283	0.025392483	-0.034773379	-0.072883425
2.07	0	0	0	0	0	0	0.83261467	0.4003429	0.37886285	0.80559619	0.067282786	0.025714451	-0.034736111	-0.073502895
2.08	0	0	0	0	0	0	0.83234359	0.39967765	0.37963369	0.80738824	0.067569905	0.026140313	-0.034566137	-0.074017267
2.09	0	0	0	0	0	0	0.83209764	0.39905868	0.38031666	0.80906169	0.067907478	0.026658491	-0.034277174	-0.074430169
2.1	0	0	0	0	0	0	0.83188975	0.3984973	0.38090748	0.81060744	0.068292408	0.027256353	-0.033883845	-0.074746411
2.11	0	0	0	0	0	0	0.8317309	0.39800258	0.38140331	0.81201858	0.068720779	0.02792053	-0.033401366	-0.074971841
2.12	0	0	0	0	0	0	0.83163004	0.39758148	0.38180278	0.81329037	0.069187962	0.028637227	-0.032845264	-0.075113201
2.13	0	0	0	0	0	0	0.83159408	0.39723881	0.38210599	0.81442012	0.069688754	0.029392519	-0.032231105	-0.075177971
2.14	0	0	0	0	0	0	0.8316279	0.3969774	0.38231444	0.81540709	0.070217492	0.030172629	-0.031574248	-0.075174215
2.15	0	0	0	0	0	0	0.8317344	0.3967982	0.38243101	0.81625242	0.070768196	0.030964173	-0.030889623	-0.075110423
2.16	0	0	0	0	0	0	0.8319146	0.39670037	0.38245981	0.81695899	0.071334688	0.031754387	-0.030191526	-0.074995347
2.17	0	0	0	0	0	0	0.8321678	0.39668154	0.38240605	0.81753122	0.071910716	0.032531316	-0.029493442	-0.074837854
2.18	0	0	0	0	0	0	0.83249166	0.39673788	0.38227595	0.81797502	0.072490076	0.033283977	-0.028807888	-0.074646773
2.19	0	0	0	0	0	0	0.83288245	0.39686434	0.38207649	0.81829754	0.073066712	0.034002484	-0.028146285	-0.074430755
2.2	0	0	0	0	0	0	0.83333517	0.39705484	0.38181532	0.81850705	0.073634816	0.034678146	-0.027518844	-0.074198143
2.21	0	0	0	0	0	0	0.83384378	0.39730243	0.38150055	0.81861275	0.074188915	0.035303537	-0.026934487	-0.073956854
2.22	0	0	0	0	0	0	0.83440137	0.39759949	0.38114062	0.81862458	0.074723946	0.035872531	-0.026400784	-0.073714274
2.23	0	0	0	0	0	0	0.8350004	0.39793796	0.38074409	0.81855306	0.075235315	0.036380317	-0.025923921	-0.073477175
2.24	0	0	0	0	0	0	0.83563283	0.39830945	0.38031951	0.81840909	0.075718955	0.036823384	-0.02550868	-0.073251635
2.25	0	0	0	0	0	0	0.83629036	0.39870548	0.37987528	0.81820379	0.076171357	0.037199492	-0.025158457	-0.07304299
2.26	0	0	0	0	0	0	0.83696458	0.39911762	0.37941952	0.81794828	0.076589604	0.037507615	-0.024875292	-0.072855792
2.27	0	0	0	0	0	0	0.83764711	0.39953764	0.37895996	0.81765357	0.076971383	0.03774788	-0.02465992	-0.072693787
2.28	0	0	0	0	0	0	0.8383298	0.39995766	0.37850383	0.81733036	0.077314995	0.037921479	-0.024511847	-0.072559913
2.29	0	0	0	0	0	0	0.83900482	0.40037026	0.37805778	0.81698893	0.077619349	0.03803058	-0.024429434	-0.072456305
2.3	0	0	0	0	0	0	0.8396648	0.40076862	0.37762781	0.81663896	0.07788395	0.038078225	-0.024410006	-0.072384324
2.31	0	0	0	0	0	0	0.84030291	0.40114656	0.37721925	0.81628946	0.078108877	0.038068223	-0.024449963	-0.07234459
2.32	0	0	0	0	0	0	0.84091295	0.40149866	0.37683669	0.81594865	0.078294758	0.038005041	-0.024544908	-0.072337031
2.33	0	0	0	0	0	0	0.84148945	0.40182028	0.37648396	0.81562389	0.078442728	0.037893686	-0.024689773	-0.072360942
2.34	0	0	0	0	0	0	0.84202765	0.40210761	0.37616416	0.8153216	0.078554392	0.037739593	-0.024878962	-0.072415045
2.35	0	0	0	0	0	0	0.84252362	0.40235768	0.37587963	0.81504723	0.078631774	0.037548515	-0.025106477	-0.072497564
2.36	0	0	0	0	0	0	0.8429742	0.40256835	0.37563197	0.81480525	0.07867727	0.037326407	-0.02536606	-0.072606295
2.37	0	0	0	0	0	0	0.84337706	0.40273832	0.3754221	0.81459913	0.07869359	0.037079323	-0.025651315	-0.072738687
2.38	0	0	0	0	0	0	0.84373066	0.40286706	0.37525023	0.81443135	0.078683699	0.036813315	-0.025955838	-0.072891912
2.39	0	0	0	0	0	0	0.84403427	0.40295479	0.37511598	0.81430344	0.078650763	0.036534335	-0.026273326	-0.073062945
2.4	0	0	0	0	0	0	0.84428787	0.40300243	0.37501837	0.81421603	0.078598085	0.03624815	-0.026597684	-0.073248636
2.41	0	0	0	0	0	0	0.84449218	0.4030115	0.37495591	0.8141689	0.078529047	0.035960258	-0.026923117	-0.073445774
2.42	0	0	0	0	0	0	0.84464856	0.40298411	0.3749266	0.81416102	0.078447053	0.035675821	-0.027244215	-0.073651157
2.43	0	0	0	0	0	0	0.84475897	0.4029228	0.37492809	0.81419068	0.078355472	0.035399599	-0.027556016	-0.073861644
2.44	0	0	0	0	0	0	0.84482591	0.40283053	0.37495764	0.81425556	0.078257586	0.035135899	-0.027854064	-0.074074212
2.45	0	0	0	0	0	0	0.84485233	0.40271057	0.37501224	0.81435279	0.078156543	0.034888533	-0.028134449	-0.074285995
2.46	0	0	0	0	0	0	0.84484159	0.40256642	0.37508866	0.81447908	0.078055311	0.034660787	-0.028393842	-0.07449433
2.47	0	0	0	0	0	0	0.84479734	0.40240172	0.37518353	0.81463077	0.077956639	0.034455395	-0.028629503	-0.074696781
2.48	0	0	0	0	0	0	0.84472348	0.40222019	0.37529337	0.81480397	0.077863026	0.034274532	-0.028839292	-0.074891169
2.49	0	0	0	0	0	0	0.84462407	0.40202557	0.37541468	0.81499464	0.077776694	0.034119813	-0.02902166	-0.075075585
2.5	0	0	0	0	0	0	0.84450324	0.40182151	0.37554398	0.81519863	0.077699563	0.033992295	-0.029175637	-0.075248408
2.51	0	0	0	0	0	0	0.84436515	0.40161156	0.37567787	0.81541184	0.077633243	0.033892502	-0.029300799	-0.075408306
2.52	0	0	0	0	0	0	0.8442139	0.40139908	0.37581308	0.8156302	0.07757902	0.033820442	-0.029397246	-0.075554239
2.53	0	0	0	0	0	0	0.84405349	0.40118721	0.37594654	0.81584984	0.077537861	0.033775647	-0.029465553	-0.075685453
2.54	0	0	0	0	0	0	0.84388771	0.40097884	0.37607537	0.81606705	0.07751041	0.033757205	-0.029506731	-0.075801473
2.55	0	0	0	0	0	0	0.84372017	0.40077656	0.37619694	0.8162784	0.077497004	0.033763811	-0.029522179	-0.075902092
2.56	0	0	0	0	0	0	0.84355417	0.40058264	0.37630893	0.81648077	0.077497686	0.033793808	-0.029513626	-0.07598735
2.57	0	0	0	0	0	0	0.84339273	0.40039905	0.37640928	0.81667135	0.077512222	0.033845246	-0.029483085	-0.076057521
2.58	0	0	0	0	0	0	0.84323853	0.40022741	0.3764963	0.81684771	0.077540127	0.033915928	-0.029432794	-0.076113088
2.59	0	0	0	0	0	0	0.84309391	0.40006897	0.37656858	0.8170078	0.077580688	0.03400347	-0.029365164	-0.076154723
2.6	0	0	0	0	0	0	0.8429608	0.3999247	0.37662508	0.81714993	0.077632995	0.034105356	-0.029282722	-0.076183261
2.61	0	0	0	0	0	0	0.84284081	0.39979521	0.37666506	0.81727284	0.077695969	0.034218983	-0.029188064	-0.076199676
2.62	0	0	0	0	0	0	0.84273513	0.3996808	0.37668812	0.81737562	0.077768395	0.034341723	-0.029083805	-0.076205056
2.63	0	0	0	0	0	0	0.8426446	0.3995815	0.37669416	0.81745775	0.077848952	0.034470963	-0.028972532	-0.076200576
2.64	0	0	0	0	0	0	0.84256971	0.39949704	0.37668337	0.81751907	0.077936246	0.034604152	-0.028856761	-0.076187473
2.65	0	0	0	0	0	0	0.84251059	0.39942692	0.37665621	0.81755976	0.078028838	0.034738842	-0.028738903	-0.076167023
2.66	0	0	0	0	0	0	0.84246709	0.39937044	0.37661339	0.81758031	0.078125275	0.034872726	-0.028621227	-0.076140517
2.67	0	0	0	0	0	0	0.84243874	0.39932667	0.37655582	0.81758147	0.078224118	0.035003662	-0.028505834	-0.076109238
2.68	0	0	0	0	0	0	0.84242483	0.39929457	0.37648461	0.81756427	0.078323963	0.035129707	-0.028394631	-0.076074439
2.69	0	0	0	0	0	0	0.84242441	0.39927292	0.37640101	0.81752994	0.078423468	0.035249131	-0.028289313	-0.07603733
2.7	0	0	0	0	0	0	0.84243636	0.39926045	0.37630641	0.81747991	0.078521372	0.035360435	-0.028191348	-0.075999054
2.71	0	0	0	0	0	0	0.84245939	0.39925578	0.37620226	0.81741573	0.078616508	0.035462361	-0.028101969	-0.075960678
2.72	0	0	0	0	0	0	0.84249207	0.39925752	0.3760901	0.81733907	0.078707823	0.035553896	-0.028022169	-0.075923175
2.73	0	0	0	0	0	0	0.84253291	0.39926426	0.37597148	0.8172517	0.078794383	0.035634275	-0.027952701	-0.07588742
2.74	0	0	0	0	0	0	0.84258034	0.3992746	0.37584796	0.81715538	0.078875388	0.035702972	-0.027894081	-0.07585418
2.75	0	0	0	0	0	0	0.8426328	0.39928717	0.37572108	0.81705194	0.078950169	0.035759698	-0.027846595	-0.075824107
2.76	0	0	0	0	0	0	0.84268871	0.39930069	0.3755923	0.81694313	0.079018198	0.035804385	-0.027810312	-0.075797736
2.77	0	0	0	0	0	0	0.84274653	0.39931391	0.37546304	0.81683068	0.079079082	0.035837175	-0.027785099	-0.075775484
2.78	0	0	0	0	0	0	0.84280478	0.39932572	0.37533462	0.81671625	0.079132566	0.0358584	-0.027770634	-0.075757655
2.79	0	0	0	0	0	0	0.84286208	0.39933509	0.37520823	0.81660139	0.079178523	0.035868563	-0.027766427	-0.075744437
2.8	0	0	0	0	0	0	0.84291714	0.39934111	0.37508499	0.81648754	0.079216952	0.035868321	-0.02777184	-0.075735911
2.81	0	0	0	0	0	0	0.84296877	0.39934301	0.37496584	0.81637601	0.079247965	0.03585846	-0.027786111	-0.075732056
2.82	0	0	0	0	0	0	0.84301594	0.39934014	0.37485161	0.81626795	0.079271785	0.03583987	-0.02780837	-0.075732759
2.83	0	0	0	0	0	0	0.84305774	0.39933199	0.374743	0.81616437	0.079288726	0.035813528	-0.02783767	-0.075737822
2.84	0	0	0	0	0	0	0.84309342	0.39931818	0.37464053	0.81606613	0.079299189	0.035780471	-0.027873002	-0.075746972
2.85	0	0	0	0	0	0	0.84312237	0.39929846	0.37454463	0.81597391	0.079303647	0.035741776	-0.027913322	-0.075759874
2.86	0	0	0	0	0	0	0.84314413	0.3992727	0.37445555	0.81588825	0.079302631	0.035698538	-0.02795757	-0.075776138
2.87	0	0	0	0	0	0	0.84315839	0.39924091	0.37437343	0.8158095	0.079296719	0.035651847	-0.028004691	-0.075795334
2.88	0	0	0	0	0	0	0.84316498	0.39920319	0.37429829	0.81573788	0.079286523	0.035602777	-0.02805365	-0.075817002
2.89	0	0	0	0	0	0	0.84316387	0.39915976	0.37423002	0.81567347	0.079272676	0.035552358	-0.028103456	-0.07584066
2.9	0	0	0	0	0	0	0.84315515	0.39911091	0.37416843	0.81561619	0.079255819	0.035501571	-0.028153168	-0.07586582
2.91	0	0	0	0	0	0	0.84313904	0.39905702	0.3741132	0.81556587	0.079236594	0.035451329	-0.028201917	-0.075891991
2.92	0	0	0	0	0	0	0.84311585	0.39899854	0.37406395	0.81552221	0.079215625	0.035402465	-0.028248909	-0.075918696
2.93	0	0	0	0	0	0	0.84308599	0.39893598	0.37402025	0.8154848	0.079193514	0.035355728	-0.028293439	-0.075945471
2.94	0	0	0	0	0	0	0.84304995	0.39886987	0.37398159	0.81545317	0.079170833	0.03531177	-0.028334894	-0.075971882
2.95	0	0	0	0	0	0	0.84300827	0.39880078	0.37394741	0.81542678	0.079148111	0.035271145	-0.028372759	-0.075997523
2.96	0	0	0	0	0	0	0.84296157	0.3987293	0.37391715	0.81540504	0.079125832	0.035234303	-0.028406622	-0.076022025
2.97	0	0	0	0	0	0	0.84291049	0.39865602	0.37389021	0.81538729	0.079104424	0.035201593	-0.028436167	-0.076045062
2.98	0	0	0	0	0	0	0.84285568	0.39858153	0.37386599	0.8153729	0.079084263	0.035173261	-0.028461181	-0.076066349
2.99	0	0	0	0	0	0	0.84279783	0.39850638	0.3738439	0.8153612	0.079065662	0.035149453	-0.028481545	-0.076085648
3	0	0	0	0	0	0	0.84273762	0.39843114	0.37382337	0.81535152	0.079048873	0.035130219	-0.028497231	-0.076102767
3.01	0	0	0	0	0	0	0.8426757	0.39835631	0.37380384	0.81534323	0.079034089	0.035115523	-0.028508296	-0.07611756
3.02	0	0	0	0	0	0	0.84261271	0.39828236	0.37378479	0.8153357	0.079021438	0.035105241	-0.028514875	-0.076129929
3.03	0	0	0	0	0	0	0.84254927	0.39820972	0.37376576	0.81532836	0.079010993	0.035099181	-0.028517174	-0.076139818
3.04	0	0	0	0	0	0	0.84248594	0.39813878	0.37374632	0.81532067	0.079002767	0.035097079	-0.028515457	-0.076147215
3.05	0	0	0	0	0	0	0.84242325	0.39806987	0.37372608	0.81531216	0.078996723	0.03509862	-0.028510043	-0.076152146
3.06	0	0	0	0	0	0	0.84236166	0.39800326	0.37370473	0.81530239	0.078992776	0.03510344	-0.02850129	-0.076154673
3.07	0	0	0	0	0	0	0.8423016	0.39793918	0.373682	0.81529101	0.078990799	0.03511114	-0.028489591	-0.076154891
3.08	0	0	0	0	0	0	0.84224342	0.39787781	0.37365769	0.81527772	0.078990627	0.035121295	-0.028475361	-0.076152923
3.09	0	0	0	0	0	0	0.84218741	0.39781927	0.37363165	0.81526228	0.078992066	0.035133463	-0.028459026	-0.076148916
3.1	0	0	0	0	0	0	0.84213383	0.39776363	0.37360379	0.81524452	0.078994896	0.035147197	-0.02844102	-0.076143036
3.11	0	0	0	0	0	0	0.84208283	0.39771092	0.37357407	0.81522433	0.078998881	0.035162053	-0.028421772	-0.076135467
3.12	0	0	0	0	0	0	0.84203454	0.39766114	0.3735425	0.81520167	0.079003772	0.035177595	-0.028401699	-0.076126403
3.13	0	0	0	0	0	0	0.84198903	0.39761422	0.37350916	0.81517654	0.079009316	0.035193409	-0.028381199	-0.076116044
3.14	0	0	0	0	0	0	0.84194631	0.39757008	0.37347414	0.81514901	0.07901526	0.035209105	-0.028360647	-0.076104595
3.15	0	0	0	0	0	0	0.84190634	0.39752861	0.3734376	0.81511919	0.079021356	0.035224325	-0.028340387	-0.076092261
3.16	0	0	0	0	0	0	0.84186905	0.39748967	0.37339969	0.81508722	0.079027367	0.035238746	-0.028320732	-0.076079242
3.17	0	0	0	0	0	0	0.84183432	0.3974531	0.37336064	0.81505329	0.079033073	0.035252085	-0.028301953	-0.076065732
3.18	0	0	0	0	0	0	0.841802	0.39741872	0.37332065	0.81501762	0.079038271	0.035264102	-0.028284286	-0.076051916
3.19	0	0	0	0	0	0	0.84177192	0.39738634	0.37327998	0.81498044	0.079042778	0.035274601	-0.028267923	-0.076037964
3.2	0	0	0	0	0	0	0.84174389	0.39735579	0.37323887	0.81494202	0.079046439	0.035283431	-0.028253018	-0.076024037
3.21	0	0	0	0	0	0	0.8417177	0.39732686	0.37319756	0.81490261	0.079049123	0.035290485	-0.028239681	-0.076010276
3.22	0	0	0	0	0	0	0.84169313	0.39729937	0.37315631	0.8148625	0.079050726	0.035295701	-0.028227982	-0.075996808
3.23	0	0	0	0	0	0	0.84166995	0.39727312	0.37311536	0.81482194	0.079051172	0.035299057	-0.028217955	-0.07598374
3.24	0	0	0	0	0	0	0.84164795	0.39724795	0.37307495	0.81478121	0.079050411	0.035300573	-0.028209596	-0.075971164
3.25	0	0	0	0	0	0	0.84162692	0.39722368	0.37303529	0.81474056	0.079048423	0.035300302	-0.02820287	-0.075959151
3.26	0	0	0	0	0	0	0.84160664	0.39720016	0.37299657	0.81470023	0.079045211	0.035298331	-0.028197709	-0.075947757
3.27	0	0	0	0	0	0	0.84158692	0.39717725	0.37295898	0.81466044	0.079040803	0.035294776	-0.028194024	-0.075937019
3.28	0	0	0	0	0	0	0.84156759	0.39715483	0.37292267	0.8146214	0.079035248	0.035289776	-0.0281917	-0.075926957
3.29	0	0	0	0	0	0	0.84154848	0.3971328	0.37288776	0.81458328	0.079028616	0.035283489	-0.028190605	-0.075917578
3.3	0	0	0	0	0	0	0.84152945	0.39711107	0.37285437	0.81454624	0.079020996	0.035276091	-0.028190594	-0.075908874
3.31	0	0	0	0	0	0	0.84151039	0.39708955	0.37282257	0.8145104	0.079012488	0.035267764	-0.028191512	-0.075900825
3.32	0	0	0	0	0	0	0.84149119	0.39706821	0.37279241	0.81447587	0.079003207	0.0352587	-0.028193198	-0.075893399
3.33	0	0	0	0	0	0	0.84147179	0.397047	0.37276392	0.81444273	0.078993276	0.03524909	-0.028195489	-0.075886556
3.34	0	0	0	0	0	0	0.84145212	0.3970259	0.3727371	0.81441101	0.078982824	0.035239125	-0.028198224	-0.07588025
3.35	0	0	0	0	0	0	0.84143215	0.3970049	0.37271192	0.81438076	0.078971982	0.035228987	-0.028201247	-0.075874427
3.36	0	0	0	0	0	0	0.84141187	0.39698399	0.37268836	0.81435197	0.078960884	0.03521885	-0.02820441	-0.075869031
3.37	0	0	0	0	0	0	0.84139127	0.39696319	0.37266633	0.81432462	0.07894966	0.035208876	-0.028207576	-0.075864005
3.38	0	0	0	0	0	0	0.84137038	0.39694253	0.37264578	0.81429869	0.078938435	0.035199212	-0.028210621	-0.075859288
3.39	0	0	0	0	0	0	0.84134922	0.39692202	0.3726266	0.8142741	0.078927327	0.035189987	-0.028213433	-0.075854822
3.4	0	0	0	0	0	0	0.84132785	0.3969017	0.37260869	0.8142508	0.078916444	0.035181312	-0.028215919	-0.075850552
3.41	0	0	0	0	0	0	0.84130631	0.39688161	0.37259195	0.81422871	0.078905885	0.035173277	-0.028218002	-0.075846425
3.42	0	0	0	0	0	0	0.84128466	0.39686179	0.37257626	0.81420773	0.078895735	0.035165952	-0.028219621	-0.075842391
3.43	0	0	0	0	0	0	0.84126297	0.39684227	0.37256149	0.81418778	0.078886063	0.035159389	-0.028220733	-0.075838407
3.44	0	0	0	0	0	0	0.84124131	0.39682308	0.37254753	0.81416874	0.078876927	0.035153615	-0.028221312	-0.075834434
3.45	0	0	0	0	0	0	0.84121975	0.39680427	0.37253426	0.81415054	0.078868368	0.03514864	-0.028221348	-0.07583044
3.46	0	0	0	0	0	0	0.84119836	0.39678586	0.37252157	0.81413305	0.078860412	0.035144455	-0.028220846	-0.075826396
3.47	0	0	0	0	0	0	0.84117721	0.39676788	0.37250934	0.8141162	0.078853068	0.035141033	-0.028219826	-0.075822282
3.48	0	0	0	0	0	0	0.84115636	0.39675035	0.37249748	0.81409989	0.078846333	0.035138332	-0.028218319	-0.075818081
3.49	0	0	0	0	0	0	0.84113588	0.39673329	0.3724859	0.81408405	0.078840187	0.035136295	-0.028216367	-0.075813784
3.5	0	0	0	0	0	0	0.8411158	0.39671671	0.37247452	0.81406858	0.078834601	0.035134855	-0.028214022	-0.075809384
3.51	0	0	0	0	0	0	0.84109619	0.39670061	0.37246327	0.81405344	0.078829532	0.035133934	-0.028211341	-0.075804882
3.52	0	0	0	0	0	0	0.84107708	0.39668501	0.3724521	0.81403856	0.078824927	0.035133449	-0.028208389	-0.075800281
3.53	0	0	0	0	0	0	0.84105851	0.39666989	0.37244096	0.81402391	0.078820727	0.03513331	-0.02820523	-0.075795587
3.54	0	0	0	0	0	0	0.84104049	0.39665525	0.37242983	0.81400946	0.078816864	0.035133427	-0.028201932	-0.07579081
3.55	0	0	0	0	0	0	0.84102304	0.39664108	0.37241869	0.81399517	0.078813269	0.035133708	-0.028198563	-0.075785963
3.56	0	0	0	0	0	0	0.84100617	0.39662736	0.37240753	0.81398104	0.078809868	0.035134066	-0.028195185	-0.075781058
3.57	0	0	0	0	0	0	0.84098989	0.39661408	0.37239637	0.81396707	0.078806587	0.035134415	-0.02819186	-0.075776112
3.58	0	0	0	0	0	0	0.84097417	0.39660122	0.37238522	0.81395327	0.078803357	0.035134677	-0.028188642	-0.075771141
3.59	0	0	0	0	0	0	0.84095902	0.39658877	0.3723741	0.81393966	0.078800107	0.035134783	-0.028185581	-0.075766159
3.6	0	0	0	0	0	0	0.84094442	0.3965767	0.37236306	0.81392624	0.078796775	0.03513467	-0.028182718	-0.075761184
3.61	0	0	0	0	0	0	0.84093034	0.396565	0.37235213	0.81391307	0.078793304	0.035134289	-0.028180088	-0.075756231
3.62	0	0	0	0	0	0	0.84091675	0.39655365	0.37234136	0.81390016	0.078789644	0.035133597	-0.028177716	-0.075751314
3.63	0	0	0	0	0	0	0.84090363	0.39654264	0.37233079	0.81388755	0.078785753	0.035132567	-0.028175619	-0.075746447
3.64	0	0	0	0	0	0	0.84089095	0.39653195	0.37232049	0.81387528	0.0787816	0.035131181	-0.028173807	-0.075741641
3.65	0	0	0	0	0	0	0.84087868	0.39652158	0.37231051	0.81386339	0.078777162	0.035129433	-0.028172281	-0.075736908
3.66	0	0	0	0	0	0	0.84086679	0.39651151	0.37230088	0.81385191	0.078772425	0.035127327	-0.028171033	-0.075732255
3.67	0	0	0	0	0	0	0.84085525	0.39650175	0.37229167	0.81384088	0.078767386	0.035124879	-0.028170049	-0.075727691
3.68	0	0	0	0	0	0	0.84084403	0.39649228	0.37228291	0.81383032	0.078762051	0.035122115	-0.028169311	-0.075723221
3.69	0	0	0	0	0	0	0.84083311	0.39648311	0.37227465	0.81382026	0.078756436	0.035119066	-0.028168791	-0.075718849
3.7	0	0	0	0	0	0	0.84082248	0.39647425	0.37226692	0.81381072	0.078750562	0.035115774	-0.02816846	-0.075714578
3.71	0	0	0	0	0	0	0.8408121	0.39646569	0.37225975	0.81380172	0.078744461	0.035112286	-0.028168284	-0.075710408
3.72	0	0	0	0	0	0	0.84080198	0.39645745	0.37225315	0.81379327	0.078738168	0.035108653	-0.028168227	-0.075706339
3.73	0	0	0	0	0	0	0.84079211	0.39644953	0.37224715	0.81378537	0.078731728	0.035104928	-0.028168252	-0.07570237
3.74	0	0	0	0	0	0	0.84078247	0.39644195	0.37224173	0.81377802	0.078725186	0.03510117	-0.02816832	-0.075698499
3.75	0	0	0	0	0	0	0.84077308	0.39643471	0.37223691	0.81377121	0.078718592	0.035097433	-0.028168395	-0.075694724
3.76	0	0	0	0	0	0	0.84076393	0.39642784	0.37223267	0.81376492	0.078711999	0.035093775	-0.028168441	-0.07569104
3.77	0	0	0	0	0	0	0.84075504	0.39642134	0.37222899	0.81375914	0.078705459	0.035090248	-0.028168425	-0.075687445
3.78	0	0	0	0	0	0	0.84074642	0.39641523	0.37222584	0.81375384	0.078699025	0.035086903	-0.028168317	-0.075683936
3.79	0	0	0	0	0	0	0.84073808	0.39640951	0.37222321	0.81374899	0.078692749	0.035083785	-0.028168092	-0.07568051
3.8	0	0	0	0	0	0	0.84073004	0.3964042	0.37222104	0.81374457	0.07868668	0.035080936	-0.028167727	-0.075677164
3.81	0	0	0	0	0	0	0.84072232	0.3963993	0.37221929	0.81374052	0.078680866	0.035078389	-0.028167208	-0.075673897
3.82	0	0	0	0	0	0	0.84071494	0.39639482	0.37221793	0.81373683	0.078675347	0.035076173	-0.028166521	-0.075670708
3.83	0	0	0	0	0	0	0.84070792	0.39639077	0.37221691	0.81373343	0.078670163	0.03507431	-0.028165661	-0.075667598
3.84	0	0	0	0	0	0	0.84070128	0.39638714	0.37221616	0.81373031	0.078665346	0.035072812	-0.028164627	-0.075664568
3.85	0	0	0	0	0	0	0.84069504	0.39638393	0.37221565	0.8137274	0.078660923	0.035071689	-0.028163423	-0.07566162
3.86	0	0	0	0	0	0	0.84068921	0.39638114	0.37221532	0.81372469	0.078656916	0.035070938	-0.028162059	-0.075658759
3.87	0	0	0	0	0	0	0.84068381	0.39637875	0.37221513	0.81372212	0.078653341	0.035070554	-0.028160547	-0.075655988
3.88	0	0	0	0	0	0	0.84067885	0.39637675	0.37221501	0.81371966	0.078650205	0.035070522	-0.028158906	-0.075653313
3.89	0	0	0	0	0	0	0.84067433	0.39637512	0.37221493	0.81371728	0.078647512	0.035070825	-0.028157157	-0.075650743
3.9	0	0	0	0	0	0	0.84067027	0.39637385	0.37221484	0.81371495	0.07864526	0.035071438	-0.028155324	-0.075648283
3.91	0	0	0	0	0	0	0.84066666	0.3963729	0.37221471	0.81371264	0.078643438	0.03507233	-0.028153436	-0.075645942
3.92	0	0	0	0	0	0	0.84066349	0.39637226	0.37221449	0.81371033	0.078642034	0.03507347	-0.028151519	-0.075643729
3.93	0	0	0	0	0	0	0.84066077	0.39637189	0.37221415	0.813708	0.078641028	0.035074821	-0.028149605	-0.075641652
3.94	0	0	0	0	0	0	0.84065848	0.39637175	0.37221367	0.81370564	0.078640396	0.035076346	-0.028147723	-0.075639721
3.95	0	0	0	0	0	0	0.8406566	0.39637182	0.37221302	0.81370323	0.078640112	0.035078004	-0.028145903	-0.075637943
3.96	0	0	0	0	0	0	0.84065511	0.39637206	0.3722122	0.81370077	0.078640145	0.035079756	-0.028144174	-0.075636327
3.97	0	0	0	0	0	0	0.840654	0.39637243	0.37221118	0.81369825	0.078640462	0.035081561	-0.028142563	-0.07563488
3.98	0	0	0	0	0	0	0.84065323	0.39637289	0.37220995	0.81369569	0.078641028	0.035083381	-0.028141096	-0.075633609
3.99	0	0	0	0	0	0	0.84065277	0.39637342	0.37220852	0.81369308	0.078641808	0.035085179	-0.028139795	-0.07563252
4	0	0	0	0	0	0	0.8406526	0.39637396	0.37220689	0.81369043	0.078642767	0.03508692	-0.02813868	-0.075631616
4.01	0	0	0	0	0	0	0.84065268	0.39637448	0.37220506	0.81368775	0.078643867	0.035088574	-0.028137766	-0.0756309
4.02	0	0	0	0	0	0	0.84065297	0.39637495	0.37220304	0.81368506	0.078645074	0.035090111	-0.028137068	-0.075630374
4.03	0	0	0	0	0	0	0.84065343	0.39637533	0.37220085	0.81368238	0.078646355	0.035091509	-0.028136592	-0.075630037
4.04	0	0	0	0	0	0	0.84065404	0.3963756	0.37219849	0.81367971	0.078647679	0.035092747	-0.028136344	-0.075629888
4.05	0	0	0	0	0	0	0.84065475	0.39637572	0.37219598	0.81367708	0.078649015	0.035093809	-0.028136325	-0.075629924
4.06	0	0	0	0	0	0	0.84065553	0.39637567	0.37219335	0.8136745	0.078650338	0.035094685	-0.028136532	-0.075630138
4.07	0	0	0	0	0	0	0.84065634	0.39637543	0.37219061	0.81367199	0.078651625	0.035095369	-0.028136958	-0.075630526
4.08	0	0	0	0	0	0	0.84065715	0.39637497	0.37218779	0.81366956	0.078652856	0.035095857	-0.028137592	-0.075631078
4.09	0	0	0	0	0	0	0.84065792	0.39637429	0.37218489	0.81366724	0.078654013	0.035096153	-0.028138422	-0.075631785
4.1	0	0	0	0	0	0	0.84065863	0.39637337	0.37218194	0.81366503	0.078655085	0.035096263	-0.02813943	-0.075632637
4.11	0	0	0	0	0	0	0.84065926	0.39637219	0.37217897	0.81366295	0.078656062	0.035096196	-0.028140598	-0.07563362
4.12	0	0	0	0	0	0	0.84065977	0.39637076	0.37217597	0.813661	0.078656937	0.035095965	-0.028141905	-0.075634723
4.13	0	0	0	0	0	0	0.84066014	0.39636908	0.37217298	0.8136592	0.078657706	0.035095586	-0.028143328	-0.075635931
4.14	0	0	0	0	0	0	0.84066036	0.39636714	0.37217001	0.81365755	0.078658372	0.035095077	-0.028144844	-0.07563723
4.15	0	0	0	0	0	0	0.84066042	0.39636495	0.37216706	0.81365604	0.078658934	0.035094459	-0.028146427	-0.075638605
4.16	0	0	0	0	0	0	0.84066031	0.39636252	0.37216414	0.81365469	0.0786594	0.035093752	-0.028148053	-0.07564004
4.17	0	0	0	0	0	0	0.84066001	0.39635985	0.37216127	0.81365348	0.078659776	0.035092979	-0.028149697	-0.075641521
4.18	0	0	0	0	0	0	0.84065953	0.39635697	0.37215844	0.81365241	0.078660072	0.035092162	-0.028151335	-0.075643031
4.19	0	0	0	0	0	0	0.84065886	0.39635389	0.37215567	0.81365147	0.078660297	0.035091324	-0.028152944	-0.075644556
4.2	0	0	0	0	0	0	0.84065801	0.39635062	0.37215295	0.81365065	0.078660464	0.035090485	-0.028154503	-0.075646082
4.21	0	0	0	0	0	0	0.84065698	0.39634718	0.37215027	0.81364994	0.078660585	0.035089668	-0.028155992	-0.075647595
4.22	0	0	0	0	0	0	0.84065579	0.39634359	0.37214764	0.81364932	0.078660674	0.03508889	-0.028157392	-0.075649081
4.23	0	0	0	0	0	0	0.84065444	0.39633988	0.37214504	0.81364879	0.078660742	0.03508817	-0.028158687	-0.075650529
4.24	0	0	0	0	0	0	0.84065294	0.39633605	0.37214248	0.81364831	0.078660803	0.035087524	-0.028159866	-0.075651928
4.25	0	0	0	0	0	0	0.84065132	0.39633214	0.37213994	0.81364788	0.078660868	0.035086964	-0.028160916	-0.075653268
4.26	0	0	0	0	0	0	0.84064958	0.39632817	0.37213742	0.81364747	0.078660951	0.035086502	-0.028161829	-0.07565454
4.27	0	0	0	0	0	0	0.84064774	0.39632414	0.3721349	0.81364707	0.07866106	0.035086146	-0.028162601	-0.075655738
4.28	0	0	0	0	0	0	0.84064581	0.39632009	0.37213238	0.81364665	0.078661206	0.035085902	-0.028163227	-0.075656856
4.29	0	0	0	0	0	0	0.84064383	0.39631603	0.37212984	0.81364621	0.078661396	0.035085774	-0.028163709	-0.075657889
4.3	0	0	0	0	0	0	0.84064179	0.39631198	0.37212727	0.81364571	0.078661638	0.035085762	-0.028164046	-0.075658835
4.31	0	0	0	0	0	0	0.84063972	0.39630795	0.37212466	0.81364516	0.078661937	0.035085866	-0.028164245	-0.075659692
4.32	0	0	0	0	0	0	0.84063764	0.39630395	0.37212201	0.81364452	0.078662295	0.03508608	-0.028164311	-0.075660459
4.33	0	0	0	0	0	0	0.84063555	0.39630001	0.3721193	0.81364379	0.078662716	0.035086401	-0.028164253	-0.075661138
4.34	0	0	0	0	0	0	0.84063347	0.39629612	0.37211653	0.81364296	0.0786632	0.035086819	-0.02816408	-0.07566173
4.35	0	0	0	0	0	0	0.84063141	0.39629229	0.37211369	0.81364201	0.078663745	0.035087326	-0.028163804	-0.075662239
4.36	0	0	0	0	0	0	0.84062939	0.39628854	0.37211078	0.81364094	0.07866435	0.035087911	-0.028163437	-0.075662669
4.37	0	0	0	0	0	0	0.8406274	0.39628487	0.37210778	0.81363974	0.07866501	0.035088563	-0.028162992	-0.075663025
4.38	0	0	0	0	0	0	0.84062547	0.39628127	0.37210471	0.8136384	0.078665722	0.035089268	-0.028162484	-0.075663312
4.39	0	0	0	0	0	0	0.84062358	0.39627776	0.37210154	0.81363692	0.078666478	0.035090013	-0.028161927	-0.075663536
4.4	0	0	0	0	0	0	0.84062175	0.39627432	0.3720983	0.81363531	0.078667271	0.035090784	-0.028161334	-0.075663705
4.41	0	0	0	0	0	0	0.84061998	0.39627096	0.37209498	0.81363356	0.078668095	0.035091569	-0.02816072	-0.075663824
4.42	0	0	0	0	0	0	0.84061827	0.39626768	0.37209157	0.81363167	0.07866894	0.035092354	-0.028160098	-0.0756639
4.43	0	0	0	0	0	0	0.84061661	0.39626446	0.37208809	0.81362966	0.078669798	0.035093124	-0.02815948	-0.075663941
4.44	0	0	0	0	0	0	0.840615	0.3962613	0.37208455	0.81362752	0.078670661	0.035093869	-0.02815888	-0.075663954
4.45	0	0	0	0	0	0	0.84061343	0.3962582	0.37208093	0.81362527	0.078671518	0.035094577	-0.028158307	-0.075663944
4.46	0	0	0	0	0	0	0.84061191	0.39625515	0.37207727	0.81362292	0.078672361	0.035095237	-0.028157772	-0.075663919
4.47	0	0	0	0	0	0	0.84061042	0.39625214	0.37207355	0.81362046	0.078673182	0.03509584	-0.028157282	-0.075663883
4.48	0	0	0	0	0	0	0.84060897	0.39624917	0.3720698	0.81361792	0.078673971	0.035096378	-0.028156845	-0.075663843
4.49	0	0	0	0	0	0	0.84060753	0.39624621	0.37206602	0.81361531	0.078674722	0.035096843	-0.028156467	-0.075663802
4.5	0	0	0	0	0	0	0.8406061	0.39624328	0.37206222	0.81361264	0.078675427	0.035097232	-0.028156152	-0.075663766
4.51	0	0	0	0	0	0	0.84060467	0.39624035	0.37205841	0.81360991	0.078676079	0.03509754	-0.028155902	-0.075663737
4.52	0	0	0	0	0	0	0.84060324	0.39623743	0.3720546	0.81360715	0.078676673	0.035097764	-0.028155719	-0.075663718
4.53	0	0	0	0	0	0	0.84060179	0.39623451	0.3720508	0.81360437	0.078677205	0.035097904	-0.028155603	-0.075663711
4.54	0	0	0	0	0	0	0.84060032	0.39623157	0.37204702	0.81360157	0.07867767	0.035097959	-0.028155552	-0.075663717
4.55	0	0	0	0	0	0	0.84059882	0.39622862	0.37204327	0.81359876	0.078678066	0.035097933	-0.028155564	-0.075663738
4.56	0	0	0	0	0	0	0.84059728	0.39622565	0.37203956	0.81359597	0.07867839	0.035097827	-0.028155635	-0.075663773
4.57	0	0	0	0	0	0	0.8405957	0.39622266	0.37203589	0.81359319	0.078678642	0.035097646	-0.02815576	-0.075663821
4.58	0	0	0	0	0	0	0.84059406	0.39621964	0.37203228	0.81359043	0.078678822	0.035097394	-0.028155934	-0.075663883
4.59	0	0	0	0	0	0	0.84059238	0.3962166	0.37202872	0.81358771	0.078678931	0.035097078	-0.028156152	-0.075663955
4.6	0	0	0	0	0	0	0.84059063	0.39621352	0.37202523	0.81358504	0.07867897	0.035096704	-0.028156405	-0.075664036
4.61	0	0	0	0	0	0	0.84058883	0.39621043	0.37202181	0.8135824	0.078678942	0.03509628	-0.028156688	-0.075664123
4.62	0	0	0	0	0	0	0.84058696	0.3962073	0.37201846	0.81357982	0.078678849	0.035095811	-0.028156992	-0.075664214
4.63	0	0	0	0	0	0	0.84058503	0.39620416	0.37201519	0.8135773	0.078678697	0.035095308	-0.02815731	-0.075664306
4.64	0	0	0	0	0	0	0.84058304	0.39620099	0.372012	0.81357483	0.078678488	0.035094776	-0.028157636	-0.075664396
4.65	0	0	0	0	0	0	0.84058099	0.39619781	0.37200889	0.81357242	0.078678228	0.035094225	-0.028157961	-0.075664479
4.66	0	0	0	0	0	0	0.84057887	0.39619462	0.37200586	0.81357007	0.078677922	0.035093662	-0.028158278	-0.075664554
4.67	0	0	0	0	0	0	0.84057671	0.39619142	0.37200291	0.81356778	0.078677574	0.035093094	-0.028158582	-0.075664617
4.68	0	0	0	0	0	0	0.84057449	0.39618821	0.37200003	0.81356555	0.078677191	0.035092528	-0.028158866	-0.075664665
4.69	0	0	0	0	0	0	0.84057222	0.39618502	0.37199724	0.81356338	0.078676778	0.035091972	-0.028159124	-0.075664695
4.7	0	0	0	0	0	0	0.84056992	0.39618183	0.37199452	0.81356126	0.078676339	0.03509143	-0.028159352	-0.075664704
4.71	0	0	0	0	0	0	0.84056758	0.39617866	0.37199188	0.81355918	0.078675881	0.035090909	-0.028159546	-0.07566469
4.72	0	0	0	0	0	0	0.8405652	0.39617551	0.3719893	0.81355716	0.078675408	0.035090412	-0.028159703	-0.075664651
4.73	0	0	0	0	0	0	0.84056281	0.39617238	0.37198679	0.81355517	0.078674926	0.035089944	-0.028159819	-0.075664585
4.74	0	0	0	0	0	0	0.8405604	0.3961693	0.37198434	0.81355323	0.078674438	0.035089509	-0.028159893	-0.07566449
4.75	0	0	0	0	0	0	0.84055798	0.39616625	0.37198195	0.81355132	0.078673948	0.035089107	-0.028159924	-0.075664366
4.76	0	0	0	0	0	0	0.84055556	0.39616324	0.37197961	0.81354944	0.078673461	0.035088741	-0.028159912	-0.075664212
4.77	0	0	0	0	0	0	0.84055314	0.39616029	0.37197733	0.81354758	0.07867298	0.035088412	-0.028159857	-0.075664027
4.78	0	0	0	0	0	0	0.84055073	0.39615739	0.37197508	0.81354574	0.078672507	0.03508812	-0.028159761	-0.075663812
4.79	0	0	0	0	0	0	0.84054834	0.39615455	0.37197288	0.81354392	0.078672044	0.035087865	-0.028159624	-0.075663567
4.8	0	0	0	0	0	0	0.84054598	0.39615178	0.37197072	0.81354211	0.078671594	0.035087644	-0.028159449	-0.075663293
4.81	0	0	0	0	0	0	0.84054364	0.39614906	0.37196859	0.81354031	0.078671158	0.035087457	-0.02815924	-0.075662991
4.82	0	0	0	0	0	0	0.84054133	0.39614642	0.3719665	0.81353851	0.078670736	0.035087301	-0.028158999	-0.075662662
4.83	0	0	0	0	0	0	0.84053906	0.39614384	0.37196443	0.81353672	0.078670329	0.035087174	-0.02815873	-0.075662309
4.84	0	0	0	0	0	0	0.84053683	0.39614134	0.37196239	0.81353493	0.078669937	0.035087072	-0.028158436	-0.075661933
4.85	0	0	0	0	0	0	0.84053465	0.3961389	0.37196038	0.81353313	0.07866956	0.035086993	-0.028158122	-0.075661536
4.86	0	0	0	0	0	0	0.84053251	0.39613654	0.37195838	0.81353134	0.078669197	0.035086932	-0.028157792	-0.075661121
4.87	0	0	0	0	0	0	0.84053042	0.39613425	0.37195641	0.81352954	0.078668848	0.035086887	-0.028157451	-0.075660689
4.88	0	0	0	0	0	0	0.84052839	0.39613203	0.37195446	0.81352774	0.078668509	0.035086853	-0.028157101	-0.075660244
4.89	0	0	0	0	0	0	0.8405264	0.39612988	0.37195253	0.81352594	0.078668182	0.035086826	-0.028156748	-0.075659789
4.9	0	0	0	0	0	0	0.84052446	0.39612779	0.37195062	0.81352414	0.078667863	0.035086805	-0.028156395	-0.075659325
4.91	0	0	0	0	0	0	0.84052258	0.39612577	0.37194873	0.81352233	0.078667551	0.035086784	-0.028156046	-0.075658855
4.92	0	0	0	0	0	0	0.84052075	0.39612381	0.37194687	0.81352053	0.078667245	0.03508676	-0.028155704	-0.075658381
4.93	0	0	0	0	0	0	0.84051896	0.39612191	0.37194502	0.81351873	0.078666942	0.035086732	-0.028155372	-0.075657907
4.94	0	0	0	0	0	0	0.84051723	0.39612007	0.37194319	0.81351693	0.078666641	0.035086695	-0.028155054	-0.075657434
4.95	0	0	0	0	0	0	0.84051554	0.39611828	0.37194139	0.81351514	0.07866634	0.035086648	-0.028154751	-0.075656964
4.96	0	0	0	0	0	0	0.8405139	0.39611654	0.37193962	0.81351337	0.078666038	0.035086589	-0.028154465	-0.075656499
4.97	0	0	0	0	0	0	0.84051229	0.39611485	0.37193787	0.8135116	0.078665732	0.035086516	-0.028154199	-0.075656041
4.98	0	0	0	0	0	0	0.84051073	0.39611321	0.37193615	0.81350985	0.078665422	0.035086428	-0.028153952	-0.075655592
4.99	0	0	0	0	0	0	0.8405092	0.3961116	0.37193446	0.81350812	0.078665107	0.035086323	-0.028153727	-0.075655152
5	0	0	0	0	0	0	0.84050771	0.39611003	0.3719328	0.81350641	0.078664785	0.035086202	-0.028153524	-0.075654723
5.01	0	0	0	0	0	0	0.84050625	0.3961085	0.37193118	0.81350473	0.078664456	0.035086065	-0.028153341	-0.075654306
5.02	0	0	0	0	0	0	0.84050482	0.39610701	0.37192959	0.81350307	0.078664118	0.03508591	-0.02815318	-0.075653901
5.03	0	0	0	0	0	0	0.84050341	0.39610554	0.37192803	0.81350144	0.078663773	0.03508574	-0.02815304	-0.075653509
5.04	0	0	0	0	0	0	0.84050203	0.3961041	0.37192651	0.81349984	0.078663419	0.035085554	-0.028152919	-0.07565313
5.05	0	0	0	0	0	0	0.84050068	0.39610268	0.37192503	0.81349828	0.078663057	0.035085355	-0.028152816	-0.075652765
5.06	0	0	0	0	0	0	0.84049934	0.39610129	0.37192359	0.81349675	0.078662687	0.035085142	-0.028152731	-0.075652412
5.07	0	0	0	0	0	0	0.84049802	0.39609992	0.37192219	0.81349525	0.078662309	0.035084918	-0.028152661	-0.075652072
5.08	0	0	0	0	0	0	0.84049671	0.39609857	0.37192083	0.8134938	0.078661925	0.035084684	-0.028152604	-0.075651745
5.09	0	0	0	0	0	0	0.84049542	0.39609725	0.37191951	0.81349238	0.078661533	0.035084443	-0.02815256	-0.075651429
5.1	0	0	0	0	0	0	0.84049415	0.39609594	0.37191822	0.81349101	0.078661137	0.035084195	-0.028152525	-0.075651124
5.11	0	0	0	0	0	0	0.84049289	0.39609465	0.37191698	0.81348967	0.078660736	0.035083943	-0.028152499	-0.07565083
5.12	0	0	0	0	0	0	0.84049164	0.39609338	0.37191578	0.81348837	0.078660332	0.035083689	-0.028152478	-0.075650546
5.13	0	0	0	0	0	0	0.8404904	0.39609212	0.37191461	0.81348711	0.078659926	0.035083434	-0.028152462	-0.07565027
5.14	0	0	0	0	0	0	0.84048917	0.39609088	0.37191349	0.8134859	0.078659518	0.035083181	-0.028152449	-0.075650002
5.15	0	0	0	0	0	0	0.84048796	0.39608967	0.3719124	0.81348472	0.078659111	0.035082931	-0.028152436	-0.075649742
5.16	0	0	0	0	0	0	0.84048676	0.39608846	0.37191135	0.81348358	0.078658705	0.035082685	-0.028152422	-0.075649487
5.17	0	0	0	0	0	0	0.84048557	0.39608728	0.37191033	0.81348247	0.078658302	0.035082446	-0.028152407	-0.075649238
5.18	0	0	0	0	0	0	0.84048439	0.39608612	0.37190934	0.8134814	0.078657903	0.035082214	-0.028152387	-0.075648993
5.19	0	0	0	0	0	0	0.84048323	0.39608498	0.37190839	0.81348036	0.078657509	0.035081991	-0.028152363	-0.075648751
5.2	0	0	0	0	0	0	0.84048208	0.39608385	0.37190747	0.81347936	0.07865712	0.035081778	-0.028152334	-0.075648513
5.21	0	0	0	0	0	0	0.84048094	0.39608275	0.37190657	0.81347839	0.078656738	0.035081575	-0.028152299	-0.075648277
5.22	0	0	0	0	0	0	0.84047983	0.39608167	0.3719057	0.81347745	0.078656364	0.035081383	-0.028152256	-0.075648043
5.23	0	0	0	0	0	0	0.84047873	0.39608061	0.37190486	0.81347653	0.078655998	0.035081203	-0.028152207	-0.07564781
5.24	0	0	0	0	0	0	0.84047765	0.39607958	0.37190404	0.81347564	0.078655642	0.035081034	-0.028152151	-0.075647578
5.25	0	0	0	0	0	0	0.84047658	0.39607857	0.37190325	0.81347477	0.078655294	0.035080877	-0.028152087	-0.075647346
5.26	0	0	0	0	0	0	0.84047554	0.39607758	0.37190248	0.81347393	0.078654957	0.035080731	-0.028152016	-0.075647115
5.27	0	0	0	0	0	0	0.84047452	0.39607662	0.37190172	0.81347311	0.078654629	0.035080597	-0.028151939	-0.075646884
5.28	0	0	0	0	0	0	0.84047352	0.39607568	0.37190099	0.8134723	0.078654312	0.035080473	-0.028151855	-0.075646654
5.29	0	0	0	0	0	0	0.84047254	0.39607476	0.37190027	0.81347152	0.078654005	0.03508036	-0.028151765	-0.075646423
5.3	0	0	0	0	0	0	0.84047158	0.39607387	0.37189956	0.81347075	0.078653708	0.035080257	-0.02815167	-0.075646193
5.31	0	0	0	0	0	0	0.84047065	0.39607301	0.37189887	0.81347	0.078653421	0.035080162	-0.028151571	-0.075645963
5.32	0	0	0	0	0	0	0.84046974	0.39607217	0.3718982	0.81346926	0.078653144	0.035080075	-0.028151468	-0.075645734
5.33	0	0	0	0	0	0	0.84046886	0.39607135	0.37189754	0.81346854	0.078652876	0.035079996	-0.028151363	-0.075645505
5.34	0	0	0	0	0	0	0.840468	0.39607056	0.37189689	0.81346783	0.078652618	0.035079923	-0.028151255	-0.075645278
5.35	0	0	0	0	0	0	0.84046716	0.39606979	0.37189625	0.81346713	0.078652368	0.035079855	-0.028151147	-0.075645053
5.36	0	0	0	0	0	0	0.84046635	0.39606905	0.37189563	0.81346644	0.078652126	0.035079791	-0.028151038	-0.075644829
5.37	0	0	0	0	0	0	0.84046556	0.39606832	0.37189501	0.81346576	0.078651892	0.035079732	-0.028150931	-0.075644608
5.38	0	0	0	0	0	0	0.8404648	0.39606762	0.37189441	0.8134651	0.078651664	0.035079674	-0.028150824	-0.07564439
5.39	0	0	0	0	0	0	0.84046406	0.39606695	0.37189381	0.81346445	0.078651443	0.035079619	-0.02815072	-0.075644175
5.4	0	0	0	0	0	0	0.84046334	0.39606629	0.37189323	0.81346381	0.078651229	0.035079565	-0.028150618	-0.075643963
5.41	0	0	0	0	0	0	0.84046264	0.39606565	0.37189266	0.81346317	0.078651019	0.035079511	-0.02815052	-0.075643755
5.42	0	0	0	0	0	0	0.84046197	0.39606503	0.37189209	0.81346255	0.078650815	0.035079457	-0.028150427	-0.075643551
5.43	0	0	0	0	0	0	0.84046131	0.39606443	0.37189154	0.81346194	0.078650614	0.035079403	-0.028150337	-0.075643352
5.44	0	0	0	0	0	0	0.84046068	0.39606384	0.371891	0.81346135	0.078650418	0.035079347	-0.028150252	-0.075643158
5.45	0	0	0	0	0	0	0.84046006	0.39606328	0.37189047	0.81346076	0.078650226	0.035079289	-0.028150173	-0.075642969
5.46	0	0	0	0	0	0	0.84045946	0.39606273	0.37188995	0.81346019	0.078650036	0.03507923	-0.028150099	-0.075642785
5.47	0	0	0	0	0	0	0.84045888	0.39606219	0.37188944	0.81345962	0.078649849	0.035079169	-0.02815003	-0.075642607
5.48	0	0	0	0	0	0	0.84045831	0.39606166	0.37188895	0.81345907	0.078649665	0.035079105	-0.028149966	-0.075642434
5.49	0	0	0	0	0	0	0.84045776	0.39606115	0.37188846	0.81345854	0.078649484	0.03507904	-0.028149908	-0.075642267
5.5	0	0	0	0	0	0	0.84045723	0.39606066	0.37188799	0.81345801	0.078649304	0.035078973	-0.028149855	-0.075642105
5.51	0	0	0	0	0	0	0.84045671	0.39606017	0.37188753	0.8134575	0.078649127	0.035078903	-0.028149807	-0.07564195
5.52	0	0	0	0	0	0	0.8404562	0.39605969	0.37188708	0.813457	0.078648952	0.035078832	-0.028149764	-0.0756418
5.53	0	0	0	0	0	0	0.8404557	0.39605923	0.37188664	0.81345651	0.078648778	0.035078759	-0.028149726	-0.075641656
5.54	0	0	0	0	0	0	0.84045522	0.39605878	0.37188621	0.81345604	0.078648607	0.035078686	-0.028149692	-0.075641517
5.55	0	0	0	0	0	0	0.84045475	0.39605833	0.3718858	0.81345558	0.078648438	0.035078611	-0.028149661	-0.075641384
5.56	0	0	0	0	0	0	0.84045428	0.39605789	0.37188539	0.81345514	0.078648271	0.035078536	-0.028149634	-0.075641257
5.57	0	0	0	0	0	0	0.84045383	0.39605746	0.371885	0.81345471	0.078648107	0.03507846	-0.02814961	-0.075641134
5.58	0	0	0	0	0	0	0.84045339	0.39605705	0.37188462	0.81345429	0.078647945	0.035078385	-0.028149589	-0.075641016
5.59	0	0	0	0	0	0	0.84045295	0.39605663	0.37188425	0.81345388	0.078647785	0.03507831	-0.02814957	-0.075640903
5.6	0	0	0	0	0	0	0.84045253	0.39605623	0.37188389	0.81345349	0.078647629	0.035078236	-0.028149552	-0.075640795
5.61	0	0	0	0	0	0	0.84045211	0.39605583	0.37188354	0.81345311	0.078647475	0.035078164	-0.028149537	-0.075640691
5.62	0	0	0	0	0	0	0.8404517	0.39605544	0.37188321	0.81345274	0.078647325	0.035078093	-0.028149522	-0.075640591
5.63	0	0	0	0	0	0	0.8404513	0.39605506	0.37188288	0.81345239	0.078647177	0.035078024	-0.028149508	-0.075640494
5.64	0	0	0	0	0	0	0.84045091	0.39605468	0.37188256	0.81345204	0.078647034	0.035077957	-0.028149494	-0.075640401
5.65	0	0	0	0	0	0	0.84045053	0.39605431	0.37188225	0.81345171	0.078646894	0.035077892	-0.028149481	-0.075640312
5.66	0	0	0	0	0	0	0.84045015	0.39605395	0.37188195	0.81345139	0.078646758	0.03507783	-0.028149467	-0.075640225
5.67	0	0	0	0	0	0	0.84044978	0.3960536	0.37188165	0.81345108	0.078646626	0.035077771	-0.028149453	-0.075640142
5.68	0	0	0	0	0	0	0.84044942	0.39605325	0.37188137	0.81345077	0.078646497	0.035077715	-0.028149439	-0.075640061
5.69	0	0	0	0	0	0	0.84044907	0.39605291	0.37188109	0.81345048	0.078646373	0.035077661	-0.028149424	-0.075639983
5.7	0	0	0	0	0	0	0.84044872	0.39605257	0.37188082	0.8134502	0.078646253	0.035077611	-0.028149408	-0.075639907
5.71	0	0	0	0	0	0	0.84044838	0.39605224	0.37188055	0.81344992	0.078646137	0.035077564	-0.028149392	-0.075639833
5.72	0	0	0	0	0	0	0.84044805	0.39605192	0.37188029	0.81344965	0.078646026	0.035077519	-0.028149375	-0.075639762
5.73	0	0	0	0	0	0	0.84044773	0.3960516	0.37188004	0.81344939	0.078645918	0.035077477	-0.028149357	-0.075639692
5.74	0	0	0	0	0	0	0.84044741	0.3960513	0.37187979	0.81344914	0.078645815	0.035077439	-0.028149339	-0.075639624
5.75	0	0	0	0	0	0	0.8404471	0.39605099	0.37187955	0.81344889	0.078645715	0.035077402	-0.02814932	-0.075639558
5.76	0	0	0	0	0	0	0.8404468	0.3960507	0.37187931	0.81344865	0.07864562	0.035077369	-0.0281493	-0.075639494
5.77	0	0	0	0	0	0	0.8404465	0.3960504	0.37187907	0.81344841	0.078645528	0.035077337	-0.02814928	-0.075639431
5.78	0	0	0	0	0	0	0.84044622	0.39605012	0.37187884	0.81344818	0.07864544	0.035077308	-0.02814926	-0.07563937
5.79	0	0	0	0	0	0	0.84044594	0.39604984	0.37187862	0.81344796	0.078645355	0.035077281	-0.028149239	-0.075639311
5.8	0	0	0	0	0	0	0.84044566	0.39604957	0.37187839	0.81344774	0.078645274	0.035077255	-0.028149219	-0.075639253
5.81	0	0	0	0	0	0	0.8404454	0.3960493	0.37187817	0.81344752	0.078645196	0.035077231	-0.028149198	-0.075639197
5.82	0	0	0	0	0	0	0.84044514	0.39604904	0.37187796	0.81344731	0.078645121	0.035077208	-0.028149178	-0.075639142
5.83	0	0	0	0	0	0	0.84044489	0.39604878	0.37187774	0.81344711	0.078645049	0.035077187	-0.028149158	-0.075639089
5.84	0	0	0	0	0	0	0.84044464	0.39604853	0.37187753	0.8134469	0.07864498	0.035077166	-0.028149139	-0.075639037
5.85	0	0	0	0	0	0	0.8404444	0.39604829	0.37187732	0.81344671	0.078644913	0.035077146	-0.02814912	-0.075638987
5.86	0	0	0	0	0	0	0.84044417	0.39604805	0.37187712	0.81344651	0.078644848	0.035077127	-0.028149102	-0.075638938
5.87	0	0	0	0	0	0	0.84044394	0.39604781	0.37187692	0.81344632	0.078644786	0.035077108	-0.028149084	-0.075638891
5.88	0	0	0	0	0	0	0.84044372	0.39604758	0.37187672	0.81344613	0.078644726	0.035077089	-0.028149068	-0.075638846
5.89	0	0	0	0	0	0	0.84044351	0.39604735	0.37187652	0.81344595	0.078644667	0.035077071	-0.028149052	-0.075638802
5.9	0	0	0	0	0	0	0.8404433	0.39604713	0.37187633	0.81344577	0.078644611	0.035077052	-0.028149038	-0.075638759
5.91	0	0	0	0	0	0	0.84044309	0.39604691	0.37187613	0.81344559	0.078644556	0.035077034	-0.028149024	-0.075638719
5.92	0	0	0	0	0	0	0.84044289	0.39604669	0.37187595	0.81344542	0.078644502	0.035077016	-0.028149012	-0.07563868
5.93	0	0	0	0	0	0	0.8404427	0.39604648	0.37187576	0.81344525	0.07864445	0.035076997	-0.028149	-0.075638642
5.94	0	0	0	0	0	0	0.84044251	0.39604627	0.37187558	0.81344508	0.078644399	0.035076979	-0.02814899	-0.075638606
5.95	0	0	0	0	0	0	0.84044232	0.39604607	0.3718754	0.81344492	0.078644349	0.03507696	-0.02814898	-0.075638572
5.96	0	0	0	0	0	0	0.84044214	0.39604587	0.37187522	0.81344476	0.078644301	0.035076941	-0.028148972	-0.075638539
5.97	0	0	0	0	0	0	0.84044196	0.39604567	0.37187504	0.8134446	0.078644254	0.035076922	-0.028148965	-0.075638508
5.98	0	0	0	0	0	0	0.84044179	0.39604547	0.37187487	0.81344445	0.078644208	0.035076903	-0.028148958	-0.075638478
5.99	0	0	0	0	0	0	0.84044162	0.39604528	0.3718747	0.8134443	0.078644162	0.035076884	-0.028148952	-0.07563845
6	0	0	0	0	0	0	0.84044145	0.39604509	0.37187453	0.81344415	0.078644118	0.035076865	-0.028148947	-0.075638423
6.01	0	0	0	0	0	0	0.84044129	0.3960449	0.37187437	0.81344401	0.078644075	0.035076846	-0.028148943	-0.075638397
6.02	0	0	0	0	0	0	0.84044112	0.39604472	0.37187421	0.81344387	0.078644034	0.035076827	-0.028148939	-0.075638372
6.03	0	0	0	0	0	0	0.84044097	0.39604453	0.37187405	0.81344373	0.078643993	0.035076809	-0.028148935	-0.075638349
6.04	0	0	0	0	0	0	0.84044081	0.39604435	0.37187389	0.81344359	0.078643953	0.035076791	-0.028148932	-0.075638327
6.05	0	0	0	0	0	0	0.84044066	0.39604418	0.37187374	0.81344346	0.078643914	0.035076773	-0.02814893	-0.075638306
6.06	0	0	0	0	0	0	0.84044051	0.396044	0.37187359	0.81344333	0.078643877	0.035076755	-0.028148928	-0.075638286
6.07	0	0	0	0	0	0	0.84044036	0.39604383	0.37187344	0.81344321	0.07864384	0.035076738	-0.028148925	-0.075638267
6.08	0	0	0	0	0	0	0.84044021	0.39604365	0.37187329	0.81344308	0.078643805	0.035076721	-0.028148924	-0.075638249
6.09	0	0	0	0	0	0	0.84044007	0.39604349	0.37187315	0.81344296	0.07864377	0.035076705	-0.028148922	-0.075638232
6.1	0	0	0	0	0	0	0.84043993	0.39604332	0.371873	0.81344284	0.078643737	0.03507669	-0.02814892	-0.075638216
6.11	0	0	0	0	0	0	0.84043979	0.39604315	0.37187286	0.81344272	0.078643705	0.035076675	-0.028148918	-0.0756382
6.12	0	0	0	0	0	0	0.84043966	0.39604299	0.37187273	0.81344261	0.078643674	0.03507666	-0.028148916	-0.075638185
6.13	0	0	0	0	0	0	0.84043952	0.39604283	0.37187259	0.8134425	0.078643645	0.035076647	-0.028148914	-0.075638171
6.14	0	0	0	0	0	0	0.84043939	0.39604267	0.37187245	0.81344238	0.078643616	0.035076633	-0.028148912	-0.075638158
6.15	0	0	0	0	0	0	0.84043926	0.39604251	0.37187232	0.81344228	0.078643588	0.035076621	-0.02814891	-0.075638145
6.16	0	0	0	0	0	0	0.84043913	0.39604236	0.37187219	0.81344217	0.078643562	0.035076609	-0.028148908	-0.075638132
6.17	0	0	0	0	0	0	0.840439	0.3960422	0.37187206	0.81344206	0.078643536	0.035076598	-0.028148906	-0.07563812
6.18	0	0	0	0	0	0	0.84043888	0.39604205	0.37187193	0.81344196	0.078643512	0.035076587	-0.028148903	-0.075638109
6.19	0	0	0	0	0	0	0.84043876	0.3960419	0.3718718	0.81344186	0.078643489	0.035076577	-0.028148901	-0.075638098
6.2	0	0	0	0	0	0	0.84043864	0.39604175	0.37187167	0.81344175	0.078643466	0.035076567	-0.028148898	-0.075638087
6.21	0	0	0	0	0	0	0.84043852	0.3960416	0.37187155	0.81344166	0.078643445	0.035076557	-0.028148896	-0.075638077
6.22	0	0	0	0	0	0	0.8404384	0.39604146	0.37187143	0.81344156	0.078643424	0.035076549	-0.028148893	-0.075638067
6.23	0	0	0	0	0	0	0.84043829	0.39604132	0.3718713	0.81344146	0.078643404	0.03507654	-0.02814889	-0.075638058
6.24	0	0	0	0	0	0	0.84043817	0.39604117	0.37187118	0.81344136	0.078643385	0.035076532	-0.028148888	-0.075638048
6.25	0	0	0	0	0	0	0.84043806	0.39604103	0.37187106	0.81344127	0.078643366	0.035076524	-0.028148885	-0.075638039
6.26	0	0	0	0	0	0	0.84043795	0.39604089	0.37187094	0.81344117	0.078643348	0.035076516	-0.028148882	-0.075638031
6.27	0	0	0	0	0	0	0.84043784	0.39604076	0.37187082	0.81344108	0.078643331	0.035076508	-0.02814888	-0.075638023
6.28	0	0	0	0	0	0	0.84043773	0.39604062	0.37187071	0.81344099	0.078643314	0.0350765	-0.028148877	-0.075638014
6.29	0	0	0	0	0	0	0.84043763	0.39604049	0.37187059	0.8134409	0.078643298	0.035076493	-0.028148875	-0.075638007
6.3	0	0	0	0	0	0	0.84043752	0.39604035	0.37187047	0.81344081	0.078643282	0.035076485	-0.028148873	-0.075637999
6.31	0	0	0	0	0	0	0.84043742	0.39604022	0.37187036	0.81344072	0.078643266	0.035076478	-0.028148871	-0.075637992
6.32	0	0	0	0	0	0	0.84043732	0.39604009	0.37187025	0.81344063	0.078643251	0.03507647	-0.028148869	-0.075637985
6.33	0	0	0	0	0	0	0.84043722	0.39603996	0.37187013	0.81344054	0.078643236	0.035076463	-0.028148867	-0.075637978
6.34	0	0	0	0	0	0	0.84043712	0.39603984	0.37187002	0.81344046	0.078643221	0.035076455	-0.028148865	-0.075637971
6.35	0	0	0	0	0	0	0.84043702	0.39603971	0.37186991	0.81344037	0.078643206	0.035076447	-0.028148864	-0.075637964
6.36	0	0	0	0	0	0	0.84043693	0.39603959	0.3718698	0.81344029	0.078643192	0.03507644	-0.028148863	-0.075637958
6.37	0	0	0	0	0	0	0.84043683	0.39603946	0.3718697	0.8134402	0.078643177	0.035076432	-0.028148861	-0.075637952
6.38	0	0	0	0	0	0	0.84043674	0.39603934	0.37186959	0.81344012	0.078643163	0.035076424	-0.02814886	-0.075637946
6.39	0	0	0	0	0	0	0.84043664	0.39603922	0.37186948	0.81344004	0.078643149	0.035076415	-0.02814886	-0.07563794
6.4	0	0	0	0	0	0	0.84043655	0.3960391	0.37186938	0.81343996	0.078643135	0.035076407	-0.028148859	-0.075637934
6.41	0	0	0	0	0	0	0.84043646	0.39603898	0.37186927	0.81343988	0.078643121	0.035076399	-0.028148858	-0.075637928
6.42	0	0	0	0	0	0	0.84043637	0.39603886	0.37186917	0.8134398	0.078643107	0.03507639	-0.028148858	-0.075637923
6.43	0	0	0	0	0	0	0.84043628	0.39603874	0.37186907	0.81343972	0.078643093	0.035076382	-0.028148857	-0.075637917
6.44	0	0	0	0	0	0	0.84043619	0.39603863	0.37186897	0.81343964	0.078643079	0.035076373	-0.028148856	-0.075637912
6.45	0	0	0	0	0	0	0.8404361	0.39603852	0.37186887	0.81343957	0.078643065	0.035076365	-0.028148856	-0.075637906
6.46	0	0	0	0	0	0	0.84043601	0.3960384	0.37186878	0.81343949	0.078643051	0.035076356	-0.028148855	-0.075637901
6.47	0	0	0	0	0	0	0.84043592	0.39603829	0.37186868	0.81343942	0.078643037	0.035076348	-0.028148855	-0.075637895
6.48	0	0	0	0	0	0	0.84043584	0.39603818	0.37186858	0.81343934	0.078643023	0.035076339	-0.028148854	-0.07563789
6.49	0	0	0	0	0	0	0.84043575	0.39603807	0.37186849	0.81343927	0.078643009	0.035076331	-0.028148854	-0.075637885
6.5	0	0	0	0	0	0	0.84043567	0.39603796	0.3718684	0.8134392	0.078642995	0.035076322	-0.028148853	-0.075637879
6.51	0	0	0	0	0	0	0.84043559	0.39603785	0.37186831	0.81343913	0.078642982	0.035076314	-0.028148852	-0.075637874
6.52	0	0	0	0	0	0	0.8404355	0.39603775	0.37186822	0.81343906	0.078642968	0.035076306	-0.028148851	-0.075637868
6.53	0	0	0	0	0	0	0.84043542	0.39603764	0.37186813	0.81343899	0.078642955	0.035076298	-0.028148851	-0.075637863
6.54	0	0	0	0	0	0	0.84043534	0.39603754	0.37186804	0.81343892	0.078642941	0.03507629	-0.028148849	-0.075637858
6.55	0	0	0	0	0	0	0.84043526	0.39603744	0.37186795	0.81343885	0.078642928	0.035076282	-0.028148848	-0.075637852
6.56	0	0	0	0	0	0	0.84043518	0.39603734	0.37186787	0.81343878	0.078642915	0.035076274	-0.028148847	-0.075637846
6.57	0	0	0	0	0	0	0.8404351	0.39603724	0.37186778	0.81343872	0.078642902	0.035076267	-0.028148845	-0.075637841
6.58	0	0	0	0	0	0	0.84043502	0.39603714	0.3718677	0.81343865	0.078642889	0.035076259	-0.028148844	-0.075637835
6.59	0	0	0	0	0	0	0.84043495	0.39603704	0.37186762	0.81343859	0.078642876	0.035076252	-0.028148842	-0.075637829
6.6	0	0	0	0	0	0	0.84043487	0.39603695	0.37186754	0.81343852	0.078642863	0.035076245	-0.02814884	-0.075637823
6.61	0	0	0	0	0	0	0.84043479	0.39603685	0.37186746	0.81343846	0.078642851	0.035076238	-0.028148838	-0.075637817
6.62	0	0	0	0	0	0	0.84043472	0.39603676	0.37186738	0.81343839	0.078642839	0.035076232	-0.028148836	-0.075637811
6.63	0	0	0	0	0	0	0.84043465	0.39603667	0.3718673	0.81343833	0.078642826	0.035076225	-0.028148834	-0.075637805
6.64	0	0	0	0	0	0	0.84043457	0.39603658	0.37186722	0.81343827	0.078642814	0.035076218	-0.028148832	-0.075637799
6.65	0	0	0	0	0	0	0.8404345	0.39603649	0.37186714	0.81343821	0.078642802	0.035076212	-0.02814883	-0.075637793
6.66	0	0	0	0	0	0	0.84043443	0.3960364	0.37186707	0.81343815	0.07864279	0.035076206	-0.028148828	-0.075637787
6.67	0	0	0	0	0	0	0.84043436	0.39603631	0.37186699	0.81343809	0.078642779	0.035076199	-0.028148825	-0.075637781
6.68	0	0	0	0	0	0	0.84043429	0.39603622	0.37186692	0.81343803	0.078642767	0.035076193	-0.028148823	-0.075637774
6.69	0	0	0	0	0	0	0.84043422	0.39603614	0.37186685	0.81343797	0.078642755	0.035076187	-0.028148821	-0.075637768
6.7	0	0	0	0	0	0	0.84043415	0.39603605	0.37186678	0.81343791	0.078642744	0.035076181	-0.028148818	-0.075637762
6.71	0	0	0	0	0	0	0.84043409	0.39603597	0.37186671	0.81343785	0.078642733	0.035076175	-0.028148816	-0.075637756
6.72	0	0	0	0	0	0	0.84043402	0.39603589	0.37186664	0.8134378	0.078642721	0.035076169	-0.028148814	-0.075637749
6.73	0	0	0	0	0	0	0.84043395	0.39603581	0.37186657	0.81343774	0.07864271	0.035076163	-0.028148811	-0.075637743
6.74	0	0	0	0	0	0	0.84043389	0.39603573	0.3718665	0.81343769	0.078642699	0.035076157	-0.028148809	-0.075637737
6.75	0	0	0	0	0	0	0.84043383	0.39603565	0.37186643	0.81343763	0.078642688	0.035076151	-0.028148807	-0.07563773
6.76	0	0	0	0	0	0	0.84043376	0.39603558	0.37186637	0.81343758	0.078642677	0.035076145	-0.028148805	-0.075637724
6.77	0	0	0	0	0	0	0.8404337	0.3960355	0.3718663	0.81343752	0.078642666	0.035076139	-0.028148803	-0.075637718
6.78	0	0	0	0	0	0	0.84043364	0.39603543	0.37186624	0.81343747	0.078642655	0.035076133	-0.028148801	-0.075637712
6.79	0	0	0	0	0	0	0.84043358	0.39603535	0.37186618	0.81343742	0.078642644	0.035076127	-0.028148799	-0.075637705
6.8	0	0	0	0	0	0	0.84043352	0.39603528	0.37186611	0.81343737	0.078642633	0.035076121	-0.028148797	-0.075637699
6.81	0	0	0	0	0	0	0.84043346	0.39603521	0.37186605	0.81343731	0.078642622	0.035076115	-0.028148795	-0.075637693
6.82	0	0	0	0	0	0	0.8404334	0.39603514	0.37186599	0.81343726	0.078642611	0.035076109	-0.028148794	-0.075637687
6.83	0	0	0	0	0	0	0.84043334	0.39603507	0.37186593	0.81343721	0.0786426	0.035076103	-0.028148792	-0.075637681
6.84	0	0	0	0	0	0	0.84043329	0.396035	0.37186587	0.81343716	0.078642589	0.035076097	-0.02814879	-0.075637675
6.85	0	0	0	0	0	0	0.84043323	0.39603493	0.37186582	0.81343712	0.078642578	0.035076091	-0.028148789	-0.075637669
6.86	0	0	0	0	0	0	0.84043317	0.39603486	0.37186576	0.81343707	0.078642567	0.035076085	-0.028148787	-0.075637663
6.87	0	0	0	0	0	0	0.84043312	0.3960348	0.3718657	0.81343702	0.078642556	0.035076079	-0.028148786	-0.075637657
6.88	0	0	0	0	0	0	0.84043306	0.39603473	0.37186565	0.81343698	0.078642545	0.035076073	-0.028148784	-0.075637651
6.89	0	0	0	0	0	0	0.84043301	0.39603467	0.3718656	0.81343693	0.078642534	0.035076067	-0.028148783	-0.075637645
6.9	0	0	0	0	0	0	0.84043296	0.39603461	0.37186554	0.81343688	0.078642523	0.035076061	-0.028148781	-0.07563764
6.91	0	0	0	0	0	0	0.84043291	0.39603454	0.37186549	0.81343684	0.078642513	0.035076055	-0.02814878	-0.075637634
6.92	0	0	0	0	0	0	0.84043285	0.39603448	0.37186544	0.8134368	0.078642502	0.035076049	-0.028148779	-0.075637628
6.93	0	0	0	0	0	0	0.8404328	0.39603442	0.37186539	0.81343675	0.078642491	0.035076043	-0.028148777	-0.075637622
6.94	0	0	0	0	0	0	0.84043275	0.39603436	0.37186534	0.81343671	0.078642481	0.035076037	-0.028148776	-0.075637617
6.95	0	0	0	0	0	0	0.8404327	0.39603431	0.37186529	0.81343667	0.07864247	0.035076031	-0.028148775	-0.075637611
6.96	0	0	0	0	0	0	0.84043265	0.39603425	0.37186524	0.81343663	0.07864246	0.035076026	-0.028148773	-0.075637606
6.97	0	0	0	0	0	0	0.8404326	0.39603419	0.3718652	0.81343659	0.078642449	0.03507602	-0.028148772	-0.0756376
6.98	0	0	0	0	0	0	0.84043256	0.39603413	0.37186515	0.81343655	0.078642439	0.035076015	-0.02814877	-0.075637595
6.99	0	0	0	0	0	0	0.84043251	0.39603408	0.3718651	0.81343651	0.078642429	0.035076009	-0.028148769	-0.075637589
7	0	0	0	0	0	0	0.84043246	0.39603403	0.37186506	0.81343647	0.078642419	0.035076004	-0.028148767	-0.075637584
7.01	0	0	0	0	0	0	0.84043242	0.39603397	0.37186502	0.81343643	0.078642409	0.035075999	-0.028148766	-0.075637578
7.02	0	0	0	0	0	0	0.84043237	0.39603392	0.37186497	0.8134364	0.078642399	0.035075994	-0.028148764	-0.075637573
7.03	0	0	0	0	0	0	0.84043233	0.39603387	0.37186493	0.81343636	0.078642389	0.035075989	-0.028148763	-0.075637567
7.04	0	0	0	0	0	0	0.84043228	0.39603382	0.37186489	0.81343632	0.07864238	0.035075984	-0.028148761	-0.075637562
7.05	0	0	0	0	0	0	0.84043224	0.39603377	0.37186485	0.81343629	0.07864237	0.035075979	-0.02814876	-0.075637557
7.06	0	0	0	0	0	0	0.8404322	0.39603372	0.37186481	0.81343625	0.078642361	0.035075975	-0.028148758	-0.075637552
7.07	0	0	0	0	0	0	0.84043216	0.39603367	0.37186477	0.81343622	0.078642352	0.03507597	-0.028148757	-0.075637546
7.08	0	0	0	0	0	0	0.84043211	0.39603362	0.37186473	0.81343619	0.078642342	0.035075966	-0.028148755	-0.075637541
7.09	0	0	0	0	0	0	0.84043207	0.39603358	0.37186469	0.81343615	0.078642333	0.035075961	-0.028148753	-0.075637536
7.1	0	0	0	0	0	0	0.84043203	0.39603353	0.37186465	0.81343612	0.078642325	0.035075957	-0.028148752	-0.075637531
7.11	0	0	0	0	0	0	0.84043199	0.39603349	0.37186462	0.81343609	0.078642316	0.035075953	-0.02814875	-0.075637526
7.12	0	0	0	0	0	0	0.84043195	0.39603344	0.37186458	0.81343606	0.078642307	0.035075949	-0.028148748	-0.075637521
7.13	0	0	0	0	0	0	0.84043192	0.3960334	0.37186454	0.81343602	0.078642299	0.035075945	-0.028148747	-0.075637516
7.14	0	0	0	0	0	0	0.84043188	0.39603336	0.37186451	0.81343599	0.078642291	0.035075941	-0.028148745	-0.075637511
7.15	0	0	0	0	0	0	0.84043184	0.39603331	0.37186447	0.81343596	0.078642282	0.035075937	-0.028148744	-0.075637506
7.16	0	0	0	0	0	0	0.84043181	0.39603327	0.37186444	0.81343593	0.078642274	0.035075933	-0.028148742	-0.075637502
7.17	0	0	0	0	0	0	0.84043177	0.39603323	0.37186441	0.8134359	0.078642266	0.035075929	-0.028148741	-0.075637497
7.18	0	0	0	0	0	0	0.84043174	0.39603319	0.37186437	0.81343588	0.078642259	0.035075926	-0.028148739	-0.075637493
7.19	0	0	0	0	0	0	0.8404317	0.39603315	0.37186434	0.81343585	0.078642251	0.035075922	-0.028148738	-0.075637488
7.2	0	0	0	0	0	0	0.84043167	0.39603311	0.37186431	0.81343582	0.078642243	0.035075918	-0.028148736	-0.075637484
7.21	0	0	0	0	0	0	0.84043163	0.39603308	0.37186428	0.81343579	0.078642236	0.035075915	-0.028148735	-0.075637479
7.22	0	0	0	0	0	0	0.8404316	0.39603304	0.37186425	0.81343576	0.078642229	0.035075911	-0.028148734	-0.075637475
7.23	0	0	0	0	0	0	0.84043157	0.396033	0.37186422	0.81343574	0.078642221	0.035075908	-0.028148733	-0.075637471
7.24	0	0	0	0	0	0	0.84043154	0.39603297	0.37186419	0.81343571	0.078642214	0.035075904	-0.028148731	-0.075637467
7.25	0	0	0	0	0	0	0.8404315	0.39603293	0.37186416	0.81343569	0.078642207	0.035075901	-0.02814873	-0.075637463
7.26	0	0	0	0	0	0	0.84043147	0.39603289	0.37186413	0.81343566	0.0786422	0.035075898	-0.028148729	-0.075637459
7.27	0	0	0	0	0	0	0.84043144	0.39603286	0.3718641	0.81343564	0.078642193	0.035075894	-0.028148728	-0.075637455
7.28	0	0	0	0	0	0	0.84043141	0.39603283	0.37186407	0.81343561	0.078642187	0.035075891	-0.028148727	-0.075637451
7.29	0	0	0	0	0	0	0.84043138	0.39603279	0.37186405	0.81343559	0.07864218	0.035075888	-0.028148726	-0.075637447
7.3	0	0	0	0	0	0	0.84043136	0.39603276	0.37186402	0.81343556	0.078642173	0.035075885	-0.028148725	-0.075637444
7.31	0	0	0	0	0	0	0.84043133	0.39603273	0.37186399	0.81343554	0.078642167	0.035075881	-0.028148724	-0.07563744
7.32	0	0	0	0	0	0	0.8404313	0.3960327	0.37186397	0.81343552	0.078642161	0.035075878	-0.028148724	-0.075637437
7.33	0	0	0	0	0	0	0.84043127	0.39603267	0.37186394	0.8134355	0.078642154	0.035075875	-0.028148723	-0.075637433
7.34	0	0	0	0	0	0	0.84043125	0.39603263	0.37186392	0.81343547	0.078642148	0.035075872	-0.028148722	-0.07563743
7.35	0	0	0	0	0	0	0.84043122	0.3960326	0.37186389	0.81343545	0.078642142	0.035075869	-0.028148721	-0.075637427
7.36	0	0	0	0	0	0	0.84043119	0.39603257	0.37186387	0.81343543	0.078642136	0.035075866	-0.028148721	-0.075637424
7.37	0	0	0	0	0	0	0.84043117	0.39603255	0.37186384	0.81343541	0.07864213	0.035075863	-0.02814872	-0.075637421
7.38	0	0	0	0	0	0	0.84043114	0.39603252	0.37186382	0.81343539	0.078642124	0.03507586	-0.028148719	-0.075637418
7.39	0	0	0	0	0	0	0.84043112	0.39603249	0.3718638	0.81343537	0.078642119	0.035075857	-0.028148719	-0.075637415
7.4	0	0	0	0	0	0	0.84043109	0.39603246	0.37186377	0.81343535	0.078642113	0.035075855	-0.028148718	-0.075637412
7.41	0	0	0	0	0	0	0.84043107	0.39603243	0.37186375	0.81343533	0.078642107	0.035075852	-0.028148717	-0.075637409
7.42	0	0	0	0	0	0	0.84043104	0.39603241	0.37186373	0.81343531	0.078642102	0.035075849	-0.028148717	-0.075637406
7.43	0	0	0	0	0	0	0.84043102	0.39603238	0.37186371	0.81343529	0.078642097	0.035075846	-0.028148716	-0.075637404
7.44	0	0	0	0	0	0	0.840431	0.39603235	0.37186369	0.81343528	0.078642091	0.035075844	-0.028148716	-0.075637401
7.45	0	0	0	0	0	0	0.84043098	0.39603233	0.37186367	0.81343526	0.078642086	0.035075841	-0.028148715	-0.075637399
7.46	0	0	0	0	0	0	0.84043095	0.3960323	0.37186365	0.81343524	0.078642081	0.035075839	-0.028148715	-0.075637396
7.47	0	0	0	0	0	0	0.84043093	0.39603228	0.37186363	0.81343522	0.078642076	0.035075836	-0.028148714	-0.075637394
7.48	0	0	0	0	0	0	0.84043091	0.39603225	0.37186361	0.81343521	0.078642071	0.035075834	-0.028148714	-0.075637391
7.49	0	0	0	0	0	0	0.84043089	0.39603223	0.37186359	0.81343519	0.078642066	0.035075832	-0.028148713	-0.075637389
7.5	0	0	0	0	0	0	0.84043087	0.3960322	0.37186357	0.81343517	0.078642062	0.035075829	-0.028148712	-0.075637387
7.51	0	0	0	0	0	0	0.84043085	0.39603218	0.37186355	0.81343516	0.078642057	0.035075827	-0.028148712	-0.075637384
7.52	0	0	0	0	0	0	0.84043083	0.39603216	0.37186353	0.81343514	0.078642052	0.035075825	-0.028148711	-0.075637382
7.53	0	0	0	0	0	0	0.84043081	0.39603213	0.37186351	0.81343513	0.078642048	0.035075823	-0.028148711	-0.07563738
7.54	0	0	0	0	0	0	0.84043079	0.39603211	0.37186349	0.81343511	0.078642044	0.035075821	-0.02814871	-0.075637378
7.55	0	0	0	0	0	0	0.84043077	0.39603209	0.37186348	0.81343509	0.078642039	0.035075819	-0.02814871	-0.075637376
7.56	0	0	0	0	0	0	0.84043075	0.39603207	0.37186346	0.81343508	0.078642035	0.035075817	-0.028148709	-0.075637374
7.57	0	0	0	0	0	0	0.84043073	0.39603205	0.37186344	0.81343507	0.078642031	0.035075815	-0.028148709	-0.075637372
7.58	0	0	0	0	0	0	0.84043071	0.39603203	0.37186343	0.81343505	0.078642027	0.035075813	-0.028148708	-0.07563737
7.59	0	0	0	0	0	0	0.8404307	0.396032	0.37186341	0.81343504	0.078642023	0.035075811	-0.028148708	-0.075637368
7.6	0	0	0	0	0	0	0.84043068	0.39603198	0.37186339	0.81343502	0.078642019	0.035075809	-0.028148708	-0.075637366
7.61	0	0	0	0	0	0	0.84043066	0.39603196	0.37186338	0.81343501	0.078642016	0.035075807	-0.028148707	-0.075637364
7.62	0	0	0	0	0	0	0.84043064	0.39603194	0.37186336	0.813435	0.078642012	0.035075805	-0.028148707	-0.075637363
7.63	0	0	0	0	0	0	0.84043063	0.39603192	0.37186334	0.81343498	0.078642008	0.035075804	-0.028148706	-0.075637361
7.64	0	0	0	0	0	0	0.84043061	0.39603191	0.37186333	0.81343497	0.078642005	0.035075802	-0.028148706	-0.075637359
7.65	0	0	0	0	0	0	0.84043059	0.39603189	0.37186331	0.81343496	0.078642001	0.0350758	-0.028148705	-0.075637358
7.66	0	0	0	0	0	0	0.84043058	0.39603187	0.3718633	0.81343494	0.078641998	0.035075799	-0.028148705	-0.075637356
7.67	0	0	0	0	0	0	0.84043056	0.39603185	0.37186328	0.81343493	0.078641995	0.035075797	-0.028148705	-0.075637354
7.68	0	0	0	0	0	0	0.84043055	0.39603183	0.37186327	0.81343492	0.078641991	0.035075795	-0.028148704	-0.075637353
7.69	0	0	0	0	0	0	0.84043053	0.39603181	0.37186326	0.81343491	0.078641988	0.035075794	-0.028148704	-0.075637351
7.7	0	0	0	0	0	0	0.84043052	0.3960318	0.37186324	0.8134349	0.078641985	0.035075792	-0.028148704	-0.07563735
7.71	0	0	0	0	0	0	0.8404305	0.39603178	0.37186323	0.81343489	0.078641982	0.035075791	-0.028148703	-0.075637349
7.72	0	0	0	0	0	0	0.84043049	0.39603176	0.37186321	0.81343487	0.078641979	0.035075789	-0.028148703	-0.075637347
7.73	0	0	0	0	0	0	0.84043047	0.39603174	0.3718632	0.81343486	0.078641976	0.035075788	-0.028148703	-0.075637346
7.74	0	0	0	0	0	0	0.84043046	0.39603173	0.37186319	0.81343485	0.078641973	0.035075786	-0.028148703	-0.075637345
7.75	0	0	0	0	0	0	0.84043044	0.39603171	0.37186317	0.81343484	0.07864197	0.035075785	-0.028148702	-0.075637343
7.76	0	0	0	0	0	0	0.84043043	0.3960317	0.37186316	0.81343483	0.078641967	0.035075784	-0.028148702	-0.075637342
7.77	0	0	0	0	0	0	0.84043042	0.39603168	0.37186315	0.81343482	0.078641964	0.035075782	-0.028148702	-0.075637341
7.78	0	0	0	0	0	0	0.8404304	0.39603166	0.37186314	0.81343481	0.078641962	0.035075781	-0.028148702	-0.07563734
7.79	0	0	0	0	0	0	0.84043039	0.39603165	0.37186312	0.8134348	0.078641959	0.035075779	-0.028148701	-0.075637339
7.8	0	0	0	0	0	0	0.84043038	0.39603163	0.37186311	0.81343479	0.078641956	0.035075778	-0.028148701	-0.075637338
7.81	0	0	0	0	0	0	0.84043037	0.39603162	0.3718631	0.81343478	0.078641954	0.035075777	-0.028148701	-0.075637337
7.82	0	0	0	0	0	0	0.84043035	0.3960316	0.37186309	0.81343477	0.078641951	0.035075775	-0.028148701	-0.075637336
7.83	0	0	0	0	0	0	0.84043034	0.39603159	0.37186308	0.81343476	0.078641949	0.035075774	-0.028148701	-0.075637335
7.84	0	0	0	0	0	0	0.84043033	0.39603157	0.37186306	0.81343475	0.078641946	0.035075773	-0.028148701	-0.075637334
7.85	0	0	0	0	0	0	0.84043032	0.39603156	0.37186305	0.81343474	0.078641944	0.035075771	-0.028148701	-0.075637333
7.86	0	0	0	0	0	0	0.8404303	0.39603155	0.37186304	0.81343473	0.078641941	0.03507577	-0.0281487	-0.075637332
7.87	0	0	0	0	0	0	0.84043029	0.39603153	0.37186303	0.81343472	0.078641939	0.035075769	-0.0281487	-0.075637331
7.88	0	0	0	0	0	0	0.84043028	0.39603152	0.37186302	0.81343471	0.078641937	0.035075768	-0.0281487	-0.07563733
7.89	0	0	0	0	0	0	0.84043027	0.39603151	0.37186301	0.81343471	0.078641934	0.035075767	-0.0281487	-0.075637329
7.9	0	0	0	0	0	0	0.84043026	0.39603149	0.371863	0.8134347	0.078641932	0.035075765	-0.0281487	-0.075637328
7.91	0	0	0	0	0	0	0.84043025	0.39603148	0.37186299	0.81343469	0.07864193	0.035075764	-0.0281487	-0.075637327
7.92	0	0	0	0	0	0	0.84043024	0.39603147	0.37186298	0.81343468	0.078641928	0.035075763	-0.0281487	-0.075637327
7.93	0	0	0	0	0	0	0.84043023	0.39603145	0.37186297	0.81343467	0.078641926	0.035075762	-0.0281487	-0.075637326
7.94	0	0	0	0	0	0	0.84043022	0.39603144	0.37186296	0.81343466	0.078641924	0.035075761	-0.028148699	-0.075637325
7.95	0	0	0	0	0	0	0.84043021	0.39603143	0.37186295	0.81343466	0.078641922	0.03507576	-0.028148699	-0.075637324
7.96	0	0	0	0	0	0	0.8404302	0.39603142	0.37186294	0.81343465	0.07864192	0.035075759	-0.028148699	-0.075637324
7.97	0	0	0	0	0	0	0.84043019	0.3960314	0.37186293	0.81343464	0.078641918	0.035075758	-0.028148699	-0.075637323
7.98	0	0	0	0	0	0	0.84043018	0.39603139	0.37186292	0.81343463	0.078641916	0.035075757	-0.028148699	-0.075637322
7.99	0	0	0	0	0	0	0.84043017	0.39603138	0.37186291	0.81343463	0.078641914	0.035075756	-0.028148699	-0.075637321
8	0	0	0	0	0	0	0.84043016	0.39603137	0.3718629	0.81343462	0.078641912	0.035075755	-0.028148699	-0.075637321
8.01	0	0	0	0	0	0	0.84043015	0.39603136	0.37186289	0.81343461	0.07864191	0.035075754	-0.028148699	-0.07563732
8.02	0	0	0	0	0	0	0.84043014	0.39603135	0.37186288	0.8134346	0.078641908	0.035075753	-0.028148699	-0.075637319
8.03	0	0	0	0	0	0	0.84043013	0.39603134	0.37186287	0.8134346	0.078641907	0.035075752	-0.028148699	-0.075637319
8.04	0	0	0	0	0	0	0.84043012	0.39603132	0.37186287	0.81343459	0.078641905	0.035075751	-0.028148698	-0.075637318
8.05	0	0	0	0	0	0	0.84043011	0.39603131	0.37186286	0.81343458	0.078641903	0.03507575	-0.028148698	-0.075637318
8.06	0	0	0	0	0	0	0.8404301	0.3960313	0.37186285	0.81343458	0.078641901	0.035075749	-0.028148698	-0.075637317
8.07	0	0	0	0	0	0	0.84043009	0.39603129	0.37186284	0.81343457	0.0786419	0.035075748	-0.028148698	-0.075637316
8.08	0	0	0	0	0	0	0.84043008	0.39603128	0.37186283	0.81343456	0.078641898	0.035075747	-0.028148698	-0.075637316
8.09	0	0	0	0	0	0	0.84043008	0.39603127	0.37186282	0.81343456	0.078641896	0.035075747	-0.028148698	-0.075637315
8.1	0	0	0	0	0	0	0.84043007	0.39603126	0.37186282	0.81343455	0.078641895	0.035075746	-0.028148698	-0.075637315
8.11	0	0	0	0	0	0	0.84043006	0.39603125	0.37186281	0.81343454	0.078641893	0.035075745	-0.028148698	-0.075637314
8.12	0	0	0	0	0	0	0.84043005	0.39603124	0.3718628	0.81343454	0.078641892	0.035075744	-0.028148698	-0.075637314
8.13	0	0	0	0	0	0	0.84043004	0.39603123	0.37186279	0.81343453	0.07864189	0.035075743	-0.028148698	-0.075637313
8.14	0	0	0	0	0	0	0.84043004	0.39603122	0.37186278	0.81343453	0.078641889	0.035075743	-0.028148697	-0.075637313
8.15	0	0	0	0	0	0	0.84043003	0.39603121	0.37186278	0.81343452	0.078641887	0.035075742	-0.028148697	-0.075637312
8.16	0	0	0	0	0	0	0.84043002	0.3960312	0.37186277	0.81343451	0.078641886	0.035075741	-0.028148697	-0.075637312
8.17	0	0	0	0	0	0	0.84043001	0.39603119	0.37186276	0.81343451	0.078641884	0.03507574	-0.028148697	-0.075637311
8.18	0	0	0	0	0	0	0.84043	0.39603119	0.37186275	0.8134345	0.078641883	0.035075739	-0.028148697	-0.075637311
8.19	0	0	0	0	0	0	0.84043	0.39603118	0.37186275	0.8134345	0.078641882	0.035075739	-0.028148697	-0.07563731
8.2	0	0	0	0	0	0	0.84042999	0.39603117	0.37186274	0.81343449	0.07864188	0.035075738	-0.028148697	-0.07563731
8.21	0	0	0	0	0	0	0.84042998	0.39603116	0.37186273	0.81343449	0.078641879	0.035075737	-0.028148697	-0.075637309
8.22	0	0	0	0	0	0	0.84042998	0.39603115	0.37186273	0.81343448	0.078641877	0.035075736	-0.028148697	-0.075637309
8.23	0	0	0	0	0	0	0.84042997	0.39603114	0.37186272	0.81343447	0.078641876	0.035075736	-0.028148697	-0.075637308
8.24	0	0	0	0	0	0	0.84042996	0.39603113	0.37186271	0.81343447	0.078641875	0.035075735	-0.028148697	-0.075637308
8.25	0	0	0	0	0	0	0.84042995	0.39603112	0.37186271	0.81343446	0.078641874	0.035075734	-0.028148697	-0.075637307
8.26	0	0	0	0	0	0	0.84042995	0.39603112	0.3718627	0.81343446	0.078641872	0.035075734	-0.028148697	-0.075637307
8.27	0	0	0	0	0	0	0.84042994	0.39603111	0.37186269	0.81343445	0.078641871	0.035075733	-0.028148697	-0.075637307
8.28	0	0	0	0	0	0	0.84042994	0.3960311	0.37186269	0.81343445	0.07864187	0.035075732	-0.028148697	-0.075637306
8.29	0	0	0	0	0	0	0.84042993	0.39603109	0.37186268	0.81343444	0.078641869	0.035075732	-0.028148696	-0.075637306
8.3	0	0	0	0	0	0	0.84042992	0.39603108	0.37186268	0.81343444	0.078641867	0.035075731	-0.028148696	-0.075637305
8.31	0	0	0	0	0	0	0.84042992	0.39603108	0.37186267	0.81343443	0.078641866	0.03507573	-0.028148696	-0.075637305
8.32	0	0	0	0	0	0	0.84042991	0.39603107	0.37186266	0.81343443	0.078641865	0.03507573	-0.028148696	-0.075637304
8.33	0	0	0	0	0	0	0.8404299	0.39603106	0.37186266	0.81343443	0.078641864	0.035075729	-0.028148696	-0.075637304
8.34	0	0	0	0	0	0	0.8404299	0.39603105	0.37186265	0.81343442	0.078641863	0.035075728	-0.028148696	-0.075637304
8.35	0	0	0	0	0	0	0.84042989	0.39603105	0.37186265	0.81343442	0.078641861	0.035075728	-0.028148696	-0.075637303
8.36	0	0	0	0	0	0	0.84042989	0.39603104	0.37186264	0.81343441	0.07864186	0.035075727	-0.028148696	-0.075637303
8.37	0	0	0	0	0	0	0.84042988	0.39603103	0.37186264	0.81343441	0.078641859	0.035075726	-0.028148696	-0.075637303
8.38	0	0	0	0	0	0	0.84042987	0.39603103	0.37186263	0.8134344	0.078641858	0.035075726	-0.028148696	-0.075637302
8.39	0	0	0	0	0	0	0.84042987	0.39603102	0.37186262	0.8134344	0.078641857	0.035075725	-0.028148696	-0.075637302
8.4	0	0	0	0	0	0	0.84042986	0.39603101	0.37186262	0.81343439	0.078641856	0.035075725	-0.028148696	-0.075637302
8.41	0	0	0	0	0	0	0.84042986	0.39603101	0.37186261	0.81343439	0.078641855	0.035075724	-0.028148696	-0.075637301
8.42	0	0	0	0	0	0	0.84042985	0.396031	0.37186261	0.81343439	0.078641854	0.035075723	-0.028148696	-0.075637301
8.43	0	0	0	0	0	0	0.84042985	0.39603099	0.3718626	0.81343438	0.078641853	0.035075723	-0.028148696	-0.0756373
8.44	0	0	0	0	0	0	0.84042984	0.39603099	0.3718626	0.81343438	0.078641852	0.035075722	-0.028148696	-0.0756373
8.45	0	0	0	0	0	0	0.84042984	0.39603098	0.37186259	0.81343437	0.078641851	0.035075722	-0.028148696	-0.0756373
8.46	0	0	0	0	0	0	0.84042983	0.39603097	0.37186259	0.81343437	0.07864185	0.035075721	-0.028148696	-0.075637299
8.47	0	0	0	0	0	0	0.84042983	0.39603097	0.37186258	0.81343437	0.078641849	0.035075721	-0.028148696	-0.075637299
8.48	0	0	0	0	0	0	0.84042982	0.39603096	0.37186258	0.81343436	0.078641848	0.03507572	-0.028148696	-0.075637299
8.49	0	0	0	0	0	0	0.84042982	0.39603096	0.37186257	0.81343436	0.078641847	0.03507572	-0.028148695	-0.075637298
8.5	0	0	0	0	0	0	0.84042981	0.39603095	0.37186257	0.81343435	0.078641846	0.035075719	-0.028148695	-0.075637298
8.51	0	0	0	0	0	0	0.84042981	0.39603094	0.37186257	0.81343435	0.078641845	0.035075719	-0.028148695	-0.075637298
8.52	0	0	0	0	0	0	0.8404298	0.39603094	0.37186256	0.81343435	0.078641844	0.035075718	-0.028148695	-0.075637298
8.53	0	0	0	0	0	0	0.8404298	0.39603093	0.37186256	0.81343434	0.078641843	0.035075718	-0.028148695	-0.075637297
8.54	0	0	0	0	0	0	0.84042979	0.39603093	0.37186255	0.81343434	0.078641842	0.035075717	-0.028148695	-0.075637297
8.55	0	0	0	0	0	0	0.84042979	0.39603092	0.37186255	0.81343434	0.078641841	0.035075717	-0.028148695	-0.075637297
8.56	0	0	0	0	0	0	0.84042978	0.39603092	0.37186254	0.81343433	0.07864184	0.035075716	-0.028148695	-0.075637296
8.57	0	0	0	0	0	0	0.84042978	0.39603091	0.37186254	0.81343433	0.07864184	0.035075716	-0.028148695	-0.075637296
8.58	0	0	0	0	0	0	0.84042977	0.39603091	0.37186254	0.81343433	0.078641839	0.035075715	-0.028148695	-0.075637296
8.59	0	0	0	0	0	0	0.84042977	0.3960309	0.37186253	0.81343432	0.078641838	0.035075715	-0.028148695	-0.075637295
8.6	0	0	0	0	0	0	0.84042976	0.3960309	0.37186253	0.81343432	0.078641837	0.035075714	-0.028148695	-0.075637295
8.61	0	0	0	0	0	0	0.84042976	0.39603089	0.37186252	0.81343432	0.078641836	0.035075714	-0.028148695	-0.075637295
8.62	0	0	0	0	0	0	0.84042976	0.39603089	0.37186252	0.81343431	0.078641835	0.035075713	-0.028148695	-0.075637295
8.63	0	0	0	0	0	0	0.84042975	0.39603088	0.37186252	0.81343431	0.078641835	0.035075713	-0.028148695	-0.075637294
8.64	0	0	0	0	0	0	0.84042975	0.39603088	0.37186251	0.81343431	0.078641834	0.035075712	-0.028148695	-0.075637294
8.65	0	0	0	0	0	0	0.84042974	0.39603087	0.37186251	0.81343431	0.078641833	0.035075712	-0.028148695	-0.075637294
8.66	0	0	0	0	0	0	0.84042974	0.39603087	0.3718625	0.8134343	0.078641832	0.035075712	-0.028148695	-0.075637293
8.67	0	0	0	0	0	0	0.84042974	0.39603086	0.3718625	0.8134343	0.078641831	0.035075711	-0.028148695	-0.075637293
8.68	0	0	0	0	0	0	0.84042973	0.39603086	0.3718625	0.8134343	0.078641831	0.035075711	-0.028148695	-0.075637293
8.69	0	0	0	0	0	0	0.84042973	0.39603085	0.37186249	0.81343429	0.07864183	0.03507571	-0.028148695	-0.075637293
8.7	0	0	0	0	0	0	0.84042972	0.39603085	0.37186249	0.81343429	0.078641829	0.03507571	-0.028148695	-0.075637292
8.71	0	0	0	0	0	0	0.84042972	0.39603084	0.37186249	0.81343429	0.078641828	0.03507571	-0.028148694	-0.075637292
8.72	0	0	0	0	0	0	0.84042972	0.39603084	0.37186248	0.81343429	0.078641828	0.035075709	-0.028148694	-0.075637292
8.73	0	0	0	0	0	0	0.84042971	0.39603083	0.37186248	0.81343428	0.078641827	0.035075709	-0.028148694	-0.075637292
8.74	0	0	0	0	0	0	0.84042971	0.39603083	0.37186248	0.81343428	0.078641826	0.035075708	-0.028148694	-0.075637291
8.75	0	0	0	0	0	0	0.84042971	0.39603083	0.37186247	0.81343428	0.078641825	0.035075708	-0.028148694	-0.075637291
8.76	0	0	0	0	0	0	0.8404297	0.39603082	0.37186247	0.81343428	0.078641825	0.035075708	-0.028148694	-0.075637291
8.77	0	0	0	0	0	0	0.8404297	0.39603082	0.37186247	0.81343427	0.078641824	0.035075707	-0.028148694	-0.075637291
8.78	0	0	0	0	0	0	0.8404297	0.39603081	0.37186246	0.81343427	0.078641823	0.035075707	-0.028148694	-0.07563729
8.79	0	0	0	0	0	0	0.84042969	0.39603081	0.37186246	0.81343427	0.078641823	0.035075706	-0.028148694	-0.07563729
8.8	0	0	0	0	0	0	0.84042969	0.39603081	0.37186246	0.81343427	0.078641822	0.035075706	-0.028148694	-0.07563729
8.81	0	0	0	0	0	0	0.84042969	0.3960308	0.37186246	0.81343426	0.078641821	0.035075706	-0.028148694	-0.07563729
8.82	0	0	0	0	0	0	0.84042968	0.3960308	0.37186245	0.81343426	0.078641821	0.035075705	-0.028148694	-0.075637289
8.83	0	0	0	0	0	0	0.84042968	0.3960308	0.37186245	0.81343426	0.07864182	0.035075705	-0.028148694	-0.075637289
8.84	0	0	0	0	0	0	0.84042968	0.39603079	0.37186245	0.81343426	0.078641819	0.035075705	-0.028148694	-0.075637289
8.85	0	0	0	0	0	0	0.84042967	0.39603079	0.37186244	0.81343425	0.078641819	0.035075704	-0.028148694	-0.075637289
8.86	0	0	0	0	0	0	0.84042967	0.39603078	0.37186244	0.81343425	0.078641818	0.035075704	-0.028148694	-0.075637288
8.87	0	0	0	0	0	0	0.84042967	0.39603078	0.37186244	0.81343425	0.078641817	0.035075704	-0.028148694	-0.075637288
8.88	0	0	0	0	0	0	0.84042966	0.39603078	0.37186244	0.81343425	0.078641817	0.035075703	-0.028148694	-0.075637288
8.89	0	0	0	0	0	0	0.84042966	0.39603077	0.37186243	0.81343425	0.078641816	0.035075703	-0.028148694	-0.075637288
8.9	0	0	0	0	0	0	0.84042966	0.39603077	0.37186243	0.81343424	0.078641816	0.035075703	-0.028148694	-0.075637288
8.91	0	0	0	0	0	0	0.84042966	0.39603077	0.37186243	0.81343424	0.078641815	0.035075702	-0.028148694	-0.075637287
8.92	0	0	0	0	0	0	0.84042965	0.39603076	0.37186243	0.81343424	0.078641814	0.035075702	-0.028148694	-0.075637287
8.93	0	0	0	0	0	0	0.84042965	0.39603076	0.37186242	0.81343424	0.078641814	0.035075702	-0.028148694	-0.075637287
8.94	0	0	0	0	0	0	0.84042965	0.39603076	0.37186242	0.81343423	0.078641813	0.035075701	-0.028148694	-0.075637287
8.95	0	0	0	0	0	0	0.84042965	0.39603075	0.37186242	0.81343423	0.078641813	0.035075701	-0.028148694	-0.075637287
8.96	0	0	0	0	0	0	0.84042964	0.39603075	0.37186242	0.81343423	0.078641812	0.035075701	-0.028148694	-0.075637286
8.97	0	0	0	0	0	0	0.84042964	0.39603075	0.37186241	0.81343423	0.078641812	0.035075701	-0.028148694	-0.075637286
8.98	0	0	0	0	0	0	0.84042964	0.39603075	0.37186241	0.81343423	0.078641811	0.0350757	-0.028148694	-0.075637286
8.99	0	0	0	0	0	0	0.84042964	0.39603074	0.37186241	0.81343423	0.078641811	0.0350757	-0.028148694	-0.075637286
9	0	0	0	0	0	0	0.84042963	0.39603074	0.37186241	0.81343422	0.07864181	0.0350757	-0.028148693	-0.075637286
9.01	0	0	0	0	0	0	0.84042963	0.39603074	0.37186241	0.81343422	0.078641809	0.035075699	-0.028148693	-0.075637285
9.02	0	0	0	0	0	0	0.84042963	0.39603073	0.3718624	0.81343422	0.078641809	0.035075699	-0.028148693	-0.075637285
9.03	0	0	0	0	0	0	0.84042963	0.39603073	0.3718624	0.81343422	0.078641808	0.035075699	-0.028148693	-0.075637285
9.04	0	0	0	0	0	0	0.84042962	0.39603073	0.3718624	0.81343422	0.078641808	0.035075699	-0.028148693	-0.075637285
9.05	0	0	0	0	0	0	0.84042962	0.39603073	0.3718624	0.81343422	0.078641807	0.035075698	-0.028148693	-0.075637285
9.06	0	0	0	0	0	0	0.84042962	0.39603072	0.3718624	0.81343421	0.078641807	0.035075698	-0.028148693	-0.075637285
9.07	0	0	0	0	0	0	0.84042962	0.39603072	0.37186239	0.81343421	0.078641806	0.035075698	-0.028148693	-0.075637284
9.08	0	0	0	0	0	0	0.84042961	0.39603072	0.37186239	0.81343421	0.078641806	0.035075698	-0.028148693	-0.075637284
9.09	0	0	0	0	0	0	0.84042961	0.39603072	0.37186239	0.81343421	0.078641806	0.035075697	-0.028148693	-0.075637284
9.1	0	0	0	0	0	0	0.84042961	0.39603071	0.37186239	0.81343421	0.078641805	0.035075697	-0.028148693	-0.075637284
9.11	0	0	0	0	0	0	0.84042961	0.39603071	0.37186239	0.81343421	0.078641805	0.035075697	-0.028148693	-0.075637284
9.12	0	0	0	0	0	0	0.84042961	0.39603071	0.37186238	0.8134342	0.078641804	0.035075697	-0.028148693	-0.075637284
9.13	0	0	0	0	0	0	0.8404296	0.39603071	0.37186238	0.8134342	0.078641804	0.035075696	-0.028148693	-0.075637283
9.14	0	0	0	0	0	0	0.8404296	0.3960307	0.37186238	0.8134342	0.078641803	0.035075696	-0.028148693	-0.075637283
9.15	0	0	0	0	0	0	0.8404296	0.3960307	0.37186238	0.8134342	0.078641803	0.035075696	-0.028148693	-0.075637283
9.16	0	0	0	0	0	0	0.8404296	0.3960307	0.37186238	0.8134342	0.078641802	0.035075696	-0.028148693	-0.075637283
9.17	0	0	0	0	0	0	0.8404296	0.3960307	0.37186238	0.8134342	0.078641802	0.035075695	-0.028148693	-0.075637283
9.18	0	0	0	0	0	0	0.84042959	0.39603069	0.37186237	0.8134342	0.078641802	0.035075695	-0.028148693	-0.075637283
9.19	0	0	0	0	0	0	0.84042959	0.39603069	0.37186237	0.81343419	0.078641801	0.035075695	-0.028148693	-0.075637283
9.2	0	0	0	0	0	0	0.84042959	0.39603069	0.37186237	0.81343419	0.078641801	0.035075695	-0.028148693	-0.075637282
9.21	0	0	0	0	0	0	0.84042959	0.39603069	0.37186237	0.81343419	0.0786418	0.035075695	-0.028148693	-0.075637282
9.22	0	0	0	0	0	0	0.84042959	0.39603069	0.37186237	0.81343419	0.0786418	0.035075694	-0.028148693	-0.075637282
9.23	0	0	0	0	0	0	0.84042958	0.39603068	0.37186237	0.81343419	0.0786418	0.035075694	-0.028148693	-0.075637282
9.24	0	0	0	0	0	0	0.84042958	0.39603068	0.37186236	0.81343419	0.078641799	0.035075694	-0.028148693	-0.075637282
9.25	0	0	0	0	0	0	0.84042958	0.39603068	0.37186236	0.81343419	0.078641799	0.035075694	-0.028148693	-0.075637282
9.26	0	0	0	0	0	0	0.84042958	0.39603068	0.37186236	0.81343419	0.078641798	0.035075694	-0.028148693	-0.075637282
9.27	0	0	0	0	0	0	0.84042958	0.39603068	0.37186236	0.81343418	0.078641798	0.035075693	-0.028148693	-0.075637282
9.28	0	0	0	0	0	0	0.84042958	0.39603067	0.37186236	0.81343418	0.078641798	0.035075693	-0.028148693	-0.075637281
9.29	0	0	0	0	0	0	0.84042957	0.39603067	0.37186236	0.81343418	0.078641797	0.035075693	-0.028148693	-0.075637281
9.3	0	0	0	0	0	0	0.84042957	0.39603067	0.37186236	0.81343418	0.078641797	0.035075693	-0.028148693	-0.075637281
9.31	0	0	0	0	0	0	0.84042957	0.39603067	0.37186235	0.81343418	0.078641797	0.035075693	-0.028148693	-0.075637281
9.32	0	0	0	0	0	0	0.84042957	0.39603067	0.37186235	0.81343418	0.078641796	0.035075692	-0.028148693	-0.075637281
9.33	0	0	0	0	0	0	0.84042957	0.39603067	0.37186235	0.81343418	0.078641796	0.035075692	-0.028148693	-0.075637281
9.34	0	0	0	0	0	0	0.84042957	0.39603066	0.37186235	0.81343418	0.078641796	0.035075692	-0.028148693	-0.075637281
9.35	0	0	0	0	0	0	0.84042956	0.39603066	0.37186235	0.81343418	0.078641795	0.035075692	-0.028148693	-0.075637281
9.36	0	0	0	0	0	0	0.84042956	0.39603066	0.37186235	0.81343418	0.078641795	0.035075692	-0.028148693	-0.075637281
9.37	0	0	0	0	0	0	0.84042956	0.39603066	0.37186235	0.81343417	0.078641795	0.035075692	-0.028148693	-0.07563728
9.38	0	0	0	0	0	0	0.84042956	0.39603066	0.37186235	0.81343417	0.078641794	0.035075691	-0.028148693	-0.07563728
9.39	0	0	0	0	0	0	0.84042956	0.39603066	0.37186234	0.81343417	0.078641794	0.035075691	-0.028148693	-0.07563728
9.4	0	0	0	0	0	0	0.84042956	0.39603065	0.37186234	0.81343417	0.078641794	0.035075691	-0.028148693	-0.07563728
9.41	0	0	0	0	0	0	0.84042956	0.39603065	0.37186234	0.81343417	0.078641793	0.035075691	-0.028148693	-0.07563728
9.42	0	0	0	0	0	0	0.84042956	0.39603065	0.37186234	0.81343417	0.078641793	0.035075691	-0.028148693	-0.07563728
9.43	0	0	0	0	0	0	0.84042955	0.39603065	0.37186234	0.81343417	0.078641793	0.035075691	-0.028148693	-0.07563728
9.44	0	0	0	0	0	0	0.84042955	0.39603065	0.37186234	0.81343417	0.078641792	0.03507569	-0.028148693	-0.07563728
9.45	0	0	0	0	0	0	0.84042955	0.39603065	0.37186234	0.81343417	0.078641792	0.03507569	-0.028148693	-0.07563728
9.46	0	0	0	0	0	0	0.84042955	0.39603064	0.37186234	0.81343417	0.078641792	0.03507569	-0.028148693	-0.07563728
9.47	0	0	0	0	0	0	0.84042955	0.39603064	0.37186234	0.81343417	0.078641792	0.03507569	-0.028148693	-0.07563728
9.48	0	0	0	0	0	0	0.84042955	0.39603064	0.37186233	0.81343416	0.078641791	0.03507569	-0.028148693	-0.075637279
9.49	0	0	0	0	0	0	0.84042955	0.39603064	0.37186233	0.81343416	0.078641791	0.03507569	-0.028148693	-0.075637279
9.5	0	0	0	0	0	0	0.84042955	0.39603064	0.37186233	0.81343416	0.078641791	0.03507569	-0.028148693	-0.075637279
9.51	0	0	0	0	0	0	0.84042954	0.39603064	0.37186233	0.81343416	0.07864179	0.035075689	-0.028148693	-0.075637279
9.52	0	0	0	0	0	0	0.84042954	0.39603064	0.37186233	0.81343416	0.07864179	0.035075689	-0.028148693	-0.075637279
9.53	0	0	0	0	0	0	0.84042954	0.39603064	0.37186233	0.81343416	0.07864179	0.035075689	-0.028148693	-0.075637279
9.54	0	0	0	0	0	0	0.84042954	0.39603063	0.37186233	0.81343416	0.07864179	0.035075689	-0.028148693	-0.075637279
9.55	0	0	0	0	0	0	0.84042954	0.39603063	0.37186233	0.81343416	0.078641789	0.035075689	-0.028148693	-0.075637279
9.56	0	0	0	0	0	0	0.84042954	0.39603063	0.37186233	0.81343416	0.078641789	0.035075689	-0.028148693	-0.075637279
9.57	0	0	0	0	0	0	0.84042954	0.39603063	0.37186233	0.81343416	0.078641789	0.035075689	-0.028148693	-0.075637279
9.58	0	0	0	0	0	0	0.84042954	0.39603063	0.37186233	0.81343416	0.078641789	0.035075689	-0.028148693	-0.075637279
9.59	0	0	0	0	0	0	0.84042954	0.39603063	0.37186232	0.81343416	0.078641788	0.035075688	-0.028148693	-0.075637279
9.6	0	0	0	0	0	0	0.84042953	0.39603063	0.37186232	0.81343416	0.078641788	0.035075688	-0.028148693	-0.075637279
9.61	0	0	0	0	0	0	0.84042953	0.39603063	0.37186232	0.81343415	0.078641788	0.035075688	-0.028148693	-0.075637279
9.62	0	0	0	0	0	0	0.84042953	0.39603062	0.37186232	0.81343415	0.078641788	0.035075688	-0.028148693	-0.075637278
9.63	0	0	0	0	0	0	0.84042953	0.39603062	0.37186232	0.81343415	0.078641788	0.035075688	-0.028148693	-0.075637278
9.64	0	0	0	0	0	0	0.84042953	0.39603062	0.37186232	0.81343415	0.078641787	0.035075688	-0.028148693	-0.075637278
9.65	0	0	0	0	0	0	0.84042953	0.39603062	0.37186232	0.81343415	0.078641787	0.035075688	-0.028148693	-0.075637278
9.66	0	0	0	0	0	0	0.84042953	0.39603062	0.37186232	0.81343415	0.078641787	0.035075688	-0.028148693	-0.075637278
9.67	0	0	0	0	0	0	0.84042953	0.39603062	0.37186232	0.81343415	0.078641787	0.035075687	-0.028148693	-0.075637278
9.68	0	0	0	0	0	0	0.84042953	0.39603062	0.37186232	0.81343415	0.078641786	0.035075687	-0.028148693	-0.075637278
9.69	0	0	0	0	0	0	0.84042953	0.39603062	0.37186232	0.81343415	0.078641786	0.035075687	-0.028148693	-0.075637278
9.7	0	0	0	0	0	0	0.84042952	0.39603062	0.37186232	0.81343415	0.078641786	0.035075687	-0.028148693	-0.075637278
9.71	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343415	0.078641786	0.035075687	-0.028148693	-0.075637278
9.72	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343415	0.078641786	0.035075687	-0.028148693	-0.075637278
9.73	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343415	0.078641785	0.035075687	-0.028148693	-0.075637278
9.74	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343415	0.078641785	0.035075687	-0.028148693	-0.075637278
9.75	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343415	0.078641785	0.035075687	-0.028148693	-0.075637278
9.76	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343415	0.078641785	0.035075687	-0.028148693	-0.075637278
9.77	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343415	0.078641785	0.035075686	-0.028148693	-0.075637278
9.78	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343414	0.078641785	0.035075686	-0.028148693	-0.075637278
9.79	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343414	0.078641784	0.035075686	-0.028148693	-0.075637278
9.8	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343414	0.078641784	0.035075686	-0.028148693	-0.075637277
9.81	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343414	0.078641784	0.035075686	-0.028148693	-0.075637277
9.82	0	0	0	0	0	0	0.84042951	0.3960306	0.37186231	0.81343414	0.078641784	0.035075686	-0.028148693	-0.075637277
9.83	0	0	0	0	0	0	0.84042951	0.3960306	0.37186231	0.81343414	0.078641784	0.035075686	-0.028148693	-0.075637277
9.84	0	0	0	0	0	0	0.84042951	0.3960306	0.37186231	0.81343414	0.078641784	0.035075686	-0.028148693	-0.075637277
9.85	0	0	0	0	0	0	0.84042951	0.3960306	0.37186231	0.81343414	0.078641783	0.035075686	-0.028148693	-0.075637277
9.86	0	0	0	0	0	0	0.84042951	0.3960306	0.37186231	0.81343414	0.078641783	0.035075686	-0.028148693	-0.075637277
9.87	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641783	0.035075686	-0.028148693	-0.075637277
9.88	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641783	0.035075685	-0.028148693	-0.075637277
9.89	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641783	0.035075685	-0.028148693	-0.075637277
9.9	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641783	0.035075685	-0.028148693	-0.075637277
9.91	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641782	0.035075685	-0.028148693	-0.075637277
9.92	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641782	0.035075685	-0.028148693	-0.075637277
9.93	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641782	0.035075685	-0.028148693	-0.075637277
9.94	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641782	0.035075685	-0.028148693	-0.075637277
9.95	0	0	0	0	0	0	0.84042951	0.39603059	0.3718623	0.81343414	0.078641782	0.035075685	-0.028148693	-0.075637277
9.96	0	0	0	0	0	0	0.84042951	0.39603059	0.3718623	0.81343414	0.078641782	0.035075685	-0.028148693	-0.075637277
9.97	0	0	0	0	0	0	0.8404295	0.39603059	0.3718623	0.81343414	0.078641782	0.035075685	-0.028148693	-0.075637277
9.98	0	0	0	0	0	0	0.8404295	0.39603059	0.3718623	0.81343414	0.078641781	0.035075685	-0.028148693	-0.075637277
9.99	0	0	0	0	0	0	0.8404295	0.39603059	0.3718623	0.81343414	0.078641781	0.035075685	-0.028148693	-0.075637277
9.9975	0	0	0	0	0	0	0.8404295	0.39603059	0.3718623	0.81343414	0.078641781	0.035075685	-0.028148693	-0.075637277


==> graphics/data/cylinderwake_dt_sim_inferfb_nl.dat <==
0	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84042946	0.39603055	0.37186227	0.81343411	0.078641772	0.035075679	-0.028148693	-0.075637276
0.01	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84041413	0.39602092	0.37186126	0.81344161	0.078621685	0.035051521	-0.028175807	-0.075664684
0.02	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8403955	0.39600981	0.3718649	0.81345573	0.078597947	0.035023106	-0.028206475	-0.075693498
0.03	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84037299	0.39599655	0.37187313	0.81347648	0.078571181	0.034990881	-0.02824041	-0.075723509
0.04	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84034612	0.3959808	0.37188625	0.81350433	0.078541308	0.034954739	-0.028277697	-0.07575468
0.05	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84031443	0.39596221	0.37190458	0.81353971	0.078508229	0.034914567	-0.028318401	-0.075786996
0.06	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84027744	0.39594043	0.37192846	0.81358306	0.078471837	0.034870253	-0.028362572	-0.075820413
0.07	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84023467	0.39591515	0.37195824	0.81363485	0.078432001	0.034821694	-0.028410232	-0.075854858
0.08	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84018569	0.39588607	0.37199429	0.81369551	0.078388574	0.034768806	-0.02846136	-0.07589022
0.09	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84013006	0.39585294	0.37203699	0.8137655	0.078341395	0.034711528	-0.028515886	-0.07592634
0.1	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84006739	0.39581553	0.37208675	0.81384525	0.078290292	0.034649828	-0.028573678	-0.075962992
0.11	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83999733	0.3957737	0.37214395	0.81393517	0.07823507	0.034583703	-0.028634538	-0.075999887
0.12	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83991956	0.39572733	0.37220902	0.81403562	0.078175506	0.034513183	-0.028698198	-0.076036661
0.13	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83983383	0.39567638	0.37228237	0.81414692	0.078111337	0.034438323	-0.028764315	-0.076072869
0.14	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83973994	0.39562091	0.3723644	0.81426935	0.078042244	0.034359197	-0.02883247	-0.07610799
0.15	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83963778	0.39556105	0.37245553	0.81440311	0.077967832	0.034275898	-0.028902165	-0.076141408
0.16	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83952733	0.39549706	0.37255617	0.81454836	0.077887577	0.034188522	-0.028972824	-0.076172416
0.17	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83940869	0.39542931	0.37266674	0.81470518	0.077800832	0.034097163	-0.029043786	-0.076200221
0.18	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8392821	0.39535837	0.3727877	0.8148736	0.077706756	0.034001901	-0.029114304	-0.076223898
0.19	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83914801	0.39528498	0.37291951	0.81505358	0.077604233	0.033902799	-0.029183532	-0.07624242
0.2	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83900717	0.39521015	0.37306268	0.81524504	0.077491883	0.033799894	-0.029250524	-0.076254643
0.21	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83886065	0.39513517	0.37321779	0.81544784	0.077367947	0.033693205	-0.029314213	-0.076259266
0.22	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83871004	0.39506172	0.3733855	0.81566178	0.077230212	0.03358274	-0.029373404	-0.076254867
0.23	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83855755	0.39499192	0.37356655	0.81588665	0.077076078	0.033468522	-0.029426751	-0.076239866
0.24	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83840616	0.3949284	0.3737618	0.81612218	0.07690251	0.033350638	-0.029472747	-0.076212552
0.25	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83825981	0.39487439	0.37397221	0.81636809	0.076706096	0.033229298	-0.029509701	-0.076171067
0.26	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83812346	0.39483377	0.37419887	0.81662408	0.076483393	0.033104923	-0.029535736	-0.076113412
0.27	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83800308	0.3948111	0.37444297	0.81688988	0.076231065	0.032978251	-0.029548783	-0.076037501
0.28	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83790565	0.39481166	0.37470578	0.8171652	0.075946419	0.032850453	-0.029546589	-0.0759412
0.29	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83783866	0.39484136	0.37498862	0.81744985	0.07562798	0.032723251	-0.029526746	-0.075822333
0.3	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8378099	0.39490664	0.37529282	0.81774365	0.075275651	0.032599008	-0.029486736	-0.075678913
0.31	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8378271	0.39501443	0.37561962	0.8180464	0.074891331	0.032480775	-0.029423985	-0.075509186
0.32	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83789738	0.39517186	0.37597008	0.81835795	0.07447922	0.032372335	-0.029335961	-0.075311816
0.33	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83802679	0.39538612	0.37634503	0.81867782	0.074045764	0.03227818	-0.029220277	-0.075086251
0.34	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83822048	0.39566414	0.37674485	0.81900544	0.073599339	0.032203397	-0.029074813	-0.074832496
0.35	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83848226	0.39601243	0.37716948	0.81933944	0.073150653	0.032153558	-0.028897821	-0.074552077
0.36	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83881457	0.39643669	0.37761813	0.81967796	0.072711772	0.032134579	-0.028688116	-0.074247084
0.37	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83921897	0.39694162	0.37808927	0.82001868	0.072295885	0.032152474	-0.028445187	-0.073921109
0.38	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83969552	0.39753062	0.37858051	0.8203572	0.07191714	0.032213118	-0.028169226	-0.073579563
0.39	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84024377	0.39820563	0.37908845	0.82068998	0.071589175	0.032322019	-0.027861403	-0.073226934
0.4	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84086258	0.39896694	0.37960866	0.8210116	0.071325565	0.032484053	-0.027523797	-0.072871515
0.41	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84155001	0.39981304	0.38013573	0.82131516	0.071139076	0.03270322	-0.027159452	-0.072520462
0.42	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84230364	0.40074054	0.38066318	0.82159631	0.071040883	0.032982502	-0.026772506	-0.072180745
0.43	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84312145	0.40174422	0.3811836	0.82184648	0.071040188	0.033323571	-0.026368047	-0.071863677
0.44	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84400003	0.40281694	0.38168874	0.82205984	0.071146213	0.033726876	-0.025952106	-0.071574962
0.45	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84493506	0.40394969	0.38216965	0.82223141	0.071364985	0.034191426	-0.02553161	-0.071324959
0.46	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84592332	0.40513175	0.38261675	0.82235268	0.071700746	0.034714816	-0.025114178	-0.071123028
0.47	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84695769	0.40635064	0.38302025	0.82242051	0.072159156	0.03529332	-0.024707987	-0.070974585
0.48	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84803144	0.40759233	0.38337004	0.82243047	0.072740035	0.035921909	-0.02432177	-0.070889992
0.49	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84913746	0.40884137	0.38365596	0.82237717	0.073444811	0.036594322	-0.023964369	-0.07087611
0.5	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85026293	0.41008084	0.38386834	0.822258	0.074274236	0.037303241	-0.023644659	-0.070938685
0.51	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85139939	0.41129277	0.38399748	0.82207334	0.075221851	0.038040376	-0.023371681	-0.071082973
0.52	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85253207	0.41245811	0.38403453	0.82181734	0.076288013	0.038796574	-0.023153731	-0.071318358
0.53	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85364608	0.41355697	0.3839713	0.82149148	0.077463757	0.039561927	-0.02299892	-0.071642424
0.54	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85472853	0.41456898	0.38380039	0.82109914	0.078740525	0.040325941	-0.022914621	-0.072061328
0.55	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85576061	0.41547343	0.38351565	0.82063309	0.080110792	0.041077432	-0.022907144	-0.072579991
0.56	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85672628	0.4162497	0.38311206	0.82010458	0.081558608	0.041804973	-0.022982057	-0.073187012
0.57	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85761185	0.4168777	0.38258614	0.81951076	0.083067549	0.042496387	-0.023143448	-0.07389418
0.58	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85839699	0.41733819	0.38193592	0.8188544	0.084624677	0.04313973	-0.023394362	-0.074686781
0.59	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85907047	0.4176133	0.38116139	0.818148	0.086199861	0.04372235	-0.023736142	-0.075560337
0.6	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85961849	0.4176871	0.38026437	0.81738759	0.08777793	0.044232128	-0.024168821	-0.076513662
0.61	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86002466	0.41754597	0.37924904	0.81658921	0.089328331	0.044656495	-0.024690493	-0.077522179
0.62	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86028762	0.4171794	0.37812184	0.8157591	0.090821376	0.044983798	-0.025297847	-0.078586219
0.63	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86038929	0.41657996	0.37689163	0.81490468	0.092235278	0.045202603	-0.025985749	-0.079682906
0.64	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86033468	0.41574448	0.37556985	0.81404457	0.09352872	0.045302534	-0.026747265	-0.080795049
0.65	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86011379	0.41467342	0.37417052	0.81318516	0.094683857	0.045274633	-0.027574149	-0.081910816
0.66	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85973042	0.41337221	0.37270998	0.81234446	0.095662778	0.045111103	-0.028456172	-0.08300132
0.67	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85918611	0.41185021	0.3712072	0.81153846	0.096445736	0.044806775	-0.029382073	-0.084053762
0.68	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85848179	0.41012174	0.36968295	0.81077893	0.097007708	0.044357979	-0.030339048	-0.085045748
0.69	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85762921	0.40820523	0.36816015	0.81008603	0.097327266	0.043764314	-0.031313276	-0.085955783
0.7	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85662937	0.40612323	0.36666292	0.80947216	0.097395557	0.043027784	-0.032290293	-0.086769876
0.71	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85549719	0.40390205	0.3652163	0.8089529	0.097196727	0.042153717	-0.033254866	-0.087467603
0.72	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85423921	0.40157088	0.36384591	0.8085414	0.096732929	0.041150407	-0.034191569	-0.088037332
0.73	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85286835	0.39916177	0.36257694	0.80824825	0.096002825	0.040029192	-0.035084962	-0.088465781
0.74	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85139751	0.39670833	0.36143399	0.80808382	0.09501497	0.038804575	-0.035919901	-0.088744071
0.75	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84983813	0.39424559	0.36044008	0.80805351	0.093783841	0.037493472	-0.036681855	-0.088866964
0.76	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84820692	0.39180889	0.35961633	0.80816231	0.092324502	0.036115484	-0.03735717	-0.088829861
0.77	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84651654	0.3894334	0.35898131	0.80841095	0.090662332	0.034691866	-0.037933357	-0.088633962
0.78	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84478491	0.38715349	0.35855053	0.80879772	0.088820092	0.033245462	-0.038399334	-0.088280799
0.79	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84302786	0.38500197	0.35833619	0.80931868	0.086828009	0.031799881	-0.03874564	-0.087775699
0.8	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84126358	0.38300983	0.35834676	0.80996654	0.084715632	0.030378949	-0.038964624	-0.087126076
0.81	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83951106	0.38120556	0.35858693	0.81073242	0.082513861	0.02900621	-0.039050597	-0.086340533
0.82	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83778918	0.37961499	0.35905749	0.81160526	0.080255637	0.027704118	-0.03899991	-0.085430138
0.83	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83611871	0.37826088	0.35975541	0.81257231	0.077970615	0.026493745	-0.038811075	-0.08440636
0.84	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83451975	0.3771628	0.36067403	0.81362004	0.075690658	0.025394037	-0.038484711	-0.083281956
0.85	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83301322	0.37633698	0.36180332	0.81473375	0.07344332	0.024421569	-0.038023604	-0.082070129
0.86	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83161999	0.37579621	0.3631302	0.81589873	0.071255835	0.023590113	-0.037432578	-0.080784277
0.87	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83036005	0.3755499	0.36463904	0.81710005	0.069152479	0.022910386	-0.036718441	-0.079438028
0.88	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8292535	0.37560406	0.36631203	0.81832329	0.067154304	0.022389967	-0.035889827	-0.078044721
0.89	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82831866	0.37596145	0.36812976	0.81955459	0.065280626	0.022033125	-0.034957017	-0.076617529
0.9	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82757312	0.37662166	0.37007171	0.82078107	0.06354629	0.021840972	-0.033931746	-0.075169117
0.91	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82703254	0.37758132	0.37211673	0.82199094	0.061964371	0.021811502	-0.03282695	-0.073711693
0.92	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82671077	0.37883431	0.37424355	0.82317367	0.060543958	0.021939855	-0.031656504	-0.072256796
0.93	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82661969	0.38037195	0.37643123	0.82432014	0.059291749	0.022218599	-0.030434926	-0.070815302
0.94	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82676868	0.38218333	0.37865952	0.82542261	0.058211556	0.022638074	-0.029177062	-0.069397295
0.95	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82716499	0.38425551	0.38090923	0.8264748	0.057304608	0.023186854	-0.027897753	-0.068012006
0.96	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82781325	0.38657388	0.38316245	0.82747175	0.05657017	0.023852167	-0.026611497	-0.066667764
0.97	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82871578	0.38912243	0.38540275	0.82840981	0.056005415	0.024620415	-0.025332123	-0.065371906
0.98	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82987248	0.39188398	0.3876153	0.82928638	0.055606207	0.025477623	-0.024072509	-0.064130808
0.99	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83128093	0.39484053	0.38978682	0.83009985	0.055367095	0.026409856	-0.02284439	-0.06294993
1	0	0	0	0	0	0	0.83293643	0.39797333	0.3919056	0.83084941	0.055281747	0.027403499	-0.021658317	-0.061834054
1.01	0	0	0	0	0	0	0.83484753	0.40127284	0.39396243	0.83152741	0.055363302	0.028469812	-0.020496337	-0.060759843
1.02	0	0	0	0	0	0	0.83699175	0.40471025	0.39594237	0.83213553	0.055586252	0.029574659	-0.019392524	-0.05975982
1.03	0	0	0	0	0	0	0.83935592	0.40826459	0.39783776	0.83267596	0.055939302	0.030702624	-0.018358415	-0.058842393
1.04	0	0	0	0	0	0	0.84192392	0.41191399	0.39964236	0.8331521	0.056410514	0.031838425	-0.017405656	-0.058017131
1.05	0	0	0	0	0	0	0.84467673	0.41563602	0.40135192	0.83356943	0.056986603	0.03296621	-0.01654665	-0.05729507
1.06	0	0	0	0	0	0	0.84759363	0.41940858	0.40296468	0.83393557	0.057653964	0.034070842	-0.015793064	-0.056687008
1.07	0	0	0	0	0	0	0.8506536	0.42321085	0.40448154	0.83425987	0.05840015	0.035139609	-0.015153896	-0.056201409
1.08	0	0	0	0	0	0	0.85383641	0.4270239	0.40590576	0.83455271	0.059215067	0.036163508	-0.014634159	-0.055843114
1.09	0	0	0	0	0	0	0.85712301	0.43083073	0.40724212	0.83482459	0.060091437	0.037137545	-0.014234813	-0.055613523
1.1	0	0	0	0	0	0	0.86049519	0.43461582	0.40849603	0.83508547	0.06102468	0.038060179	-0.013953703	-0.055511846
1.11	0	0	0	0	0	0	0.86393523	0.43836466	0.40967273	0.83534436	0.06201257	0.038932534	-0.013786717	-0.055536454
1.12	0	0	0	0	0	0	0.86742557	0.44206338	0.41077676	0.83560911	0.06305507	0.039757801	-0.013728653	-0.055685861
1.13	0	0	0	0	0	0	0.87094874	0.44569858	0.41181172	0.83588623	0.064154366	0.040540927	-0.013773692	-0.055959193
1.14	0	0	0	0	0	0	0.87448733	0.44925726	0.41277999	0.83618077	0.065315084	0.041288478	-0.013915659	-0.056356394
1.15	0	0	0	0	0	0	0.87802396	0.45272663	0.41368257	0.83649621	0.066544572	0.042008588	-0.014148172	-0.056878355
1.16	0	0	0	0	0	0	0.88154115	0.45609398	0.4145188	0.83683421	0.067853298	0.04271091	-0.014464816	-0.057527049
1.17	0	0	0	0	0	0	0.88502105	0.45934635	0.41528616	0.83719444	0.069255135	0.043406546	-0.014859325	-0.058305676
1.18	0	0	0	0	0	0	0.88844513	0.46247011	0.4159799	0.83757431	0.070767748	0.044107951	-0.015325795	-0.059218923
1.19	0	0	0	0	0	0	0.89179362	0.46545049	0.41659273	0.83796865	0.072412988	0.044828787	-0.015858931	-0.060273141
1.2	0	0	0	0	0	0	0.89504492	0.46827096	0.41711449	0.83836945	0.074216967	0.04558373	-0.016454275	-0.061476563
1.21	0	0	0	0	0	0	0.89817491	0.47091247	0.4175318	0.8387655	0.076210235	0.046388168	-0.01710848	-0.062839497
1.22	0	0	0	0	0	0	0.90115612	0.47335269	0.41782768	0.83914212	0.078427572	0.047257818	-0.01781952	-0.064374343
1.23	0	0	0	0	0	0	0.90395706	0.47556512	0.41798135	0.83948085	0.080907094	0.048208129	-0.018586939	-0.066095582
1.24	0	0	0	0	0	0	0.90654179	0.47751832	0.41796798	0.8397593	0.083688972	0.049253535	-0.019411992	-0.068019399
1.25	0	0	0	0	0	0	0.9088695	0.47917514	0.41775868	0.83995116	0.086813141	0.050406392	-0.020297819	-0.07016319
1.26	0	0	0	0	0	0	0.91089545	0.4804923	0.41732063	0.8400263	0.090315646	0.051675746	-0.021249415	-0.07254464
1.27	0	0	0	0	0	0	0.91257144	0.48142019	0.41661753	0.83995142	0.094224549	0.053065755	-0.022273629	-0.075180234
1.28	0	0	0	0	0	0	0.91384924	0.4819034	0.41561037	0.83969106	0.098552904	0.054573961	-0.023378872	-0.078083538
1.29	0	0	0	0	0	0	0.91468366	0.48188193	0.41425857	0.83920898	0.10329404	0.056189541	-0.024574759	-0.081262993
1.3	0	0	0	0	0	0	0.91503546	0.48129296	0.41252167	0.83847053	0.10841563	0.057891852	-0.025871539	-0.084718946
1.31	0	0	0	0	0	0	0.91487744	0.48007378	0.41036136	0.83744515	0.11385304	0.059649205	-0.027279246	-0.088441288
1.32	0	0	0	0	0	0	0.91419822	0.47816537	0.40774387	0.83610975	0.11951059	0.061418413	-0.028806795	-0.09240645
1.33	0	0	0	0	0	0	0.91299979	0.47551632	0.40464287	0.83445147	0.1252655	0.063145779	-0.030460794	-0.09657597
1.34	0	0	0	0	0	0	0.91130543	0.47208707	0.40104213	0.83247148	0.13096379	0.064768192	-0.032244435	-0.10089458
1.35	0	0	0	0	0	0	0.90914832	0.467854	0.3969382	0.83018741	0.13644776	0.066216392	-0.034156337	-0.10529162
1.36	0	0	0	0	0	0	0.90657208	0.46281276	0.39234292	0.82763132	0.14154314	0.06741762	-0.036189231	-0.10968446
1.37	0	0	0	0	0	0	0.90363319	0.45698078	0.3872845	0.82485589	0.14608788	0.068300681	-0.038329919	-0.11397627
1.38	0	0	0	0	0	0	0.9003716	0.45039783	0.38180873	0.8219254	0.14993968	0.068799531	-0.0405584	-0.11807185
1.39	0	0	0	0	0	0	0.89685334	0.4431267	0.37597832	0.81891216	0.15296023	0.068857522	-0.042848177	-0.12187314
1.4	0	0	0	0	0	0	0.89309642	0.43524946	0.36987189	0.81590452	0.15508098	0.068432549	-0.045167588	-0.12528415
1.41	0	0	0	0	0	0	0.88916036	0.4268667	0.363581	0.81297769	0.15620849	0.06749746	-0.04747956	-0.12823589
1.42	0	0	0	0	0	0	0.8850445	0.41809084	0.35720783	0.81021242	0.15636889	0.066046162	-0.049744359	-0.13065426
1.43	0	0	0	0	0	0	0.8807655	0.40904312	0.35086023	0.8076828	0.15553773	0.064089736	-0.051919677	-0.13250107
1.44	0	0	0	0	0	0	0.87635386	0.39984814	0.34464811	0.80542956	0.15378362	0.061660344	-0.053963013	-0.13375917
1.45	0	0	0	0	0	0	0.87174875	0.39062812	0.33867879	0.80350938	0.15120816	0.058806917	-0.055832988	-0.13440647
1.46	0	0	0	0	0	0	0.86702925	0.38150044	0.33305231	0.80193355	0.14783299	0.055593783	-0.057490546	-0.13448336
1.47	0	0	0	0	0	0	0.86212297	0.3725727	0.32785853	0.80070276	0.14386705	0.052096793	-0.058900254	-0.13400191
1.48	0	0	0	0	0	0	0.85707294	0.3639419	0.32317331	0.79982591	0.13932544	0.048400285	-0.0600315	-0.13300273
1.49	0	0	0	0	0	0	0.85190725	0.35569247	0.31905671	0.79925583	0.13436944	0.044592009	-0.060858877	-0.13155478
1.5	0	0	0	0	0	0	0.84658454	0.34789776	0.3155515	0.79897712	0.12912269	0.040759585	-0.061361944	-0.12967803
1.51	0	0	0	0	0	0	0.8412128	0.34061797	0.31268341	0.79894792	0.12361255	0.036989256	-0.061526912	-0.12745069
1.52	0	0	0	0	0	0	0.83575706	0.33390494	0.31046026	0.79911351	0.11803568	0.03335793	-0.061344372	-0.12491008
1.53	0	0	0	0	0	0	0.83029077	0.32779968	0.30887473	0.79944887	0.11238964	0.029938632	-0.060811113	-0.12209535
1.54	0	0	0	0	0	0	0.82486138	0.32233461	0.30790509	0.79988954	0.10680609	0.02679205	-0.059928927	-0.11906826
1.55	0	0	0	0	0	0	0.81948446	0.31753629	0.30751695	0.80040541	0.10134973	0.02396931	-0.058704061	-0.11583943
1.56	0	0	0	0	0	0	0.81425149	0.31342142	0.30766713	0.80095446	0.096055673	0.021512911	-0.057148555	-0.11246447
1.57	0	0	0	0	0	0	0.80917313	0.31000229	0.30830383	0.8014884	0.091027901	0.019451281	-0.055277909	-0.10896213
1.58	0	0	0	0	0	0	0.80432385	0.30728313	0.30937102	0.80199108	0.086264043	0.017805925	-0.053112739	-0.10535399
1.59	0	0	0	0	0	0	0.79974422	0.30526209	0.31080906	0.8024142	0.081842938	0.016585516	-0.050677587	-0.10168282
1.6	0	0	0	0	0	0	0.79546972	0.30393153	0.31255732	0.8027397	0.077778342	0.01579057	-0.048000508	-0.097949341
1.61	0	0	0	0	0	0	0.79156023	0.30327646	0.31455619	0.8029469	0.074092508	0.015412441	-0.045113753	-0.094192605
1.62	0	0	0	0	0	0	0.78803449	0.30327742	0.31674724	0.80300447	0.070818306	0.015433271	-0.042052184	-0.090430572
1.63	0	0	0	0	0	0	0.78493465	0.30390802	0.31907627	0.80291013	0.067945447	0.01582924	-0.038853621	-0.086676928
1.64	0	0	0	0	0	0	0.7822849	0.30513727	0.32149252	0.80264331	0.065490101	0.016568459	-0.035558373	-0.082967974
1.65	0	0	0	0	0	0	0.78009999	0.30692943	0.32395027	0.80219684	0.063441656	0.017614357	-0.032208011	-0.079313967
1.66	0	0	0	0	0	0	0.77839826	0.30924396	0.32640951	0.80157179	0.061787131	0.018925516	-0.028845619	-0.075743059
1.67	0	0	0	0	0	0	0.77718193	0.31203727	0.32883526	0.80076075	0.060512623	0.020456808	-0.025514628	-0.072280075
1.68	0	0	0	0	0	0	0.77645128	0.31526234	0.33119876	0.79977257	0.059591645	0.022161101	-0.022258094	-0.068941481
1.69	0	0	0	0	0	0	0.77619937	0.31886988	0.33347672	0.79861403	0.058998268	0.023989793	-0.01911844	-0.065755516
1.7	0	0	0	0	0	0	0.7764112	0.32280897	0.33565131	0.79729502	0.058701	0.025894219	-0.016136081	-0.062740668
1.71	0	0	0	0	0	0	0.77706749	0.3270275	0.33771017	0.79583394	0.058665414	0.027826654	-0.013349116	-0.05991689
1.72	0	0	0	0	0	0	0.77814244	0.33147305	0.33964557	0.79424869	0.058856045	0.029741336	-0.010792637	-0.057304736
1.73	0	0	0	0	0	0	0.77960534	0.33609333	0.34145428	0.79256236	0.059236073	0.031595379	-0.0084977786	-0.054919755
1.74	0	0	0	0	0	0	0.78142153	0.3408368	0.34313698	0.79080085	0.059768605	0.033349592	-0.0064914158	-0.052777509
1.75	0	0	0	0	0	0	0.78355242	0.34565318	0.34469768	0.7889921	0.060417951	0.034969155	-0.0047954901	-0.050890068
1.76	0	0	0	0	0	0	0.7859567	0.35049394	0.34614324	0.78716636	0.06114969	0.036424198	-0.0034266309	-0.049267123
1.77	0	0	0	0	0	0	0.7885912	0.35531268	0.34748275	0.78535473	0.061931718	0.037690178	-0.0023958842	-0.04791537
1.78	0	0	0	0	0	0	0.79141131	0.36006559	0.34872705	0.78358927	0.062734855	0.038748162	-0.0017084684	-0.046838138
1.79	0	0	0	0	0	0	0.7943722	0.36471174	0.34988819	0.78190163	0.06353291	0.039584947	-0.0013637815	-0.046035834
1.8	0	0	0	0	0	0	0.7974293	0.36921343	0.35097893	0.78032275	0.064303421	0.040193003	-0.0013554507	-0.045505224
1.81	0	0	0	0	0	0	0.80053906	0.37353641	0.35201237	0.77888211	0.065027518	0.040570357	-0.0016715558	-0.045240053
1.82	0	0	0	0	0	0	0.8036597	0.37765017	0.35300154	0.77760687	0.06569014	0.040720283	-0.0022949869	-0.045230847
1.83	0	0	0	0	0	0	0.80675169	0.38152808	0.35395903	0.77652152	0.066279973	0.040650931	-0.0032038979	-0.045465155
1.84	0	0	0	0	0	0	0.80977833	0.38514756	0.35489679	0.77564717	0.06678926	0.040374874	-0.0043722713	-0.045927914
1.85	0	0	0	0	0	0	0.81270619	0.3884902	0.35582582	0.77500113	0.067213659	0.039908544	-0.0057705835	-0.046601618
1.86	0	0	0	0	0	0	0.81550549	0.3915418	0.356756	0.77459664	0.067551894	0.039271663	-0.0073665139	-0.047466797
1.87	0	0	0	0	0	0	0.81815038	0.39429236	0.35769597	0.77444253	0.067805483	0.038486616	-0.0091257012	-0.048502355
1.88	0	0	0	0	0	0	0.82061914	0.39673612	0.35865297	0.77454316	0.067978346	0.037577803	-0.011012531	-0.049686004
1.89	0	0	0	0	0	0	0.82289435	0.39887139	0.35963277	0.7748984	0.068076456	0.036571012	-0.012990901	-0.050994706
1.9	0	0	0	0	0	0	0.82496288	0.40070044	0.3606396	0.77550374	0.068107454	0.035492776	-0.015024973	-0.052405078
1.91	0	0	0	0	0	0	0.8268159	0.40222931	0.36167612	0.77635053	0.06808028	0.034369777	-0.017079872	-0.053893806
1.92	0	0	0	0	0	0	0.82844876	0.40346759	0.36274338	0.77742625	0.068004826	0.033228272	-0.019122332	-0.055438021
1.93	0	0	0	0	0	0	0.82986085	0.40442809	0.36384085	0.77871494	0.067891597	0.032093566	-0.021121257	-0.057015632
1.94	0	0	0	0	0	0	0.83105533	0.40512651	0.36496644	0.78019769	0.067751405	0.03098954	-0.023048203	-0.058605626
1.95	0	0	0	0	0	0	0.83203884	0.40558111	0.36611657	0.78185307	0.06759509	0.029938232	-0.024877768	-0.060188314
1.96	0	0	0	0	0	0	0.83282121	0.40581227	0.36728621	0.78365776	0.067433264	0.028959483	-0.026587884	-0.06174553
1.97	0	0	0	0	0	0	0.83341506	0.40584208	0.36846906	0.78558704	0.067276092	0.028070649	-0.028160017	-0.063260788
1.98	0	0	0	0	0	0	0.83383539	0.4056939	0.36965766	0.78761537	0.067133096	0.027286378	-0.029579276	-0.064719384
1.99	0	0	0	0	0	0	0.83409915	0.4053919	0.37084357	0.78971688	0.067012995	0.026618466	-0.03083443	-0.066108473
2	0	0	0	0	0	0	0.83422482	0.40496065	0.3720176	0.79186591	0.066923564	0.026075767	-0.031917847	-0.067417097
2.01	0	0	0	0	0	0	0.83423195	0.40442465	0.37317	0.7940374	0.06687153	0.025664185	-0.03282537	-0.068636196
2.02	0	0	0	0	0	0	0.83414073	0.40380795	0.37429077	0.7962073	0.066862494	0.025386718	-0.033556117	-0.069758578
2.03	0	0	0	0	0	0	0.83397153	0.40313379	0.37536986	0.79835292	0.06690087	0.025243569	-0.034112249	-0.070778885
2.04	0	0	0	0	0	0	0.83374455	0.40242422	0.37639745	0.80045317	0.066989871	0.025232306	-0.034498683	-0.071693529
2.05	0	0	0	0	0	0	0.83347938	0.40169988	0.37736423	0.80248885	0.067131493	0.025348072	-0.034722789	-0.072500617
2.06	0	0	0	0	0	0	0.83319471	0.40097966	0.37826161	0.80444271	0.067326548	0.025583833	-0.034794067	-0.073199866
2.07	0	0	0	0	0	0	0.83290797	0.40028062	0.37908193	0.80629965	0.067574703	0.025930654	-0.034723808	-0.073792497
2.08	0	0	0	0	0	0	0.83263514	0.39961775	0.37981867	0.80804675	0.067874547	0.026378003	-0.034524766	-0.074281131
2.09	0	0	0	0	0	0	0.83239047	0.39900392	0.38046658	0.80967332	0.068223673	0.026914061	-0.03421083	-0.074669656
2.1	0	0	0	0	0	0	0.83218639	0.39844985	0.38102176	0.81117086	0.068618774	0.027526046	-0.033796707	-0.074963109
2.11	0	0	0	0	0	0	0.83203334	0.39796407	0.3814818	0.81253306	0.06905576	0.028200523	-0.033297625	-0.075167526
2.12	0	0	0	0	0	0	0.83193974	0.39755295	0.38184573	0.8137557	0.069529868	0.028923716	-0.032729051	-0.075289797
2.13	0	0	0	0	0	0	0.83191197	0.39722084	0.38211404	0.81483663	0.070035796	0.02968179	-0.032106426	-0.075337513
2.14	0	0	0	0	0	0	0.83195442	0.39697007	0.38228862	0.81577559	0.07056783	0.030461126	-0.031444933	-0.075318811
2.15	0	0	0	0	0	0	0.83206952	0.39680115	0.38237267	0.81657417	0.071119966	0.031248557	-0.030759274	-0.075242214
2.16	0	0	0	0	0	0	0.83225785	0.3967129	0.38237061	0.81723562	0.071686046	0.032031581	-0.030063477	-0.075116473
2.17	0	0	0	0	0	0	0.83251832	0.39670256	0.38228793	0.81776475	0.072259867	0.032798547	-0.029370723	-0.074950418
2.18	0	0	0	0	0	0	0.83284826	0.39676606	0.38213103	0.81816773	0.072835302	0.033538804	-0.028693202	-0.07475281
2.19	0	0	0	0	0	0	0.83324363	0.39689811	0.38190709	0.81845199	0.073406397	0.034242818	-0.028041981	-0.0745322
2.2	0	0	0	0	0	0	0.83369921	0.39709243	0.38162386	0.818626	0.073967472	0.034902263	-0.02742691	-0.074296806
2.21	0	0	0	0	0	0	0.83420877	0.39734194	0.38128954	0.81869911	0.074513194	0.03551008	-0.026856538	-0.074054398
2.22	0	0	0	0	0	0	0.83476527	0.39763896	0.38091256	0.81868136	0.075038655	0.036060508	-0.026338064	-0.073812196
2.23	0	0	0	0	0	0	0.83536108	0.39797537	0.38050149	0.81858334	0.075539428	0.036549086	-0.025877302	-0.073576789
2.24	0	0	0	0	0	0	0.83598814	0.3983428	0.38006481	0.81841596	0.076011613	0.036972642	-0.025478679	-0.073354065
2.25	0	0	0	0	0	0	0.83663816	0.39873281	0.37961083	0.81819028	0.076451876	0.037329252	-0.02514525	-0.07314916
2.26	0	0	0	0	0	0	0.83730277	0.39913705	0.37914755	0.81791738	0.07685747	0.037618182	-0.024878732	-0.072966425
2.27	0	0	0	0	0	0	0.83797369	0.3995474	0.37868255	0.81760813	0.07722625	0.037839822	-0.024679564	-0.072809406
2.28	0	0	0	0	0	0	0.83864288	0.39995614	0.37822289	0.81727311	0.077556679	0.037995599	-0.024546982	-0.072680845
2.29	0	0	0	0	0	0	0.83930268	0.40035602	0.37777503	0.81692239	0.077847818	0.038087883	-0.02447911	-0.072582693
2.3	0	0	0	0	0	0	0.83994586	0.4007404	0.37734479	0.81656548	0.078099315	0.038119887	-0.024473069	-0.072516133
2.31	0	0	0	0	0	0	0.84056581	0.4011033	0.37693728	0.81621115	0.078311381	0.03809556	-0.024525088	-0.072481623
2.32	0	0	0	0	0	0	0.84115652	0.40143951	0.37655689	0.81586739	0.07848476	0.038019473	-0.024630636	-0.072478945
2.33	0	0	0	0	0	0	0.84171272	0.40174462	0.37620726	0.81554131	0.078620691	0.037896709	-0.024784547	-0.072507264
2.34	0	0	0	0	0	0	0.84222989	0.40201504	0.37589128	0.81523907	0.078720869	0.037732751	-0.024981158	-0.072565192
2.35	0	0	0	0	0	0	0.8427043	0.40224799	0.37561109	0.81496589	0.078787393	0.037533366	-0.025214442	-0.072650859
2.36	0	0	0	0	0	0	0.84313301	0.40244157	0.37536814	0.81472597	0.078822717	0.037304503	-0.02547814	-0.072761992
2.37	0	0	0	0	0	0	0.84351391	0.40259466	0.37516315	0.81452254	0.078829596	0.037052182	-0.025765887	-0.072895984
2.38	0	0	0	0	0	0	0.84384566	0.40270692	0.37499621	0.81435786	0.078811025	0.036782401	-0.026071333	-0.073049973
2.39	0	0	0	0	0	0	0.84412771	0.40277874	0.37486678	0.81423324	0.078770185	0.036501036	-0.026388254	-0.073220917
2.4	0	0	0	0	0	0	0.84436022	0.40281118	0.37477376	0.81414912	0.078710381	0.036213763	-0.026710656	-0.073405665
2.41	0	0	0	0	0	0	0.84454408	0.40280591	0.37471555	0.81410507	0.078634984	0.035925977	-0.027032859	-0.073601021
2.42	0	0	0	0	0	0	0.84468078	0.40276514	0.37469009	0.81409994	0.078547376	0.035642721	-0.027349582	-0.073803812
2.43	0	0	0	0	0	0	0.84477242	0.4026915	0.37469493	0.81413188	0.078450893	0.03536863	-0.027656001	-0.074010936
2.44	0	0	0	0	0	0	0.84482161	0.40258804	0.37472729	0.81419845	0.078348776	0.03510788	-0.027947808	-0.074219422
2.45	0	0	0	0	0	0	0.84483137	0.40245805	0.37478412	0.8142967	0.078244122	0.034864147	-0.028221243	-0.074426464
2.46	0	0	0	0	0	0	0.84480514	0.40230507	0.37486217	0.81442327	0.078139844	0.034640578	-0.028473124	-0.074629463
2.47	0	0	0	0	0	0	0.84474662	0.40213277	0.37495807	0.81457446	0.078038629	0.034439775	-0.028700862	-0.074826056
2.48	0	0	0	0	0	0	0.84465974	0.40194485	0.37506833	0.81474637	0.077942911	0.03426378	-0.028902458	-0.075014138
2.49	0	0	0	0	0	0	0.84454855	0.40174502	0.37518949	0.81493494	0.077854844	0.034114079	-0.029076503	-0.075191879
2.5	0	0	0	0	0	0	0.84441721	0.40153691	0.37531809	0.81513606	0.077776281	0.033991611	-0.029222152	-0.075357734
2.51	0	0	0	0	0	0	0.84426984	0.40132401	0.37545079	0.81534564	0.077708764	0.033896787	-0.029339103	-0.075510448
2.52	0	0	0	0	0	0	0.84411051	0.40110963	0.37558436	0.81555967	0.077653514	0.033829516	-0.029427561	-0.075649056
2.53	0	0	0	0	0	0	0.84394317	0.40089683	0.37571578	0.81577434	0.077611432	0.033789239	-0.029488199	-0.075772879
2.54	0	0	0	0	0	0	0.84377155	0.40068843	0.37584224	0.815986	0.077583106	0.033774965	-0.029522111	-0.075881509
2.55	0	0	0	0	0	0	0.84359918	0.40048695	0.3759612	0.81619132	0.077568817	0.033785323	-0.029530764	-0.075974803
2.56	0	0	0	0	0	0	0.8434293	0.40029457	0.37607038	0.81638724	0.077568558	0.033818602	-0.029515947	-0.076052863
2.57	0	0	0	0	0	0	0.84326484	0.40011316	0.37616783	0.81657106	0.077582053	0.033872811	-0.029479717	-0.076116016
2.58	0	0	0	0	0	0	0.84310841	0.39994426	0.37625189	0.81674042	0.077608778	0.033945725	-0.029424343	-0.076164793
2.59	0	0	0	0	0	0	0.84296222	0.39978906	0.37632126	0.81689336	0.077647991	0.034034944	-0.029352257	-0.076199909
2.6	0	0	0	0	0	0	0.84282816	0.39964841	0.37637494	0.81702829	0.077698757	0.034137945	-0.029265994	-0.076222235
2.61	0	0	0	0	0	0	0.84270771	0.39952287	0.37641227	0.81714403	0.07775998	0.034252132	-0.029168149	-0.076232774
2.62	0	0	0	0	0	0	0.84260199	0.39941265	0.37643291	0.81723976	0.077830435	0.034374891	-0.029061325	-0.076232638
2.63	0	0	0	0	0	0	0.84251176	0.3993177	0.37643681	0.81731503	0.077908795	0.034503634	-0.028948087	-0.076223019
2.64	0	0	0	0	0	0	0.84243743	0.3992377	0.37642421	0.81736976	0.077993668	0.034635841	-0.028830926	-0.076205166
2.65	0	0	0	0	0	0	0.84237905	0.3991721	0.37639561	0.81740419	0.078083622	0.034769103	-0.028712215	-0.07618036
2.66	0	0	0	0	0	0	0.84233641	0.39912012	0.37635174	0.81741885	0.078177215	0.034901155	-0.028594186	-0.076149893
2.67	0	0	0	0	0	0	0.84230898	0.39908081	0.37629356	0.81741456	0.078273023	0.035029905	-0.028478892	-0.076115041
2.68	0	0	0	0	0	0	0.84229598	0.39905307	0.37622218	0.81739239	0.078369664	0.035153459	-0.028368193	-0.076077051
2.69	0	0	0	0	0	0	0.84229645	0.39903567	0.37613887	0.8173536	0.078465816	0.03527014	-0.028263733	-0.076037117
2.7	0	0	0	0	0	0	0.84230919	0.39902729	0.37604502	0.81729963	0.078560244	0.035378503	-0.028166928	-0.075996367
2.71	0	0	0	0	0	0	0.8423329	0.39902655	0.37594208	0.81723207	0.078651809	0.035477343	-0.028078958	-0.075955846
2.72	0	0	0	0	0	0	0.84236613	0.39903204	0.37583158	0.81715259	0.078739485	0.035565701	-0.028000764	-0.075916506
2.73	0	0	0	0	0	0	0.84240737	0.39904233	0.37571506	0.81706295	0.078822367	0.035642861	-0.027933048	-0.075879198
2.74	0	0	0	0	0	0	0.84245504	0.39905603	0.37559405	0.81696493	0.078899684	0.035708347	-0.027876276	-0.075844662
2.75	0	0	0	0	0	0	0.84250757	0.39907178	0.37547006	0.81686031	0.078970796	0.035761912	-0.027830689	-0.075813523
2.76	0	0	0	0	0	0	0.84256338	0.39908828	0.37534454	0.81675085	0.079035201	0.035803532	-0.027796312	-0.07578629
2.77	0	0	0	0	0	0	0.84262096	0.39910432	0.37521887	0.81663826	0.079092535	0.035833385	-0.027772973	-0.075763353
2.78	0	0	0	0	0	0	0.84267882	0.39911877	0.37509433	0.81652415	0.079142565	0.035851835	-0.027760314	-0.075744988
2.79	0	0	0	0	0	0	0.8427356	0.39913064	0.37497208	0.81641006	0.079185188	0.035859414	-0.027757814	-0.075731358
2.8	0	0	0	0	0	0	0.84279003	0.39913904	0.3748532	0.81629737	0.079220422	0.035856802	-0.027764809	-0.075722519
2.81	0	0	0	0	0	0	0.84284094	0.39914321	0.37473859	0.81618737	0.079248401	0.035844802	-0.027780513	-0.075718428
2.82	0	0	0	0	0	0	0.84288733	0.39914251	0.37462905	0.81608117	0.079269359	0.035824319	-0.027804041	-0.075718951
2.83	0	0	0	0	0	0	0.84292831	0.39913647	0.37452522	0.81597974	0.079283625	0.035796339	-0.027834431	-0.075723869
2.84	0	0	0	0	0	0	0.84296314	0.39912471	0.37442762	0.8158839	0.079291611	0.035761903	-0.027870667	-0.075732893
2.85	0	0	0	0	0	0	0.84299125	0.399107	0.37433662	0.81579428	0.079293796	0.035722088	-0.027911702	-0.075745673
2.86	0	0	0	0	0	0	0.8430122	0.39908325	0.37425244	0.81571138	0.079290715	0.035677984	-0.027956473	-0.075761806
2.87	0	0	0	0	0	0	0.84302571	0.39905348	0.3741752	0.81563553	0.07928295	0.035630676	-0.02800393	-0.075780853
2.88	0	0	0	0	0	0	0.84303162	0.39901779	0.37410489	0.81556691	0.079271111	0.035581224	-0.028053046	-0.075802344
2.89	0	0	0	0	0	0	0.84302993	0.39897642	0.37404136	0.81550555	0.079255828	0.035530648	-0.028102837	-0.075825793
2.9	0	0	0	0	0	0	0.84302075	0.39892968	0.3739844	0.81545135	0.079237738	0.035479909	-0.028152378	-0.075850707
2.91	0	0	0	0	0	0	0.8430043	0.39887797	0.3739337	0.81540411	0.079217474	0.035429904	-0.028200811	-0.075876594
2.92	0	0	0	0	0	0	0.84298091	0.39882173	0.37388884	0.8153635	0.079195651	0.035381446	-0.028247361	-0.075902974
2.93	0	0	0	0	0	0	0.84295101	0.39876147	0.37384937	0.81532911	0.079172861	0.035335262	-0.028291338	-0.075929389
2.94	0	0	0	0	0	0	0.84291508	0.39869773	0.37381478	0.81530042	0.079149663	0.035291983	-0.028332149	-0.075955403
2.95	0	0	0	0	0	0	0.8428737	0.3986311	0.37378451	0.8152769	0.079126573	0.03525214	-0.028369298	-0.075980617
2.96	0	0	0	0	0	0	0.84282745	0.39856215	0.37375799	0.81525792	0.079104059	0.035216162	-0.02840239	-0.076004667
2.97	0	0	0	0	0	0	0.842777	0.39849147	0.37373461	0.81524284	0.079082537	0.035184375	-0.028431129	-0.07602723
2.98	0	0	0	0	0	0	0.84272299	0.39841964	0.37371379	0.81523101	0.079062366	0.035157005	-0.028455319	-0.076048028
2.99	0	0	0	0	0	0	0.8426661	0.39834723	0.37369493	0.81522175	0.079043843	0.035134177	-0.028474858	-0.076066831
3	0	0	0	0	0	0	0.84260701	0.39827478	0.37367746	0.8152144	0.079027207	0.035115924	-0.028489735	-0.076083452
3.01	0	0	0	0	0	0	0.84254636	0.39820278	0.37366084	0.81520833	0.079012634	0.035102191	-0.02850002	-0.076097752
3.02	0	0	0	0	0	0	0.84248479	0.39813171	0.37364457	0.81520292	0.079000239	0.03509284	-0.028505861	-0.07610964
3.03	0	0	0	0	0	0	0.84242289	0.39806198	0.37362817	0.81519759	0.078990081	0.035087664	-0.028507476	-0.076119066
3.04	0	0	0	0	0	0	0.84236123	0.39799398	0.37361123	0.81519183	0.078982161	0.03508639	-0.028505138	-0.076126023
3.05	0	0	0	0	0	0	0.84230032	0.39792801	0.37359339	0.81518515	0.078976432	0.035088691	-0.028499173	-0.076130543
3.06	0	0	0	0	0	0	0.8422406	0.39786435	0.37357433	0.81517715	0.078972797	0.035094197	-0.028489947	-0.076132693
3.07	0	0	0	0	0	0	0.84218249	0.39780322	0.37355381	0.81516747	0.078971121	0.035102503	-0.028477854	-0.076132572
3.08	0	0	0	0	0	0	0.84212632	0.39774478	0.37353162	0.81515581	0.078971232	0.035113181	-0.028463312	-0.076130306
3.09	0	0	0	0	0	0	0.84207239	0.39768915	0.37350765	0.81514197	0.078972929	0.035125788	-0.02844675	-0.076126044
3.1	0	0	0	0	0	0	0.84202091	0.39763639	0.3734818	0.81512577	0.07897599	0.035139878	-0.028428598	-0.076119957
3.11	0	0	0	0	0	0	0.84197204	0.39758652	0.37345405	0.81510711	0.078980174	0.035155006	-0.028409283	-0.076112227
3.12	0	0	0	0	0	0	0.84192591	0.39753953	0.37342442	0.81508597	0.078985232	0.035170744	-0.028389219	-0.07610305
3.13	0	0	0	0	0	0	0.84188255	0.39749536	0.373393	0.81506236	0.078990909	0.035186681	-0.0283688	-0.076092627
3.14	0	0	0	0	0	0	0.84184197	0.39745391	0.37335988	0.81503634	0.078996952	0.035202432	-0.028348393	-0.076081162
3.15	0	0	0	0	0	0	0.84180413	0.39741507	0.37332523	0.81500804	0.079003116	0.035217647	-0.028328339	-0.076068857
3.16	0	0	0	0	0	0	0.84176894	0.39737869	0.37328922	0.81497761	0.079009167	0.035232011	-0.028308939	-0.076055913
3.17	0	0	0	0	0	0	0.84173628	0.39734462	0.37325206	0.81494523	0.079014887	0.035245249	-0.028290461	-0.07604252
3.18	0	0	0	0	0	0	0.84170599	0.39731268	0.37321398	0.81491114	0.079020076	0.035257128	-0.02827313	-0.07602886
3.19	0	0	0	0	0	0	0.8416779	0.39728268	0.37317522	0.81487557	0.079024558	0.035267463	-0.028257134	-0.076015103
3.2	0	0	0	0	0	0	0.84165181	0.39725443	0.37313602	0.81483877	0.07902818	0.03527611	-0.028242615	-0.076001403
3.21	0	0	0	0	0	0	0.8416275	0.39722773	0.37309665	0.81480102	0.079030817	0.035282971	-0.028229678	-0.075987899
3.22	0	0	0	0	0	0	0.84160477	0.39720241	0.37305734	0.81476258	0.079032371	0.035287992	-0.028218386	-0.075974716
3.23	0	0	0	0	0	0	0.84158338	0.39717827	0.37301834	0.81472373	0.079032769	0.035291158	-0.028208765	-0.075961956
3.24	0	0	0	0	0	0	0.84156311	0.39715513	0.37297988	0.81468473	0.079031968	0.035292495	-0.028200807	-0.075949707
3.25	0	0	0	0	0	0	0.84154376	0.39713284	0.37294217	0.81464583	0.079029949	0.035292062	-0.028194469	-0.075938039
3.26	0	0	0	0	0	0	0.84152511	0.39711125	0.3729054	0.81460726	0.079026722	0.035289953	-0.028189682	-0.075927001
3.27	0	0	0	0	0	0	0.84150697	0.39709022	0.37286975	0.81456925	0.079022318	0.035286286	-0.028186349	-0.075916628
3.28	0	0	0	0	0	0	0.84148917	0.39706962	0.37283537	0.81453199	0.079016789	0.035281205	-0.028184354	-0.075906939
3.29	0	0	0	0	0	0	0.84147156	0.39704936	0.37280239	0.81449565	0.079010209	0.03527487	-0.028183563	-0.075897936
3.3	0	0	0	0	0	0	0.84145399	0.39702935	0.37277089	0.8144604	0.079002667	0.035267457	-0.028183828	-0.075889608
3.31	0	0	0	0	0	0	0.84143634	0.39700952	0.37274097	0.81442633	0.078994266	0.035259151	-0.028184993	-0.075881934
3.32	0	0	0	0	0	0	0.84141854	0.39698983	0.37271265	0.81439357	0.078985122	0.035250143	-0.028186899	-0.075874881
3.33	0	0	0	0	0	0	0.84140049	0.39697023	0.37268597	0.81436217	0.078975357	0.035240624	-0.028189381	-0.075868406
3.34	0	0	0	0	0	0	0.84138215	0.3969507	0.37266091	0.81433218	0.078965102	0.035230781	-0.028192281	-0.075862461
3.35	0	0	0	0	0	0	0.84136349	0.39693123	0.37263747	0.81430363	0.078954487	0.035220796	-0.028195443	-0.075856994
3.36	0	0	0	0	0	0	0.8413445	0.39691183	0.37261559	0.81427652	0.078943643	0.035210841	-0.028198723	-0.075851946
3.37	0	0	0	0	0	0	0.84132517	0.39689251	0.37259521	0.81425081	0.0789327	0.035201072	-0.028201985	-0.075847258
3.38	0	0	0	0	0	0	0.84130553	0.39687329	0.37257624	0.81422648	0.078921779	0.035191634	-0.028205107	-0.075842873
3.39	0	0	0	0	0	0	0.84128562	0.3968542	0.3725586	0.81420347	0.078910997	0.035182652	-0.028207982	-0.07583873
3.4	0	0	0	0	0	0	0.84126547	0.39683528	0.37254219	0.81418171	0.07890046	0.035174232	-0.028210519	-0.075834776
3.41	0	0	0	0	0	0	0.84124514	0.39681655	0.37252689	0.81416111	0.078890261	0.035166461	-0.028212644	-0.075830957
3.42	0	0	0	0	0	0	0.84122469	0.39679806	0.37251258	0.81414158	0.078880483	0.035159406	-0.028214298	-0.075827224
3.43	0	0	0	0	0	0	0.8412042	0.39677985	0.37249915	0.81412304	0.078871192	0.035153112	-0.028215444	-0.075823535
3.44	0	0	0	0	0	0	0.84118372	0.39676194	0.37248648	0.81410538	0.078862442	0.035147604	-0.028216056	-0.075819852
3.45	0	0	0	0	0	0	0.84116332	0.39674438	0.37247445	0.81408851	0.07885427	0.035142889	-0.028216127	-0.075816141
3.46	0	0	0	0	0	0	0.84114309	0.3967272	0.37246295	0.81407233	0.078846698	0.035138953	-0.028215666	-0.075812377
3.47	0	0	0	0	0	0	0.84112308	0.39671042	0.37245188	0.81405673	0.078839733	0.035135768	-0.028214692	-0.075808539
3.48	0	0	0	0	0	0	0.84110336	0.39669405	0.37244113	0.81404165	0.078833367	0.035133288	-0.02821324	-0.075804611
3.49	0	0	0	0	0	0	0.84108398	0.39667813	0.37243062	0.81402699	0.078827581	0.035131454	-0.028211353	-0.075800584
3.5	0	0	0	0	0	0	0.841065	0.39666266	0.37242027	0.81401269	0.07882234	0.035130199	-0.028209083	-0.075796452
3.51	0	0	0	0	0	0	0.84104647	0.39664765	0.37241003	0.81399868	0.078817599	0.035129443	-0.028206487	-0.075792216
3.52	0	0	0	0	0	0	0.84102842	0.3966331	0.37239983	0.81398491	0.078813306	0.035129102	-0.028203631	-0.075787877
3.53	0	0	0	0	0	0	0.84101089	0.396619	0.37238964	0.81397133	0.078809397	0.035129088	-0.028200579	-0.075783445
3.54	0	0	0	0	0	0	0.84099389	0.39660536	0.37237944	0.81395793	0.078805808	0.035129309	-0.028197397	-0.075778928
3.55	0	0	0	0	0	0	0.84097744	0.39659215	0.3723692	0.81394468	0.078802466	0.035129675	-0.028194152	-0.075774338
3.56	0	0	0	0	0	0	0.84096155	0.39657937	0.37235893	0.81393158	0.078799298	0.0351301	-0.028190907	-0.075769689
3.57	0	0	0	0	0	0	0.84094621	0.396567	0.37234864	0.81391861	0.078796233	0.035130501	-0.02818772	-0.075764996
3.58	0	0	0	0	0	0	0.84093143	0.39655503	0.37233835	0.8139058	0.0787932	0.035130802	-0.028184645	-0.075760275
3.59	0	0	0	0	0	0	0.84091719	0.39654344	0.37232808	0.81389316	0.078790132	0.035130934	-0.028181729	-0.075755542
3.6	0	0	0	0	0	0	0.84090346	0.39653222	0.37231787	0.8138807	0.078786967	0.035130839	-0.028179013	-0.075750812
3.61	0	0	0	0	0	0	0.84089024	0.39652134	0.37230777	0.81386848	0.07878365	0.035130469	-0.028176528	-0.0757461
3.62	0	0	0	0	0	0	0.84087749	0.39651079	0.37229782	0.8138565	0.078780133	0.035129784	-0.028174298	-0.075741421
3.63	0	0	0	0	0	0	0.84086518	0.39650056	0.37228808	0.81384482	0.078776379	0.03512876	-0.02817234	-0.075736788
3.64	0	0	0	0	0	0	0.84085329	0.39649063	0.37227858	0.81383346	0.078772356	0.03512738	-0.028170661	-0.075732212
3.65	0	0	0	0	0	0	0.84084179	0.39648101	0.37226939	0.81382247	0.078768044	0.035125642	-0.028169259	-0.075727703
3.66	0	0	0	0	0	0	0.84083065	0.39647167	0.37226056	0.81381188	0.078763433	0.035123552	-0.028168128	-0.075723271
3.67	0	0	0	0	0	0	0.84081984	0.39646263	0.37225213	0.81380171	0.078758521	0.035121127	-0.028167252	-0.075718922
3.68	0	0	0	0	0	0	0.84080933	0.39645387	0.37224415	0.81379201	0.078753317	0.035118394	-0.02816661	-0.075714663
3.69	0	0	0	0	0	0	0.84079911	0.39644539	0.37223666	0.81378279	0.078747836	0.035115388	-0.028166176	-0.075710496
3.7	0	0	0	0	0	0	0.84078915	0.39643721	0.37222968	0.81377407	0.078742104	0.03511215	-0.028165919	-0.075706424
3.71	0	0	0	0	0	0	0.84077944	0.39642933	0.37222324	0.81376588	0.078736152	0.035108727	-0.028165807	-0.075702449
3.72	0	0	0	0	0	0	0.84076997	0.39642175	0.37221737	0.81375821	0.078730018	0.035105171	-0.028165803	-0.07569857
3.73	0	0	0	0	0	0	0.84076073	0.39641449	0.37221207	0.81375107	0.078723745	0.035101537	-0.028165869	-0.075694785
3.74	0	0	0	0	0	0	0.84075173	0.39640756	0.37220735	0.81374446	0.07871738	0.03509788	-0.02816597	-0.075691094
3.75	0	0	0	0	0	0	0.84074295	0.39640096	0.3722032	0.81373836	0.078710974	0.035094256	-0.028166068	-0.075687493
3.76	0	0	0	0	0	0	0.84073441	0.39639472	0.3721996	0.81373277	0.078704578	0.035090719	-0.02816613	-0.075683979
3.77	0	0	0	0	0	0	0.84072613	0.39638885	0.37219655	0.81372766	0.078698246	0.035087324	-0.028166122	-0.07568055
3.78	0	0	0	0	0	0	0.8407181	0.39638334	0.37219401	0.81372301	0.078692028	0.035084117	-0.028166018	-0.075677203
3.79	0	0	0	0	0	0	0.84071035	0.39637823	0.37219196	0.81371878	0.078685975	0.035081144	-0.028165792	-0.075673935
3.8	0	0	0	0	0	0	0.84070289	0.39637352	0.37219035	0.81371495	0.078680137	0.035078443	-0.028165425	-0.075670745
3.81	0	0	0	0	0	0	0.84069575	0.3963692	0.37218914	0.81371148	0.078674559	0.035076046	-0.028164901	-0.075667631
3.82	0	0	0	0	0	0	0.84068894	0.3963653	0.37218829	0.81370833	0.07866928	0.035073982	-0.02816421	-0.075664592
3.83	0	0	0	0	0	0	0.84068248	0.39636181	0.37218775	0.81370547	0.078664339	0.035072268	-0.028163348	-0.07566163
3.84	0	0	0	0	0	0	0.84067639	0.39635873	0.37218748	0.81370284	0.078659765	0.035070917	-0.028162314	-0.075658746
3.85	0	0	0	0	0	0	0.8406707	0.39635606	0.37218741	0.81370042	0.078655586	0.035069934	-0.028161114	-0.075655942
3.86	0	0	0	0	0	0	0.8406654	0.39635379	0.3721875	0.81369817	0.078651819	0.035069318	-0.028159758	-0.075653224
3.87	0	0	0	0	0	0	0.84066053	0.3963519	0.37218771	0.81369604	0.07864848	0.035069061	-0.028158261	-0.075650596
3.88	0	0	0	0	0	0	0.84065609	0.3963504	0.37218798	0.81369401	0.078645576	0.035069148	-0.028156641	-0.075648064
3.89	0	0	0	0	0	0	0.84065208	0.39634924	0.37218826	0.81369204	0.078643108	0.035069558	-0.028154921	-0.075645635
3.9	0	0	0	0	0	0	0.84064851	0.39634843	0.37218852	0.8136901	0.078641072	0.035070266	-0.028153124	-0.075643317
3.91	0	0	0	0	0	0	0.84064538	0.39634792	0.37218872	0.81368817	0.078639458	0.035071244	-0.028151278	-0.075641117
3.92	0	0	0	0	0	0	0.84064268	0.3963477	0.37218881	0.81368623	0.07863825	0.035072456	-0.028149413	-0.075639045
3.93	0	0	0	0	0	0	0.84064042	0.39634773	0.37218878	0.81368425	0.078637429	0.035073867	-0.028147556	-0.075637108
3.94	0	0	0	0	0	0	0.84063856	0.39634799	0.3721886	0.81368223	0.07863697	0.035075439	-0.028145739	-0.075635316
3.95	0	0	0	0	0	0	0.8406371	0.39634842	0.37218824	0.81368016	0.078636847	0.035077133	-0.02814399	-0.075633677
3.96	0	0	0	0	0	0	0.84063602	0.39634901	0.3721877	0.81367803	0.078637027	0.035078909	-0.028142337	-0.075632199
3.97	0	0	0	0	0	0	0.8406353	0.39634972	0.37218695	0.81367584	0.078637479	0.035080727	-0.028140808	-0.075630889
3.98	0	0	0	0	0	0	0.8406349	0.3963505	0.37218599	0.8136736	0.078638167	0.03508255	-0.028139426	-0.075629753
3.99	0	0	0	0	0	0	0.8406348	0.39635132	0.37218483	0.81367131	0.078639056	0.035084342	-0.028138213	-0.075628796
4	0	0	0	0	0	0	0.84063496	0.39635214	0.37218346	0.81366897	0.078640111	0.035086069	-0.028137188	-0.075628022
4.01	0	0	0	0	0	0	0.84063535	0.39635293	0.37218189	0.81366661	0.078641296	0.035087701	-0.028136366	-0.075627434
4.02	0	0	0	0	0	0	0.84063594	0.39635366	0.37218014	0.81366424	0.078642577	0.035089212	-0.028135758	-0.075627031
4.03	0	0	0	0	0	0	0.84063669	0.39635428	0.3721782	0.81366186	0.078643921	0.035090578	-0.028135371	-0.075626815
4.04	0	0	0	0	0	0	0.84063757	0.39635478	0.3721761	0.8136595	0.078645298	0.035091781	-0.028135211	-0.075626782
4.05	0	0	0	0	0	0	0.84063853	0.39635512	0.37217386	0.81365717	0.07864668	0.035092807	-0.028135275	-0.07562693
4.06	0	0	0	0	0	0	0.84063954	0.39635528	0.3721715	0.8136549	0.078648041	0.035093646	-0.028135561	-0.075627251
4.07	0	0	0	0	0	0	0.84064057	0.39635524	0.37216902	0.81365269	0.078649359	0.035094292	-0.028136061	-0.07562774
4.08	0	0	0	0	0	0	0.84064158	0.39635497	0.37216646	0.81365057	0.078650616	0.035094746	-0.028136763	-0.075628388
4.09	0	0	0	0	0	0	0.84064255	0.39635448	0.37216383	0.81364855	0.078651795	0.03509501	-0.028137655	-0.075629186
4.1	0	0	0	0	0	0	0.84064345	0.39635373	0.37216115	0.81364664	0.078652885	0.03509509	-0.028138717	-0.075630122
4.11	0	0	0	0	0	0	0.84064424	0.39635273	0.37215844	0.81364485	0.078653877	0.035094998	-0.028139933	-0.075631184
4.12	0	0	0	0	0	0	0.84064491	0.39635148	0.37215571	0.81364319	0.078654766	0.035094747	-0.028141279	-0.075632358
4.13	0	0	0	0	0	0	0.84064544	0.39634997	0.37215299	0.81364168	0.078655549	0.035094354	-0.028142734	-0.075633632
4.14	0	0	0	0	0	0	0.84064581	0.3963482	0.37215028	0.8136403	0.078656227	0.035093836	-0.028144274	-0.075634991
4.15	0	0	0	0	0	0	0.84064601	0.39634618	0.37214759	0.81363907	0.078656803	0.035093215	-0.028145874	-0.075636419
4.16	0	0	0	0	0	0	0.84064603	0.39634392	0.37214494	0.81363798	0.078657284	0.03509251	-0.028147509	-0.075637901
4.17	0	0	0	0	0	0	0.84064587	0.39634143	0.37214233	0.81363703	0.078657676	0.035091745	-0.028149155	-0.075639423
4.18	0	0	0	0	0	0	0.84064552	0.39633872	0.37213976	0.81363622	0.078657989	0.035090942	-0.02815079	-0.075640969
4.19	0	0	0	0	0	0	0.84064498	0.39633582	0.37213723	0.81363552	0.078658234	0.035090122	-0.028152389	-0.075642525
4.2	0	0	0	0	0	0	0.84064426	0.39633273	0.37213476	0.81363494	0.078658422	0.035089307	-0.028153933	-0.075644076
4.21	0	0	0	0	0	0	0.84064336	0.39632947	0.37213232	0.81363446	0.078658567	0.035088518	-0.028155401	-0.075645609
4.22	0	0	0	0	0	0	0.8406423	0.39632607	0.37212993	0.81363407	0.078658681	0.035087772	-0.028156777	-0.075647112
4.23	0	0	0	0	0	0	0.84064108	0.39632255	0.37212757	0.81363375	0.078658777	0.035087087	-0.028158046	-0.075648572
4.24	0	0	0	0	0	0	0.84063971	0.39631892	0.37212524	0.81363347	0.078658867	0.035086477	-0.028159196	-0.07564998
4.25	0	0	0	0	0	0	0.84063822	0.39631521	0.37212292	0.81363324	0.078658964	0.035085956	-0.028160215	-0.075651326
4.26	0	0	0	0	0	0	0.84063662	0.39631143	0.37212062	0.81363301	0.078659079	0.035085534	-0.028161097	-0.075652602
4.27	0	0	0	0	0	0	0.84063492	0.39630761	0.37211831	0.81363279	0.078659221	0.035085218	-0.028161836	-0.075653801
4.28	0	0	0	0	0	0	0.84063314	0.39630377	0.37211599	0.81363255	0.078659401	0.035085014	-0.028162431	-0.075654918
4.29	0	0	0	0	0	0	0.84063129	0.39629992	0.37211365	0.81363227	0.078659626	0.035084925	-0.028162882	-0.075655949
4.3	0	0	0	0	0	0	0.8406294	0.39629607	0.37211128	0.81363194	0.078659902	0.035084951	-0.028163192	-0.075656892
4.31	0	0	0	0	0	0	0.84062748	0.39629226	0.37210887	0.81363153	0.078660234	0.035085089	-0.028163364	-0.075657746
4.32	0	0	0	0	0	0	0.84062554	0.39628847	0.37210641	0.81363104	0.078660625	0.035085337	-0.028163407	-0.07565851
4.33	0	0	0	0	0	0	0.8406236	0.39628474	0.37210389	0.81363046	0.078661078	0.035085687	-0.028163328	-0.075659185
4.34	0	0	0	0	0	0	0.84062168	0.39628106	0.3721013	0.81362976	0.078661592	0.035086133	-0.028163138	-0.075659775
4.35	0	0	0	0	0	0	0.84061977	0.39627745	0.37209864	0.81362894	0.078662165	0.035086663	-0.028162848	-0.075660282
4.36	0	0	0	0	0	0	0.8406179	0.39627391	0.3720959	0.813628	0.078662797	0.035087268	-0.028162471	-0.075660712
4.37	0	0	0	0	0	0	0.84061607	0.39627045	0.37209308	0.81362692	0.078663481	0.035087935	-0.028162021	-0.075661068
4.38	0	0	0	0	0	0	0.84061428	0.39626706	0.37209018	0.81362571	0.078664214	0.035088652	-0.028161511	-0.075661357
4.39	0	0	0	0	0	0	0.84061254	0.39626375	0.37208719	0.81362436	0.078664989	0.035089405	-0.028160955	-0.075661584
4.4	0	0	0	0	0	0	0.84061086	0.39626052	0.37208412	0.81362287	0.078665799	0.035090181	-0.028160367	-0.075661758
4.41	0	0	0	0	0	0	0.84060924	0.39625736	0.37208096	0.81362124	0.078666637	0.035090967	-0.028159762	-0.075661883
4.42	0	0	0	0	0	0	0.84060766	0.39625427	0.37207773	0.81361948	0.078667493	0.035091749	-0.028159151	-0.075661968
4.43	0	0	0	0	0	0	0.84060614	0.39625125	0.37207442	0.81361759	0.07866836	0.035092514	-0.028158548	-0.075662019
4.44	0	0	0	0	0	0	0.84060467	0.39624828	0.37207104	0.81361558	0.078669228	0.035093251	-0.028157965	-0.075662042
4.45	0	0	0	0	0	0	0.84060324	0.39624537	0.37206761	0.81361345	0.078670088	0.035093948	-0.028157411	-0.075662045
4.46	0	0	0	0	0	0	0.84060185	0.3962425	0.37206411	0.81361122	0.078670933	0.035094596	-0.028156897	-0.075662033
4.47	0	0	0	0	0	0	0.8406005	0.39623967	0.37206057	0.8136089	0.078671752	0.035095184	-0.02815643	-0.075662012
4.48	0	0	0	0	0	0	0.84059916	0.39623687	0.372057	0.81360649	0.078672538	0.035095706	-0.028156017	-0.075661988
4.49	0	0	0	0	0	0	0.84059784	0.39623409	0.37205339	0.81360401	0.078673284	0.035096155	-0.028155663	-0.075661964
4.5	0	0	0	0	0	0	0.84059653	0.39623133	0.37204977	0.81360147	0.078673983	0.035096527	-0.028155372	-0.075661944
4.51	0	0	0	0	0	0	0.84059522	0.39622857	0.37204613	0.81359889	0.078674627	0.035096817	-0.028155147	-0.075661933
4.52	0	0	0	0	0	0	0.8405939	0.39622581	0.3720425	0.81359626	0.078675213	0.035097024	-0.028154988	-0.075661932
4.53	0	0	0	0	0	0	0.84059256	0.39622304	0.37203888	0.81359362	0.078675735	0.035097148	-0.028154895	-0.075661943
4.54	0	0	0	0	0	0	0.8405912	0.39622026	0.37203528	0.81359096	0.078676191	0.035097188	-0.028154866	-0.075661967
4.55	0	0	0	0	0	0	0.8405898	0.39621747	0.37203171	0.81358829	0.078676576	0.035097147	-0.028154899	-0.075662006
4.56	0	0	0	0	0	0	0.84058836	0.39621465	0.37202818	0.81358564	0.078676891	0.035097029	-0.028154989	-0.075662059
4.57	0	0	0	0	0	0	0.84058687	0.39621181	0.37202469	0.81358301	0.078677134	0.035096836	-0.028155132	-0.075662124
4.58	0	0	0	0	0	0	0.84058534	0.39620894	0.37202126	0.8135804	0.078677305	0.035096576	-0.028155323	-0.075662202
4.59	0	0	0	0	0	0	0.84058375	0.39620604	0.37201788	0.81357783	0.078677405	0.035096252	-0.028155554	-0.07566229
4.6	0	0	0	0	0	0	0.8405821	0.39620311	0.37201457	0.81357529	0.078677437	0.035095873	-0.02815582	-0.075662386
4.61	0	0	0	0	0	0	0.84058038	0.39620016	0.37201132	0.81357281	0.078677402	0.035095445	-0.028156113	-0.075662488
4.62	0	0	0	0	0	0	0.84057861	0.39619718	0.37200815	0.81357037	0.078677305	0.035094975	-0.028156425	-0.075662593
4.63	0	0	0	0	0	0	0.84057677	0.39619418	0.37200506	0.81356799	0.078677149	0.035094473	-0.02815675	-0.075662697
4.64	0	0	0	0	0	0	0.84057487	0.39619116	0.37200204	0.81356567	0.078676938	0.035093944	-0.02815708	-0.075662798
4.65	0	0	0	0	0	0	0.84057291	0.39618812	0.3719991	0.8135634	0.078676677	0.035093398	-0.028157408	-0.075662893
4.66	0	0	0	0	0	0	0.84057089	0.39618507	0.37199624	0.81356119	0.078676371	0.035092842	-0.028157727	-0.075662979
4.67	0	0	0	0	0	0	0.84056881	0.39618201	0.37199346	0.81355904	0.078676026	0.035092283	-0.02815803	-0.075663051
4.68	0	0	0	0	0	0	0.84056669	0.39617895	0.37199075	0.81355695	0.078675647	0.035091727	-0.028158313	-0.075663108
4.69	0	0	0	0	0	0	0.84056452	0.39617589	0.37198812	0.81355491	0.078675238	0.035091183	-0.028158569	-0.075663146
4.7	0	0	0	0	0	0	0.8405623	0.39617285	0.37198556	0.81355292	0.078674806	0.035090654	-0.028158793	-0.075663163
4.71	0	0	0	0	0	0	0.84056006	0.39616982	0.37198307	0.81355098	0.078674356	0.035090147	-0.028158984	-0.075663157
4.72	0	0	0	0	0	0	0.84055778	0.39616681	0.37198065	0.81354908	0.078673893	0.035089665	-0.028159135	-0.075663125
4.73	0	0	0	0	0	0	0.84055549	0.39616383	0.37197829	0.81354722	0.078673421	0.035089213	-0.028159247	-0.075663065
4.74	0	0	0	0	0	0	0.84055317	0.39616089	0.37197599	0.8135454	0.078672944	0.035088793	-0.028159316	-0.075662977
4.75	0	0	0	0	0	0	0.84055085	0.39615798	0.37197375	0.81354361	0.078672468	0.035088408	-0.028159343	-0.07566286
4.76	0	0	0	0	0	0	0.84054853	0.39615512	0.37197156	0.81354185	0.078671994	0.035088058	-0.028159327	-0.075662713
4.77	0	0	0	0	0	0	0.84054622	0.39615231	0.37196941	0.81354011	0.078671527	0.035087746	-0.028159268	-0.075662535
4.78	0	0	0	0	0	0	0.84054391	0.39614955	0.37196731	0.81353838	0.078671068	0.03508747	-0.028159168	-0.075662327
4.79	0	0	0	0	0	0	0.84054162	0.39614685	0.37196524	0.81353667	0.078670621	0.03508723	-0.028159028	-0.07566209
4.8	0	0	0	0	0	0	0.84053936	0.39614421	0.37196321	0.81353497	0.078670187	0.035087024	-0.028158852	-0.075661823
4.81	0	0	0	0	0	0	0.84053712	0.39614164	0.37196122	0.81353328	0.078669766	0.035086852	-0.028158642	-0.07566153
4.82	0	0	0	0	0	0	0.84053492	0.39613913	0.37195925	0.81353159	0.078669361	0.03508671	-0.028158401	-0.075661211
4.83	0	0	0	0	0	0	0.84053275	0.39613669	0.37195731	0.81352991	0.07866897	0.035086595	-0.028158133	-0.075660867
4.84	0	0	0	0	0	0	0.84053063	0.39613432	0.37195539	0.81352822	0.078668595	0.035086506	-0.028157841	-0.075660501
4.85	0	0	0	0	0	0	0.84052855	0.39613202	0.3719535	0.81352653	0.078668234	0.035086438	-0.028157531	-0.075660115
4.86	0	0	0	0	0	0	0.84052651	0.39612979	0.37195163	0.81352484	0.078667887	0.035086387	-0.028157205	-0.075659712
4.87	0	0	0	0	0	0	0.84052453	0.39612762	0.37194978	0.81352314	0.078667553	0.035086351	-0.028156869	-0.075659293
4.88	0	0	0	0	0	0	0.84052259	0.39612553	0.37194794	0.81352144	0.07866723	0.035086326	-0.028156526	-0.075658862
4.89	0	0	0	0	0	0	0.8405207	0.3961235	0.37194613	0.81351973	0.078666918	0.035086308	-0.02815618	-0.07565842
4.9	0	0	0	0	0	0	0.84051887	0.39612154	0.37194433	0.81351803	0.078666614	0.035086293	-0.028155835	-0.075657971
4.91	0	0	0	0	0	0	0.84051708	0.39611964	0.37194256	0.81351632	0.078666317	0.035086278	-0.028155495	-0.075657516
4.92	0	0	0	0	0	0	0.84051535	0.3961178	0.3719408	0.81351461	0.078666026	0.035086261	-0.028155163	-0.075657059
4.93	0	0	0	0	0	0	0.84051366	0.39611601	0.37193906	0.81351291	0.078665737	0.035086237	-0.028154842	-0.075656601
4.94	0	0	0	0	0	0	0.84051202	0.39611429	0.37193734	0.81351121	0.07866545	0.035086205	-0.028154534	-0.075656145
4.95	0	0	0	0	0	0	0.84051042	0.39611261	0.37193565	0.81350951	0.078665162	0.035086162	-0.028154243	-0.075655692
4.96	0	0	0	0	0	0	0.84050887	0.39611098	0.37193398	0.81350783	0.078664873	0.035086107	-0.028153969	-0.075655246
4.97	0	0	0	0	0	0	0.84050735	0.3961094	0.37193234	0.81350616	0.078664581	0.035086037	-0.028153714	-0.075654806
4.98	0	0	0	0	0	0	0.84050588	0.39610785	0.37193072	0.8135045	0.078664284	0.035085952	-0.02815348	-0.075654375
4.99	0	0	0	0	0	0	0.84050444	0.39610635	0.37192913	0.81350286	0.078663981	0.035085851	-0.028153267	-0.075653954
5	0	0	0	0	0	0	0.84050303	0.39610489	0.37192758	0.81350125	0.078663672	0.035085733	-0.028153075	-0.075653545
5.01	0	0	0	0	0	0	0.84050166	0.39610345	0.37192605	0.81349965	0.078663356	0.035085599	-0.028152904	-0.075653147
5.02	0	0	0	0	0	0	0.84050031	0.39610205	0.37192456	0.81349809	0.078663031	0.035085448	-0.028152755	-0.075652761
5.03	0	0	0	0	0	0	0.84049898	0.39610067	0.3719231	0.81349655	0.078662699	0.035085281	-0.028152625	-0.075652389
5.04	0	0	0	0	0	0	0.84049768	0.39609933	0.37192168	0.81349504	0.078662358	0.035085099	-0.028152515	-0.075652029
5.05	0	0	0	0	0	0	0.8404964	0.396098	0.37192029	0.81349356	0.078662009	0.035084904	-0.028152423	-0.075651683
5.06	0	0	0	0	0	0	0.84049514	0.3960967	0.37191894	0.81349212	0.078661652	0.035084696	-0.028152348	-0.075651349
5.07	0	0	0	0	0	0	0.84049389	0.39609542	0.37191763	0.81349072	0.078661287	0.035084477	-0.028152287	-0.075651028
5.08	0	0	0	0	0	0	0.84049266	0.39609415	0.37191636	0.81348935	0.078660916	0.035084249	-0.02815224	-0.075650719
5.09	0	0	0	0	0	0	0.84049144	0.39609291	0.37191512	0.81348802	0.078660538	0.035084013	-0.028152204	-0.075650422
5.1	0	0	0	0	0	0	0.84049024	0.39609168	0.37191393	0.81348672	0.078660156	0.035083771	-0.028152177	-0.075650135
5.11	0	0	0	0	0	0	0.84048904	0.39609047	0.37191277	0.81348547	0.078659769	0.035083526	-0.028152158	-0.075649859
5.12	0	0	0	0	0	0	0.84048786	0.39608927	0.37191165	0.81348425	0.078659379	0.035083279	-0.028152145	-0.075649592
5.13	0	0	0	0	0	0	0.84048669	0.3960881	0.37191057	0.81348308	0.078658987	0.035083031	-0.028152135	-0.075649334
5.14	0	0	0	0	0	0	0.84048553	0.39608693	0.37190952	0.81348194	0.078658595	0.035082786	-0.028152127	-0.075649083
5.15	0	0	0	0	0	0	0.84048439	0.39608579	0.37190851	0.81348083	0.078658203	0.035082544	-0.02815212	-0.075648839
5.16	0	0	0	0	0	0	0.84048325	0.39608466	0.37190753	0.81347977	0.078657812	0.035082307	-0.028152112	-0.0756486
5.17	0	0	0	0	0	0	0.84048212	0.39608355	0.37190659	0.81347874	0.078657425	0.035082076	-0.028152101	-0.075648367
5.18	0	0	0	0	0	0	0.84048101	0.39608246	0.37190568	0.81347774	0.078657041	0.035081853	-0.028152086	-0.075648138
5.19	0	0	0	0	0	0	0.84047991	0.39608139	0.3719048	0.81347678	0.078656662	0.035081639	-0.028152066	-0.075647912
5.2	0	0	0	0	0	0	0.84047882	0.39608033	0.37190394	0.81347584	0.078656289	0.035081434	-0.028152041	-0.075647688
5.21	0	0	0	0	0	0	0.84047775	0.3960793	0.37190312	0.81347494	0.078655923	0.03508124	-0.02815201	-0.075647467
5.22	0	0	0	0	0	0	0.84047669	0.39607828	0.37190232	0.81347406	0.078655565	0.035081057	-0.028151971	-0.075647248
5.23	0	0	0	0	0	0	0.84047565	0.39607729	0.37190154	0.81347321	0.078655215	0.035080885	-0.028151926	-0.075647029
5.24	0	0	0	0	0	0	0.84047463	0.39607632	0.37190079	0.81347239	0.078654874	0.035080725	-0.028151873	-0.075646811
5.25	0	0	0	0	0	0	0.84047362	0.39607537	0.37190005	0.81347158	0.078654543	0.035080576	-0.028151813	-0.075646593
5.26	0	0	0	0	0	0	0.84047264	0.39607444	0.37189934	0.8134708	0.078654221	0.035080439	-0.028151745	-0.075646376
5.27	0	0	0	0	0	0	0.84047167	0.39607354	0.37189864	0.81347004	0.078653909	0.035080313	-0.028151672	-0.075646158
5.28	0	0	0	0	0	0	0.84047073	0.39607266	0.37189796	0.81346929	0.078653607	0.035080197	-0.028151591	-0.075645941
5.29	0	0	0	0	0	0	0.84046981	0.3960718	0.3718973	0.81346857	0.078653315	0.035080092	-0.028151506	-0.075645724
5.3	0	0	0	0	0	0	0.84046891	0.39607097	0.37189665	0.81346786	0.078653033	0.035079996	-0.028151415	-0.075645506
5.31	0	0	0	0	0	0	0.84046803	0.39607016	0.37189602	0.81346716	0.078652761	0.035079908	-0.02815132	-0.075645289
5.32	0	0	0	0	0	0	0.84046717	0.39606938	0.37189539	0.81346647	0.078652499	0.035079828	-0.028151221	-0.075645073
5.33	0	0	0	0	0	0	0.84046634	0.39606861	0.37189478	0.8134658	0.078652245	0.035079755	-0.02815112	-0.075644857
5.34	0	0	0	0	0	0	0.84046553	0.39606788	0.37189418	0.81346514	0.078652001	0.035079688	-0.028151017	-0.075644643
5.35	0	0	0	0	0	0	0.84046474	0.39606716	0.3718936	0.81346449	0.078651764	0.035079626	-0.028150913	-0.07564443
5.36	0	0	0	0	0	0	0.84046398	0.39606646	0.37189302	0.81346386	0.078651536	0.035079568	-0.028150809	-0.075644219
5.37	0	0	0	0	0	0	0.84046324	0.39606579	0.37189245	0.81346323	0.078651315	0.035079514	-0.028150706	-0.07564401
5.38	0	0	0	0	0	0	0.84046252	0.39606514	0.37189189	0.81346261	0.0786511	0.035079461	-0.028150604	-0.075643804
5.39	0	0	0	0	0	0	0.84046183	0.39606451	0.37189134	0.81346201	0.078650892	0.035079411	-0.028150505	-0.075643601
5.4	0	0	0	0	0	0	0.84046116	0.3960639	0.3718908	0.81346141	0.078650689	0.035079361	-0.028150408	-0.075643401
5.41	0	0	0	0	0	0	0.8404605	0.3960633	0.37189027	0.81346082	0.078650492	0.035079312	-0.028150315	-0.075643205
5.42	0	0	0	0	0	0	0.84045987	0.39606273	0.37188975	0.81346025	0.078650299	0.035079262	-0.028150226	-0.075643014
5.43	0	0	0	0	0	0	0.84045926	0.39606217	0.37188924	0.81345968	0.07865011	0.035079211	-0.028150142	-0.075642826
5.44	0	0	0	0	0	0	0.84045866	0.39606163	0.37188874	0.81345913	0.078649925	0.035079159	-0.028150062	-0.075642643
5.45	0	0	0	0	0	0	0.84045809	0.3960611	0.37188825	0.81345858	0.078649743	0.035079105	-0.028149988	-0.075642466
5.46	0	0	0	0	0	0	0.84045753	0.39606059	0.37188777	0.81345805	0.078649564	0.035079049	-0.028149918	-0.075642293
5.47	0	0	0	0	0	0	0.84045698	0.39606009	0.3718873	0.81345752	0.078649388	0.035078992	-0.028149854	-0.075642126
5.48	0	0	0	0	0	0	0.84045646	0.39605961	0.37188684	0.81345701	0.078649214	0.035078932	-0.028149796	-0.075641964
5.49	0	0	0	0	0	0	0.84045594	0.39605913	0.3718864	0.81345652	0.078649042	0.035078869	-0.028149742	-0.075641808
5.5	0	0	0	0	0	0	0.84045544	0.39605867	0.37188596	0.81345603	0.078648873	0.035078805	-0.028149694	-0.075641657
5.51	0	0	0	0	0	0	0.84045496	0.39605822	0.37188553	0.81345555	0.078648705	0.035078739	-0.02814965	-0.075641512
5.52	0	0	0	0	0	0	0.84045448	0.39605778	0.37188512	0.81345509	0.078648539	0.035078671	-0.028149611	-0.075641372
5.53	0	0	0	0	0	0	0.84045402	0.39605735	0.37188471	0.81345464	0.078648375	0.035078602	-0.028149577	-0.075641238
5.54	0	0	0	0	0	0	0.84045357	0.39605693	0.37188432	0.81345421	0.078648213	0.035078531	-0.028149547	-0.07564111
5.55	0	0	0	0	0	0	0.84045313	0.39605651	0.37188394	0.81345378	0.078648053	0.035078459	-0.02814952	-0.075640986
5.56	0	0	0	0	0	0	0.8404527	0.39605611	0.37188356	0.81345337	0.078647895	0.035078387	-0.028149497	-0.075640868
5.57	0	0	0	0	0	0	0.84045227	0.39605571	0.3718832	0.81345297	0.078647739	0.035078315	-0.028149476	-0.075640754
5.58	0	0	0	0	0	0	0.84045186	0.39605532	0.37188285	0.81345259	0.078647585	0.035078243	-0.028149458	-0.075640645
5.59	0	0	0	0	0	0	0.84045146	0.39605494	0.37188251	0.81345221	0.078647434	0.035078171	-0.028149442	-0.075640541
5.6	0	0	0	0	0	0	0.84045106	0.39605456	0.37188219	0.81345185	0.078647286	0.035078101	-0.028149428	-0.075640441
5.61	0	0	0	0	0	0	0.84045067	0.39605419	0.37188187	0.8134515	0.07864714	0.035078031	-0.028149414	-0.075640345
5.62	0	0	0	0	0	0	0.84045029	0.39605383	0.37188156	0.81345117	0.078646998	0.035077964	-0.028149402	-0.075640253
5.63	0	0	0	0	0	0	0.84044992	0.39605347	0.37188126	0.81345084	0.078646859	0.035077898	-0.028149391	-0.075640165
5.64	0	0	0	0	0	0	0.84044955	0.39605312	0.37188096	0.81345052	0.078646723	0.035077834	-0.02814938	-0.075640079
5.65	0	0	0	0	0	0	0.84044919	0.39605278	0.37188068	0.81345022	0.078646591	0.035077773	-0.028149369	-0.075639997
5.66	0	0	0	0	0	0	0.84044884	0.39605244	0.3718804	0.81344992	0.078646462	0.035077714	-0.028149357	-0.075639918
5.67	0	0	0	0	0	0	0.84044849	0.39605211	0.37188014	0.81344964	0.078646337	0.035077658	-0.028149346	-0.075639842
5.68	0	0	0	0	0	0	0.84044816	0.39605179	0.37187987	0.81344936	0.078646216	0.035077604	-0.028149333	-0.075639768
5.69	0	0	0	0	0	0	0.84044783	0.39605147	0.37187962	0.81344909	0.078646099	0.035077554	-0.02814932	-0.075639696
5.7	0	0	0	0	0	0	0.8404475	0.39605116	0.37187937	0.81344883	0.078645986	0.035077506	-0.028149307	-0.075639627
5.71	0	0	0	0	0	0	0.84044718	0.39605085	0.37187913	0.81344858	0.078645877	0.035077462	-0.028149292	-0.07563956
5.72	0	0	0	0	0	0	0.84044687	0.39605055	0.37187889	0.81344833	0.078645772	0.03507742	-0.028149277	-0.075639494
5.73	0	0	0	0	0	0	0.84044657	0.39605026	0.37187866	0.8134481	0.078645671	0.035077381	-0.028149261	-0.07563943
5.74	0	0	0	0	0	0	0.84044628	0.39604997	0.37187843	0.81344787	0.078645573	0.035077345	-0.028149245	-0.075639368
5.75	0	0	0	0	0	0	0.84044599	0.39604969	0.37187821	0.81344764	0.07864548	0.035077311	-0.028149227	-0.075639308
5.76	0	0	0	0	0	0	0.84044571	0.39604941	0.37187799	0.81344742	0.078645391	0.03507728	-0.02814921	-0.075639249
5.77	0	0	0	0	0	0	0.84044543	0.39604914	0.37187778	0.81344721	0.078645305	0.03507725	-0.028149191	-0.075639192
5.78	0	0	0	0	0	0	0.84044516	0.39604888	0.37187757	0.813447	0.078645222	0.035077223	-0.028149173	-0.075639136
5.79	0	0	0	0	0	0	0.8404449	0.39604862	0.37187736	0.81344679	0.078645143	0.035077198	-0.028149154	-0.075639082
5.8	0	0	0	0	0	0	0.84044465	0.39604836	0.37187716	0.81344659	0.078645067	0.035077174	-0.028149135	-0.075639029
5.81	0	0	0	0	0	0	0.8404444	0.39604812	0.37187695	0.81344639	0.078644994	0.035077152	-0.028149116	-0.075638977
5.82	0	0	0	0	0	0	0.84044416	0.39604787	0.37187675	0.8134462	0.078644924	0.035077131	-0.028149097	-0.075638927
5.83	0	0	0	0	0	0	0.84044392	0.39604763	0.37187656	0.81344601	0.078644857	0.035077111	-0.028149079	-0.075638879
5.84	0	0	0	0	0	0	0.8404437	0.3960474	0.37187637	0.81344583	0.078644792	0.035077092	-0.028149061	-0.075638832
5.85	0	0	0	0	0	0	0.84044347	0.39604717	0.37187617	0.81344565	0.07864473	0.035077074	-0.028149044	-0.075638786
5.86	0	0	0	0	0	0	0.84044326	0.39604695	0.37187599	0.81344547	0.07864467	0.035077056	-0.028149027	-0.075638741
5.87	0	0	0	0	0	0	0.84044305	0.39604673	0.3718758	0.8134453	0.078644612	0.035077039	-0.028149012	-0.075638699
5.88	0	0	0	0	0	0	0.84044284	0.39604651	0.37187562	0.81344513	0.078644555	0.035077021	-0.028148997	-0.075638657
5.89	0	0	0	0	0	0	0.84044264	0.3960463	0.37187544	0.81344496	0.078644501	0.035077004	-0.028148983	-0.075638617
5.9	0	0	0	0	0	0	0.84044245	0.39604609	0.37187526	0.81344479	0.078644448	0.035076987	-0.02814897	-0.075638579
5.91	0	0	0	0	0	0	0.84044226	0.39604589	0.37187508	0.81344463	0.078644397	0.03507697	-0.028148957	-0.075638542
5.92	0	0	0	0	0	0	0.84044207	0.39604569	0.37187491	0.81344447	0.078644347	0.035076953	-0.028148946	-0.075638507
5.93	0	0	0	0	0	0	0.84044189	0.39604549	0.37187474	0.81344432	0.078644298	0.035076936	-0.028148936	-0.075638473
5.94	0	0	0	0	0	0	0.84044171	0.3960453	0.37187457	0.81344417	0.07864425	0.035076918	-0.028148927	-0.075638441
5.95	0	0	0	0	0	0	0.84044154	0.39604511	0.3718744	0.81344402	0.078644204	0.0350769	-0.028148919	-0.07563841
5.96	0	0	0	0	0	0	0.84044137	0.39604492	0.37187424	0.81344387	0.078644159	0.035076883	-0.028148912	-0.07563838
5.97	0	0	0	0	0	0	0.8404412	0.39604474	0.37187408	0.81344373	0.078644115	0.035076865	-0.028148906	-0.075638352
5.98	0	0	0	0	0	0	0.84044104	0.39604455	0.37187392	0.81344359	0.078644072	0.035076847	-0.0281489	-0.075638326
5.99	0	0	0	0	0	0	0.84044088	0.39604437	0.37187376	0.81344345	0.078644029	0.035076829	-0.028148896	-0.0756383
6	0	0	0	0	0	0	0.84044073	0.3960442	0.37187361	0.81344332	0.078643988	0.035076811	-0.028148892	-0.075638276
6.01	0	0	0	0	0	0	0.84044057	0.39604402	0.37187346	0.81344319	0.078643948	0.035076793	-0.028148888	-0.075638253
6.02	0	0	0	0	0	0	0.84044042	0.39604385	0.37187331	0.81344306	0.078643909	0.035076775	-0.028148885	-0.075638232
6.03	0	0	0	0	0	0	0.84044028	0.39604368	0.37187316	0.81344293	0.078643871	0.035076757	-0.028148883	-0.075638211
6.04	0	0	0	0	0	0	0.84044013	0.39604351	0.37187302	0.81344281	0.078643834	0.03507674	-0.028148881	-0.075638192
6.05	0	0	0	0	0	0	0.84043999	0.39604334	0.37187288	0.81344269	0.078643797	0.035076723	-0.028148879	-0.075638173
6.06	0	0	0	0	0	0	0.84043985	0.39604318	0.37187274	0.81344257	0.078643762	0.035076706	-0.028148878	-0.075638156
6.07	0	0	0	0	0	0	0.84043971	0.39604302	0.3718726	0.81344246	0.078643728	0.03507669	-0.028148876	-0.07563814
6.08	0	0	0	0	0	0	0.84043958	0.39604286	0.37187247	0.81344234	0.078643695	0.035076674	-0.028148875	-0.075638124
6.09	0	0	0	0	0	0	0.84043944	0.3960427	0.37187233	0.81344223	0.078643663	0.035076659	-0.028148874	-0.075638109
6.1	0	0	0	0	0	0	0.84043931	0.39604254	0.3718722	0.81344212	0.078643632	0.035076645	-0.028148873	-0.075638095
6.11	0	0	0	0	0	0	0.84043918	0.39604239	0.37187207	0.81344202	0.078643602	0.03507663	-0.028148872	-0.075638082
6.12	0	0	0	0	0	0	0.84043905	0.39604224	0.37187195	0.81344191	0.078643573	0.035076617	-0.028148871	-0.075638069
6.13	0	0	0	0	0	0	0.84043893	0.39604209	0.37187182	0.81344181	0.078643546	0.035076604	-0.02814887	-0.075638057
6.14	0	0	0	0	0	0	0.84043881	0.39604194	0.3718717	0.81344171	0.078643519	0.035076592	-0.028148868	-0.075638045
6.15	0	0	0	0	0	0	0.84043868	0.39604179	0.37187157	0.81344161	0.078643493	0.03507658	-0.028148867	-0.075638034
6.16	0	0	0	0	0	0	0.84043856	0.39604164	0.37187145	0.81344151	0.078643469	0.035076569	-0.028148865	-0.075638024
6.17	0	0	0	0	0	0	0.84043845	0.3960415	0.37187133	0.81344142	0.078643445	0.035076558	-0.028148864	-0.075638014
6.18	0	0	0	0	0	0	0.84043833	0.39604136	0.37187121	0.81344132	0.078643423	0.035076548	-0.028148862	-0.075638004
6.19	0	0	0	0	0	0	0.84043822	0.39604122	0.37187109	0.81344123	0.078643401	0.035076538	-0.02814886	-0.075637995
6.2	0	0	0	0	0	0	0.8404381	0.39604108	0.37187098	0.81344114	0.07864338	0.035076529	-0.028148858	-0.075637986
6.21	0	0	0	0	0	0	0.84043799	0.39604094	0.37187086	0.81344104	0.07864336	0.035076521	-0.028148856	-0.075637977
6.22	0	0	0	0	0	0	0.84043788	0.3960408	0.37187075	0.81344095	0.078643341	0.035076512	-0.028148854	-0.075637969
6.23	0	0	0	0	0	0	0.84043777	0.39604067	0.37187063	0.81344087	0.078643322	0.035076504	-0.028148852	-0.075637961
6.24	0	0	0	0	0	0	0.84043767	0.39604054	0.37187052	0.81344078	0.078643305	0.035076496	-0.02814885	-0.075637953
6.25	0	0	0	0	0	0	0.84043756	0.39604041	0.37187041	0.81344069	0.078643287	0.035076489	-0.028148847	-0.075637946
6.26	0	0	0	0	0	0	0.84043746	0.39604028	0.3718703	0.8134406	0.078643271	0.035076482	-0.028148845	-0.075637939
6.27	0	0	0	0	0	0	0.84043736	0.39604015	0.37187019	0.81344052	0.078643255	0.035076474	-0.028148843	-0.075637932
6.28	0	0	0	0	0	0	0.84043726	0.39604002	0.37187008	0.81344044	0.078643239	0.035076467	-0.028148842	-0.075637925
6.29	0	0	0	0	0	0	0.84043716	0.39603989	0.37186997	0.81344035	0.078643224	0.03507646	-0.02814884	-0.075637919
6.3	0	0	0	0	0	0	0.84043706	0.39603977	0.37186987	0.81344027	0.078643209	0.035076453	-0.028148838	-0.075637912
6.31	0	0	0	0	0	0	0.84043697	0.39603965	0.37186976	0.81344019	0.078643195	0.035076446	-0.028148836	-0.075637906
6.32	0	0	0	0	0	0	0.84043687	0.39603952	0.37186966	0.81344011	0.078643181	0.035076439	-0.028148835	-0.0756379
6.33	0	0	0	0	0	0	0.84043678	0.3960394	0.37186955	0.81344003	0.078643167	0.035076432	-0.028148834	-0.075637895
6.34	0	0	0	0	0	0	0.84043668	0.39603928	0.37186945	0.81343995	0.078643153	0.035076424	-0.028148833	-0.075637889
6.35	0	0	0	0	0	0	0.84043659	0.39603917	0.37186935	0.81343987	0.078643139	0.035076417	-0.028148832	-0.075637884
6.36	0	0	0	0	0	0	0.8404365	0.39603905	0.37186925	0.81343979	0.078643126	0.03507641	-0.028148831	-0.075637879
6.37	0	0	0	0	0	0	0.84043641	0.39603893	0.37186915	0.81343972	0.078643112	0.035076402	-0.02814883	-0.075637874
6.38	0	0	0	0	0	0	0.84043632	0.39603882	0.37186905	0.81343964	0.078643099	0.035076394	-0.02814883	-0.075637869
6.39	0	0	0	0	0	0	0.84043623	0.3960387	0.37186895	0.81343956	0.078643086	0.035076386	-0.028148829	-0.075637864
6.4	0	0	0	0	0	0	0.84043615	0.39603859	0.37186885	0.81343949	0.078643072	0.035076379	-0.028148829	-0.075637859
6.41	0	0	0	0	0	0	0.84043606	0.39603848	0.37186876	0.81343942	0.078643059	0.035076371	-0.028148829	-0.075637854
6.42	0	0	0	0	0	0	0.84043598	0.39603837	0.37186866	0.81343934	0.078643046	0.035076363	-0.028148828	-0.07563785
6.43	0	0	0	0	0	0	0.84043589	0.39603826	0.37186857	0.81343927	0.078643033	0.035076354	-0.028148828	-0.075637845
6.44	0	0	0	0	0	0	0.84043581	0.39603815	0.37186847	0.8134392	0.07864302	0.035076346	-0.028148828	-0.075637841
6.45	0	0	0	0	0	0	0.84043572	0.39603804	0.37186838	0.81343913	0.078643006	0.035076338	-0.028148828	-0.075637836
6.46	0	0	0	0	0	0	0.84043564	0.39603793	0.37186829	0.81343906	0.078642993	0.03507633	-0.028148828	-0.075637832
6.47	0	0	0	0	0	0	0.84043556	0.39603783	0.3718682	0.81343899	0.07864298	0.035076322	-0.028148828	-0.075637827
6.48	0	0	0	0	0	0	0.84043548	0.39603773	0.37186811	0.81343892	0.078642967	0.035076313	-0.028148827	-0.075637823
6.49	0	0	0	0	0	0	0.8404354	0.39603762	0.37186803	0.81343886	0.078642954	0.035076305	-0.028148827	-0.075637818
6.5	0	0	0	0	0	0	0.84043532	0.39603752	0.37186794	0.81343879	0.078642941	0.035076297	-0.028148827	-0.075637814
6.51	0	0	0	0	0	0	0.84043524	0.39603742	0.37186786	0.81343873	0.078642928	0.035076289	-0.028148826	-0.075637809
6.52	0	0	0	0	0	0	0.84043516	0.39603732	0.37186777	0.81343866	0.078642915	0.035076281	-0.028148826	-0.075637805
6.53	0	0	0	0	0	0	0.84043509	0.39603722	0.37186769	0.8134386	0.078642902	0.035076274	-0.028148825	-0.0756378
6.54	0	0	0	0	0	0	0.84043501	0.39603712	0.37186761	0.81343853	0.07864289	0.035076266	-0.028148824	-0.075637795
6.55	0	0	0	0	0	0	0.84043493	0.39603703	0.37186753	0.81343847	0.078642877	0.035076259	-0.028148823	-0.07563779
6.56	0	0	0	0	0	0	0.84043486	0.39603693	0.37186745	0.81343841	0.078642865	0.035076251	-0.028148822	-0.075637786
6.57	0	0	0	0	0	0	0.84043478	0.39603684	0.37186737	0.81343835	0.078642852	0.035076244	-0.028148821	-0.075637781
6.58	0	0	0	0	0	0	0.84043471	0.39603675	0.37186729	0.81343829	0.07864284	0.035076237	-0.02814882	-0.075637776
6.59	0	0	0	0	0	0	0.84043464	0.39603665	0.37186722	0.81343823	0.078642828	0.03507623	-0.028148818	-0.075637771
6.6	0	0	0	0	0	0	0.84043457	0.39603656	0.37186714	0.81343817	0.078642816	0.035076223	-0.028148817	-0.075637766
6.61	0	0	0	0	0	0	0.8404345	0.39603648	0.37186707	0.81343811	0.078642804	0.035076217	-0.028148815	-0.07563776
6.62	0	0	0	0	0	0	0.84043442	0.39603639	0.37186699	0.81343805	0.078642792	0.03507621	-0.028148813	-0.075637755
6.63	0	0	0	0	0	0	0.84043436	0.3960363	0.37186692	0.81343799	0.078642781	0.035076204	-0.028148812	-0.07563775
6.64	0	0	0	0	0	0	0.84043429	0.39603621	0.37186685	0.81343794	0.078642769	0.035076198	-0.02814881	-0.075637744
6.65	0	0	0	0	0	0	0.84043422	0.39603613	0.37186678	0.81343788	0.078642758	0.035076192	-0.028148808	-0.075637739
6.66	0	0	0	0	0	0	0.84043415	0.39603605	0.37186671	0.81343782	0.078642746	0.035076186	-0.028148806	-0.075637733
6.67	0	0	0	0	0	0	0.84043408	0.39603596	0.37186664	0.81343777	0.078642735	0.03507618	-0.028148804	-0.075637728
6.68	0	0	0	0	0	0	0.84043402	0.39603588	0.37186657	0.81343771	0.078642724	0.035076174	-0.028148802	-0.075637722
6.69	0	0	0	0	0	0	0.84043395	0.3960358	0.3718665	0.81343766	0.078642713	0.035076168	-0.0281488	-0.075637717
6.7	0	0	0	0	0	0	0.84043389	0.39603573	0.37186644	0.8134376	0.078642702	0.035076162	-0.028148798	-0.075637711
6.71	0	0	0	0	0	0	0.84043383	0.39603565	0.37186637	0.81343755	0.078642691	0.035076156	-0.028148795	-0.075637705
6.72	0	0	0	0	0	0	0.84043376	0.39603557	0.3718663	0.8134375	0.078642681	0.035076151	-0.028148793	-0.0756377
6.73	0	0	0	0	0	0	0.8404337	0.3960355	0.37186624	0.81343745	0.07864267	0.035076145	-0.028148791	-0.075637694
6.74	0	0	0	0	0	0	0.84043364	0.39603542	0.37186618	0.8134374	0.078642659	0.035076139	-0.028148789	-0.075637688
6.75	0	0	0	0	0	0	0.84043358	0.39603535	0.37186612	0.81343734	0.078642649	0.035076133	-0.028148788	-0.075637683
6.76	0	0	0	0	0	0	0.84043352	0.39603528	0.37186605	0.81343729	0.078642638	0.035076128	-0.028148786	-0.075637677
6.77	0	0	0	0	0	0	0.84043346	0.3960352	0.37186599	0.81343724	0.078642627	0.035076122	-0.028148784	-0.075637671
6.78	0	0	0	0	0	0	0.84043341	0.39603513	0.37186593	0.8134372	0.078642617	0.035076116	-0.028148782	-0.075637666
6.79	0	0	0	0	0	0	0.84043335	0.39603506	0.37186588	0.81343715	0.078642606	0.03507611	-0.028148781	-0.07563766
6.8	0	0	0	0	0	0	0.84043329	0.396035	0.37186582	0.8134371	0.078642596	0.035076105	-0.028148779	-0.075637654
6.81	0	0	0	0	0	0	0.84043324	0.39603493	0.37186576	0.81343705	0.078642585	0.035076099	-0.028148777	-0.075637649
6.82	0	0	0	0	0	0	0.84043318	0.39603486	0.37186571	0.813437	0.078642575	0.035076093	-0.028148776	-0.075637643
6.83	0	0	0	0	0	0	0.84043313	0.3960348	0.37186565	0.81343696	0.078642564	0.035076087	-0.028148774	-0.075637638
6.84	0	0	0	0	0	0	0.84043307	0.39603473	0.3718656	0.81343691	0.078642554	0.035076081	-0.028148773	-0.075637632
6.85	0	0	0	0	0	0	0.84043302	0.39603467	0.37186554	0.81343687	0.078642543	0.035076075	-0.028148772	-0.075637627
6.86	0	0	0	0	0	0	0.84043297	0.3960346	0.37186549	0.81343682	0.078642533	0.035076069	-0.02814877	-0.075637622
6.87	0	0	0	0	0	0	0.84043291	0.39603454	0.37186544	0.81343678	0.078642522	0.035076063	-0.028148769	-0.075637616
6.88	0	0	0	0	0	0	0.84043286	0.39603448	0.37186539	0.81343674	0.078642512	0.035076058	-0.028148768	-0.075637611
6.89	0	0	0	0	0	0	0.84043281	0.39603442	0.37186534	0.8134367	0.078642502	0.035076052	-0.028148767	-0.075637606
6.9	0	0	0	0	0	0	0.84043276	0.39603436	0.37186529	0.81343665	0.078642491	0.035076046	-0.028148766	-0.0756376
6.91	0	0	0	0	0	0	0.84043271	0.3960343	0.37186524	0.81343661	0.078642481	0.03507604	-0.028148764	-0.075637595
6.92	0	0	0	0	0	0	0.84043266	0.39603425	0.37186519	0.81343657	0.078642471	0.035076035	-0.028148763	-0.07563759
6.93	0	0	0	0	0	0	0.84043261	0.39603419	0.37186515	0.81343653	0.07864246	0.035076029	-0.028148762	-0.075637585
6.94	0	0	0	0	0	0	0.84043257	0.39603413	0.3718651	0.81343649	0.07864245	0.035076023	-0.028148761	-0.07563758
6.95	0	0	0	0	0	0	0.84043252	0.39603408	0.37186505	0.81343646	0.07864244	0.035076018	-0.02814876	-0.075637575
6.96	0	0	0	0	0	0	0.84043247	0.39603402	0.37186501	0.81343642	0.07864243	0.035076012	-0.028148759	-0.075637569
6.97	0	0	0	0	0	0	0.84043243	0.39603397	0.37186497	0.81343638	0.07864242	0.035076007	-0.028148757	-0.075637564
6.98	0	0	0	0	0	0	0.84043238	0.39603392	0.37186492	0.81343634	0.07864241	0.035076002	-0.028148756	-0.075637559
6.99	0	0	0	0	0	0	0.84043234	0.39603387	0.37186488	0.81343631	0.0786424	0.035075997	-0.028148755	-0.075637554
7	0	0	0	0	0	0	0.84043229	0.39603382	0.37186484	0.81343627	0.078642391	0.035075991	-0.028148754	-0.075637549
7.01	0	0	0	0	0	0	0.84043225	0.39603377	0.3718648	0.81343624	0.078642381	0.035075986	-0.028148752	-0.075637544
7.02	0	0	0	0	0	0	0.84043221	0.39603372	0.37186476	0.8134362	0.078642372	0.035075982	-0.028148751	-0.07563754
7.03	0	0	0	0	0	0	0.84043217	0.39603367	0.37186472	0.81343617	0.078642362	0.035075977	-0.02814875	-0.075637535
7.04	0	0	0	0	0	0	0.84043212	0.39603362	0.37186468	0.81343614	0.078642353	0.035075972	-0.028148748	-0.07563753
7.05	0	0	0	0	0	0	0.84043208	0.39603357	0.37186464	0.8134361	0.078642344	0.035075968	-0.028148747	-0.075637525
7.06	0	0	0	0	0	0	0.84043204	0.39603353	0.37186461	0.81343607	0.078642335	0.035075963	-0.028148745	-0.07563752
7.07	0	0	0	0	0	0	0.840432	0.39603348	0.37186457	0.81343604	0.078642326	0.035075959	-0.028148744	-0.075637515
7.08	0	0	0	0	0	0	0.84043196	0.39603344	0.37186453	0.81343601	0.078642318	0.035075955	-0.028148743	-0.075637511
7.09	0	0	0	0	0	0	0.84043193	0.39603339	0.3718645	0.81343598	0.078642309	0.03507595	-0.028148741	-0.075637506
7.1	0	0	0	0	0	0	0.84043189	0.39603335	0.37186446	0.81343595	0.0786423	0.035075946	-0.02814874	-0.075637501
7.11	0	0	0	0	0	0	0.84043185	0.39603331	0.37186443	0.81343592	0.078642292	0.035075942	-0.028148738	-0.075637497
7.12	0	0	0	0	0	0	0.84043181	0.39603327	0.3718644	0.81343589	0.078642284	0.035075938	-0.028148737	-0.075637492
7.13	0	0	0	0	0	0	0.84043178	0.39603323	0.37186436	0.81343586	0.078642276	0.035075934	-0.028148735	-0.075637488
7.14	0	0	0	0	0	0	0.84043174	0.39603319	0.37186433	0.81343583	0.078642268	0.035075931	-0.028148734	-0.075637483
7.15	0	0	0	0	0	0	0.84043171	0.39603315	0.3718643	0.8134358	0.07864226	0.035075927	-0.028148733	-0.075637479
7.16	0	0	0	0	0	0	0.84043167	0.39603311	0.37186427	0.81343578	0.078642252	0.035075923	-0.028148731	-0.075637475
7.17	0	0	0	0	0	0	0.84043164	0.39603307	0.37186424	0.81343575	0.078642245	0.03507592	-0.02814873	-0.07563747
7.18	0	0	0	0	0	0	0.84043161	0.39603303	0.37186421	0.81343572	0.078642237	0.035075916	-0.028148729	-0.075637466
7.19	0	0	0	0	0	0	0.84043157	0.396033	0.37186418	0.8134357	0.07864223	0.035075913	-0.028148727	-0.075637462
7.2	0	0	0	0	0	0	0.84043154	0.39603296	0.37186415	0.81343567	0.078642223	0.035075909	-0.028148726	-0.075637458
7.21	0	0	0	0	0	0	0.84043151	0.39603292	0.37186412	0.81343565	0.078642216	0.035075906	-0.028148725	-0.075637454
7.22	0	0	0	0	0	0	0.84043148	0.39603289	0.37186409	0.81343562	0.078642209	0.035075903	-0.028148724	-0.07563745
7.23	0	0	0	0	0	0	0.84043145	0.39603285	0.37186406	0.8134356	0.078642202	0.035075899	-0.028148723	-0.075637446
7.24	0	0	0	0	0	0	0.84043142	0.39603282	0.37186403	0.81343557	0.078642195	0.035075896	-0.028148722	-0.075637443
7.25	0	0	0	0	0	0	0.84043139	0.39603279	0.37186401	0.81343555	0.078642188	0.035075893	-0.028148721	-0.075637439
7.26	0	0	0	0	0	0	0.84043136	0.39603275	0.37186398	0.81343553	0.078642181	0.035075889	-0.02814872	-0.075637435
7.27	0	0	0	0	0	0	0.84043133	0.39603272	0.37186395	0.8134355	0.078642175	0.035075886	-0.028148719	-0.075637432
7.28	0	0	0	0	0	0	0.8404313	0.39603269	0.37186393	0.81343548	0.078642168	0.035075883	-0.028148718	-0.075637428
7.29	0	0	0	0	0	0	0.84043128	0.39603266	0.3718639	0.81343546	0.078642162	0.03507588	-0.028148717	-0.075637425
7.3	0	0	0	0	0	0	0.84043125	0.39603263	0.37186388	0.81343544	0.078642156	0.035075877	-0.028148716	-0.075637422
7.31	0	0	0	0	0	0	0.84043122	0.3960326	0.37186386	0.81343542	0.07864215	0.035075874	-0.028148716	-0.075637419
7.32	0	0	0	0	0	0	0.8404312	0.39603257	0.37186383	0.8134354	0.078642144	0.035075871	-0.028148715	-0.075637415
7.33	0	0	0	0	0	0	0.84043117	0.39603254	0.37186381	0.81343537	0.078642138	0.035075868	-0.028148714	-0.075637412
7.34	0	0	0	0	0	0	0.84043115	0.39603251	0.37186378	0.81343535	0.078642132	0.035075865	-0.028148714	-0.075637409
7.35	0	0	0	0	0	0	0.84043112	0.39603248	0.37186376	0.81343533	0.078642126	0.035075862	-0.028148713	-0.075637407
7.36	0	0	0	0	0	0	0.8404311	0.39603245	0.37186374	0.81343532	0.07864212	0.035075859	-0.028148712	-0.075637404
7.37	0	0	0	0	0	0	0.84043107	0.39603243	0.37186372	0.8134353	0.078642114	0.035075856	-0.028148712	-0.075637401
7.38	0	0	0	0	0	0	0.84043105	0.3960324	0.3718637	0.81343528	0.078642109	0.035075853	-0.028148711	-0.075637398
7.39	0	0	0	0	0	0	0.84043102	0.39603237	0.37186367	0.81343526	0.078642103	0.035075851	-0.028148711	-0.075637396
7.4	0	0	0	0	0	0	0.840431	0.39603235	0.37186365	0.81343524	0.078642098	0.035075848	-0.02814871	-0.075637393
7.41	0	0	0	0	0	0	0.84043098	0.39603232	0.37186363	0.81343522	0.078642093	0.035075845	-0.02814871	-0.075637391
7.42	0	0	0	0	0	0	0.84043096	0.3960323	0.37186361	0.81343521	0.078642087	0.035075843	-0.028148709	-0.075637388
7.43	0	0	0	0	0	0	0.84043093	0.39603227	0.37186359	0.81343519	0.078642082	0.03507584	-0.028148709	-0.075637386
7.44	0	0	0	0	0	0	0.84043091	0.39603225	0.37186357	0.81343517	0.078642077	0.035075838	-0.028148708	-0.075637383
7.45	0	0	0	0	0	0	0.84043089	0.39603222	0.37186356	0.81343516	0.078642072	0.035075835	-0.028148708	-0.075637381
7.46	0	0	0	0	0	0	0.84043087	0.3960322	0.37186354	0.81343514	0.078642067	0.035075833	-0.028148708	-0.075637379
7.47	0	0	0	0	0	0	0.84043085	0.39603217	0.37186352	0.81343512	0.078642063	0.03507583	-0.028148707	-0.075637377
7.48	0	0	0	0	0	0	0.84043083	0.39603215	0.3718635	0.81343511	0.078642058	0.035075828	-0.028148707	-0.075637375
7.49	0	0	0	0	0	0	0.84043081	0.39603213	0.37186348	0.81343509	0.078642053	0.035075826	-0.028148706	-0.075637372
7.5	0	0	0	0	0	0	0.84043079	0.39603211	0.37186346	0.81343508	0.078642049	0.035075824	-0.028148706	-0.07563737
7.51	0	0	0	0	0	0	0.84043077	0.39603208	0.37186345	0.81343506	0.078642045	0.035075822	-0.028148705	-0.075637368
7.52	0	0	0	0	0	0	0.84043075	0.39603206	0.37186343	0.81343505	0.07864204	0.035075819	-0.028148705	-0.075637366
7.53	0	0	0	0	0	0	0.84043073	0.39603204	0.37186341	0.81343504	0.078642036	0.035075817	-0.028148705	-0.075637365
7.54	0	0	0	0	0	0	0.84043071	0.39603202	0.3718634	0.81343502	0.078642032	0.035075815	-0.028148704	-0.075637363
7.55	0	0	0	0	0	0	0.8404307	0.396032	0.37186338	0.81343501	0.078642028	0.035075813	-0.028148704	-0.075637361
7.56	0	0	0	0	0	0	0.84043068	0.39603198	0.37186336	0.81343499	0.078642024	0.035075812	-0.028148703	-0.075637359
7.57	0	0	0	0	0	0	0.84043066	0.39603196	0.37186335	0.81343498	0.07864202	0.03507581	-0.028148703	-0.075637357
7.58	0	0	0	0	0	0	0.84043064	0.39603194	0.37186333	0.81343497	0.078642016	0.035075808	-0.028148703	-0.075637356
7.59	0	0	0	0	0	0	0.84043063	0.39603192	0.37186332	0.81343495	0.078642012	0.035075806	-0.028148702	-0.075637354
7.6	0	0	0	0	0	0	0.84043061	0.3960319	0.3718633	0.81343494	0.078642009	0.035075804	-0.028148702	-0.075637352
7.61	0	0	0	0	0	0	0.84043059	0.39603188	0.37186329	0.81343493	0.078642005	0.035075803	-0.028148702	-0.075637351
7.62	0	0	0	0	0	0	0.84043058	0.39603186	0.37186327	0.81343492	0.078642002	0.035075801	-0.028148701	-0.075637349
7.63	0	0	0	0	0	0	0.84043056	0.39603184	0.37186326	0.81343491	0.078641998	0.035075799	-0.028148701	-0.075637348
7.64	0	0	0	0	0	0	0.84043055	0.39603183	0.37186324	0.81343489	0.078641995	0.035075798	-0.0281487	-0.075637346
7.65	0	0	0	0	0	0	0.84043053	0.39603181	0.37186323	0.81343488	0.078641992	0.035075796	-0.0281487	-0.075637345
7.66	0	0	0	0	0	0	0.84043052	0.39603179	0.37186322	0.81343487	0.078641988	0.035075794	-0.0281487	-0.075637343
7.67	0	0	0	0	0	0	0.8404305	0.39603177	0.3718632	0.81343486	0.078641985	0.035075793	-0.0281487	-0.075637342
7.68	0	0	0	0	0	0	0.84043049	0.39603176	0.37186319	0.81343485	0.078641982	0.035075791	-0.028148699	-0.075637341
7.69	0	0	0	0	0	0	0.84043047	0.39603174	0.37186318	0.81343484	0.078641979	0.03507579	-0.028148699	-0.075637339
7.7	0	0	0	0	0	0	0.84043046	0.39603172	0.37186316	0.81343483	0.078641976	0.035075788	-0.028148699	-0.075637338
7.71	0	0	0	0	0	0	0.84043044	0.39603171	0.37186315	0.81343482	0.078641973	0.035075787	-0.028148699	-0.075637337
7.72	0	0	0	0	0	0	0.84043043	0.39603169	0.37186314	0.81343481	0.07864197	0.035075786	-0.028148698	-0.075637336
7.73	0	0	0	0	0	0	0.84043042	0.39603168	0.37186313	0.8134348	0.078641967	0.035075784	-0.028148698	-0.075637335
7.74	0	0	0	0	0	0	0.8404304	0.39603166	0.37186311	0.81343479	0.078641964	0.035075783	-0.028148698	-0.075637333
7.75	0	0	0	0	0	0	0.84043039	0.39603164	0.3718631	0.81343478	0.078641962	0.035075781	-0.028148698	-0.075637332
7.76	0	0	0	0	0	0	0.84043038	0.39603163	0.37186309	0.81343477	0.078641959	0.03507578	-0.028148698	-0.075637331
7.77	0	0	0	0	0	0	0.84043037	0.39603161	0.37186308	0.81343476	0.078641956	0.035075779	-0.028148697	-0.07563733
7.78	0	0	0	0	0	0	0.84043035	0.3960316	0.37186307	0.81343475	0.078641954	0.035075777	-0.028148697	-0.075637329
7.79	0	0	0	0	0	0	0.84043034	0.39603159	0.37186306	0.81343474	0.078641951	0.035075776	-0.028148697	-0.075637328
7.8	0	0	0	0	0	0	0.84043033	0.39603157	0.37186304	0.81343473	0.078641949	0.035075775	-0.028148697	-0.075637327
7.81	0	0	0	0	0	0	0.84043032	0.39603156	0.37186303	0.81343472	0.078641946	0.035075773	-0.028148697	-0.075637326
7.82	0	0	0	0	0	0	0.8404303	0.39603154	0.37186302	0.81343471	0.078641944	0.035075772	-0.028148697	-0.075637326
7.83	0	0	0	0	0	0	0.84043029	0.39603153	0.37186301	0.8134347	0.078641941	0.035075771	-0.028148697	-0.075637325
7.84	0	0	0	0	0	0	0.84043028	0.39603152	0.371863	0.81343469	0.078641939	0.03507577	-0.028148697	-0.075637324
7.85	0	0	0	0	0	0	0.84043027	0.3960315	0.37186299	0.81343468	0.078641937	0.035075768	-0.028148697	-0.075637323
7.86	0	0	0	0	0	0	0.84043026	0.39603149	0.37186298	0.81343468	0.078641934	0.035075767	-0.028148696	-0.075637322
7.87	0	0	0	0	0	0	0.84043025	0.39603148	0.37186297	0.81343467	0.078641932	0.035075766	-0.028148696	-0.075637322
7.88	0	0	0	0	0	0	0.84043024	0.39603146	0.37186296	0.81343466	0.07864193	0.035075765	-0.028148696	-0.075637321
7.89	0	0	0	0	0	0	0.84043023	0.39603145	0.37186295	0.81343465	0.078641928	0.035075764	-0.028148696	-0.07563732
7.9	0	0	0	0	0	0	0.84043022	0.39603144	0.37186294	0.81343464	0.078641926	0.035075763	-0.028148696	-0.075637319
7.91	0	0	0	0	0	0	0.84043021	0.39603143	0.37186293	0.81343464	0.078641924	0.035075761	-0.028148696	-0.075637319
7.92	0	0	0	0	0	0	0.8404302	0.39603141	0.37186292	0.81343463	0.078641922	0.03507576	-0.028148696	-0.075637318
7.93	0	0	0	0	0	0	0.84043019	0.3960314	0.37186291	0.81343462	0.078641919	0.035075759	-0.028148696	-0.075637317
7.94	0	0	0	0	0	0	0.84043018	0.39603139	0.3718629	0.81343461	0.078641918	0.035075758	-0.028148696	-0.075637317
7.95	0	0	0	0	0	0	0.84043017	0.39603138	0.37186289	0.81343461	0.078641916	0.035075757	-0.028148696	-0.075637316
7.96	0	0	0	0	0	0	0.84043016	0.39603137	0.37186289	0.8134346	0.078641914	0.035075756	-0.028148696	-0.075637315
7.97	0	0	0	0	0	0	0.84043015	0.39603136	0.37186288	0.81343459	0.078641912	0.035075755	-0.028148696	-0.075637315
7.98	0	0	0	0	0	0	0.84043014	0.39603134	0.37186287	0.81343459	0.07864191	0.035075754	-0.028148696	-0.075637314
7.99	0	0	0	0	0	0	0.84043013	0.39603133	0.37186286	0.81343458	0.078641908	0.035075753	-0.028148696	-0.075637314
8	0	0	0	0	0	0	0.84043012	0.39603132	0.37186285	0.81343457	0.078641906	0.035075752	-0.028148696	-0.075637313
8.01	0	0	0	0	0	0	0.84043011	0.39603131	0.37186284	0.81343457	0.078641905	0.035075751	-0.028148696	-0.075637313
8.02	0	0	0	0	0	0	0.8404301	0.3960313	0.37186283	0.81343456	0.078641903	0.03507575	-0.028148695	-0.075637312
8.03	0	0	0	0	0	0	0.84043009	0.39603129	0.37186283	0.81343455	0.078641901	0.03507575	-0.028148695	-0.075637311
8.04	0	0	0	0	0	0	0.84043008	0.39603128	0.37186282	0.81343455	0.078641899	0.035075749	-0.028148695	-0.075637311
8.05	0	0	0	0	0	0	0.84043008	0.39603127	0.37186281	0.81343454	0.078641898	0.035075748	-0.028148695	-0.07563731
8.06	0	0	0	0	0	0	0.84043007	0.39603126	0.3718628	0.81343453	0.078641896	0.035075747	-0.028148695	-0.07563731
8.07	0	0	0	0	0	0	0.84043006	0.39603125	0.37186279	0.81343453	0.078641895	0.035075746	-0.028148695	-0.075637309
8.08	0	0	0	0	0	0	0.84043005	0.39603124	0.37186279	0.81343452	0.078641893	0.035075745	-0.028148695	-0.075637309
8.09	0	0	0	0	0	0	0.84043004	0.39603123	0.37186278	0.81343452	0.078641892	0.035075744	-0.028148695	-0.075637309
8.1	0	0	0	0	0	0	0.84043004	0.39603122	0.37186277	0.81343451	0.07864189	0.035075744	-0.028148695	-0.075637308
8.11	0	0	0	0	0	0	0.84043003	0.39603121	0.37186276	0.81343451	0.078641889	0.035075743	-0.028148695	-0.075637308
8.12	0	0	0	0	0	0	0.84043002	0.3960312	0.37186276	0.8134345	0.078641887	0.035075742	-0.028148695	-0.075637307
8.13	0	0	0	0	0	0	0.84043001	0.39603119	0.37186275	0.81343449	0.078641886	0.035075741	-0.028148695	-0.075637307
8.14	0	0	0	0	0	0	0.84043001	0.39603118	0.37186274	0.81343449	0.078641884	0.035075741	-0.028148695	-0.075637306
8.15	0	0	0	0	0	0	0.84043	0.39603118	0.37186274	0.81343448	0.078641883	0.03507574	-0.028148695	-0.075637306
8.16	0	0	0	0	0	0	0.84042999	0.39603117	0.37186273	0.81343448	0.078641881	0.035075739	-0.028148695	-0.075637305
8.17	0	0	0	0	0	0	0.84042998	0.39603116	0.37186272	0.81343447	0.07864188	0.035075738	-0.028148695	-0.075637305
8.18	0	0	0	0	0	0	0.84042998	0.39603115	0.37186272	0.81343447	0.078641879	0.035075738	-0.028148695	-0.075637305
8.19	0	0	0	0	0	0	0.84042997	0.39603114	0.37186271	0.81343446	0.078641877	0.035075737	-0.028148695	-0.075637304
8.2	0	0	0	0	0	0	0.84042996	0.39603113	0.3718627	0.81343446	0.078641876	0.035075736	-0.028148695	-0.075637304
8.21	0	0	0	0	0	0	0.84042996	0.39603112	0.3718627	0.81343445	0.078641875	0.035075735	-0.028148695	-0.075637303
8.22	0	0	0	0	0	0	0.84042995	0.39603112	0.37186269	0.81343445	0.078641873	0.035075735	-0.028148694	-0.075637303
8.23	0	0	0	0	0	0	0.84042994	0.39603111	0.37186268	0.81343444	0.078641872	0.035075734	-0.028148694	-0.075637303
8.24	0	0	0	0	0	0	0.84042994	0.3960311	0.37186268	0.81343444	0.078641871	0.035075733	-0.028148694	-0.075637302
8.25	0	0	0	0	0	0	0.84042993	0.39603109	0.37186267	0.81343443	0.07864187	0.035075733	-0.028148694	-0.075637302
8.26	0	0	0	0	0	0	0.84042992	0.39603108	0.37186267	0.81343443	0.078641868	0.035075732	-0.028148694	-0.075637302
8.27	0	0	0	0	0	0	0.84042992	0.39603108	0.37186266	0.81343442	0.078641867	0.035075731	-0.028148694	-0.075637301
8.28	0	0	0	0	0	0	0.84042991	0.39603107	0.37186265	0.81343442	0.078641866	0.035075731	-0.028148694	-0.075637301
8.29	0	0	0	0	0	0	0.8404299	0.39603106	0.37186265	0.81343441	0.078641865	0.03507573	-0.028148694	-0.075637301
8.3	0	0	0	0	0	0	0.8404299	0.39603105	0.37186264	0.81343441	0.078641864	0.035075729	-0.028148694	-0.0756373
8.31	0	0	0	0	0	0	0.84042989	0.39603105	0.37186264	0.81343441	0.078641863	0.035075729	-0.028148694	-0.0756373
8.32	0	0	0	0	0	0	0.84042989	0.39603104	0.37186263	0.8134344	0.078641861	0.035075728	-0.028148694	-0.0756373
8.33	0	0	0	0	0	0	0.84042988	0.39603103	0.37186263	0.8134344	0.07864186	0.035075727	-0.028148694	-0.075637299
8.34	0	0	0	0	0	0	0.84042987	0.39603103	0.37186262	0.81343439	0.078641859	0.035075727	-0.028148694	-0.075637299
8.35	0	0	0	0	0	0	0.84042987	0.39603102	0.37186262	0.81343439	0.078641858	0.035075726	-0.028148694	-0.075637299
8.36	0	0	0	0	0	0	0.84042986	0.39603101	0.37186261	0.81343438	0.078641857	0.035075726	-0.028148694	-0.075637298
8.37	0	0	0	0	0	0	0.84042986	0.39603101	0.37186261	0.81343438	0.078641856	0.035075725	-0.028148694	-0.075637298
8.38	0	0	0	0	0	0	0.84042985	0.396031	0.3718626	0.81343438	0.078641855	0.035075724	-0.028148694	-0.075637298
8.39	0	0	0	0	0	0	0.84042985	0.39603099	0.3718626	0.81343437	0.078641854	0.035075724	-0.028148694	-0.075637297
8.4	0	0	0	0	0	0	0.84042984	0.39603099	0.37186259	0.81343437	0.078641853	0.035075723	-0.028148694	-0.075637297
8.41	0	0	0	0	0	0	0.84042984	0.39603098	0.37186259	0.81343436	0.078641852	0.035075723	-0.028148694	-0.075637297
8.42	0	0	0	0	0	0	0.84042983	0.39603097	0.37186258	0.81343436	0.078641851	0.035075722	-0.028148694	-0.075637297
8.43	0	0	0	0	0	0	0.84042983	0.39603097	0.37186258	0.81343436	0.07864185	0.035075722	-0.028148694	-0.075637296
8.44	0	0	0	0	0	0	0.84042982	0.39603096	0.37186257	0.81343435	0.078641849	0.035075721	-0.028148694	-0.075637296
8.45	0	0	0	0	0	0	0.84042982	0.39603096	0.37186257	0.81343435	0.078641848	0.035075721	-0.028148694	-0.075637296
8.46	0	0	0	0	0	0	0.84042981	0.39603095	0.37186256	0.81343435	0.078641847	0.03507572	-0.028148694	-0.075637295
8.47	0	0	0	0	0	0	0.84042981	0.39603094	0.37186256	0.81343434	0.078641846	0.035075719	-0.028148694	-0.075637295
8.48	0	0	0	0	0	0	0.8404298	0.39603094	0.37186255	0.81343434	0.078641845	0.035075719	-0.028148694	-0.075637295
8.49	0	0	0	0	0	0	0.8404298	0.39603093	0.37186255	0.81343434	0.078641844	0.035075718	-0.028148694	-0.075637295
8.5	0	0	0	0	0	0	0.84042979	0.39603093	0.37186255	0.81343433	0.078641843	0.035075718	-0.028148694	-0.075637294
8.51	0	0	0	0	0	0	0.84042979	0.39603092	0.37186254	0.81343433	0.078641842	0.035075717	-0.028148694	-0.075637294
8.52	0	0	0	0	0	0	0.84042978	0.39603092	0.37186254	0.81343433	0.078641841	0.035075717	-0.028148694	-0.075637294
8.53	0	0	0	0	0	0	0.84042978	0.39603091	0.37186253	0.81343432	0.078641841	0.035075717	-0.028148694	-0.075637293
8.54	0	0	0	0	0	0	0.84042977	0.39603091	0.37186253	0.81343432	0.07864184	0.035075716	-0.028148694	-0.075637293
8.55	0	0	0	0	0	0	0.84042977	0.3960309	0.37186253	0.81343432	0.078641839	0.035075716	-0.028148694	-0.075637293
8.56	0	0	0	0	0	0	0.84042977	0.3960309	0.37186252	0.81343431	0.078641838	0.035075715	-0.028148694	-0.075637293
8.57	0	0	0	0	0	0	0.84042976	0.39603089	0.37186252	0.81343431	0.078641837	0.035075715	-0.028148694	-0.075637292
8.58	0	0	0	0	0	0	0.84042976	0.39603089	0.37186251	0.81343431	0.078641836	0.035075714	-0.028148694	-0.075637292
8.59	0	0	0	0	0	0	0.84042975	0.39603088	0.37186251	0.8134343	0.078641835	0.035075714	-0.028148694	-0.075637292
8.6	0	0	0	0	0	0	0.84042975	0.39603088	0.37186251	0.8134343	0.078641835	0.035075713	-0.028148694	-0.075637292
8.61	0	0	0	0	0	0	0.84042975	0.39603087	0.3718625	0.8134343	0.078641834	0.035075713	-0.028148693	-0.075637291
8.62	0	0	0	0	0	0	0.84042974	0.39603087	0.3718625	0.8134343	0.078641833	0.035075712	-0.028148693	-0.075637291
8.63	0	0	0	0	0	0	0.84042974	0.39603086	0.3718625	0.81343429	0.078641832	0.035075712	-0.028148693	-0.075637291
8.64	0	0	0	0	0	0	0.84042973	0.39603086	0.37186249	0.81343429	0.078641832	0.035075712	-0.028148693	-0.075637291
8.65	0	0	0	0	0	0	0.84042973	0.39603085	0.37186249	0.81343429	0.078641831	0.035075711	-0.028148693	-0.075637291
8.66	0	0	0	0	0	0	0.84042973	0.39603085	0.37186249	0.81343428	0.07864183	0.035075711	-0.028148693	-0.07563729
8.67	0	0	0	0	0	0	0.84042972	0.39603084	0.37186248	0.81343428	0.078641829	0.03507571	-0.028148693	-0.07563729
8.68	0	0	0	0	0	0	0.84042972	0.39603084	0.37186248	0.81343428	0.078641828	0.03507571	-0.028148693	-0.07563729
8.69	0	0	0	0	0	0	0.84042971	0.39603084	0.37186248	0.81343428	0.078641828	0.035075709	-0.028148693	-0.07563729
8.7	0	0	0	0	0	0	0.84042971	0.39603083	0.37186247	0.81343427	0.078641827	0.035075709	-0.028148693	-0.075637289
8.71	0	0	0	0	0	0	0.84042971	0.39603083	0.37186247	0.81343427	0.078641826	0.035075709	-0.028148693	-0.075637289
8.72	0	0	0	0	0	0	0.8404297	0.39603082	0.37186247	0.81343427	0.078641826	0.035075708	-0.028148693	-0.075637289
8.73	0	0	0	0	0	0	0.8404297	0.39603082	0.37186246	0.81343427	0.078641825	0.035075708	-0.028148693	-0.075637289
8.74	0	0	0	0	0	0	0.8404297	0.39603082	0.37186246	0.81343426	0.078641824	0.035075708	-0.028148693	-0.075637289
8.75	0	0	0	0	0	0	0.84042969	0.39603081	0.37186246	0.81343426	0.078641824	0.035075707	-0.028148693	-0.075637288
8.76	0	0	0	0	0	0	0.84042969	0.39603081	0.37186245	0.81343426	0.078641823	0.035075707	-0.028148693	-0.075637288
8.77	0	0	0	0	0	0	0.84042969	0.3960308	0.37186245	0.81343426	0.078641822	0.035075706	-0.028148693	-0.075637288
8.78	0	0	0	0	0	0	0.84042968	0.3960308	0.37186245	0.81343426	0.078641821	0.035075706	-0.028148693	-0.075637288
8.79	0	0	0	0	0	0	0.84042968	0.3960308	0.37186245	0.81343425	0.078641821	0.035075706	-0.028148693	-0.075637287
8.8	0	0	0	0	0	0	0.84042968	0.39603079	0.37186244	0.81343425	0.07864182	0.035075705	-0.028148693	-0.075637287
8.81	0	0	0	0	0	0	0.84042968	0.39603079	0.37186244	0.81343425	0.07864182	0.035075705	-0.028148693	-0.075637287
8.82	0	0	0	0	0	0	0.84042967	0.39603079	0.37186244	0.81343425	0.078641819	0.035075705	-0.028148693	-0.075637287
8.83	0	0	0	0	0	0	0.84042967	0.39603078	0.37186243	0.81343424	0.078641818	0.035075704	-0.028148693	-0.075637287
8.84	0	0	0	0	0	0	0.84042967	0.39603078	0.37186243	0.81343424	0.078641818	0.035075704	-0.028148693	-0.075637286
8.85	0	0	0	0	0	0	0.84042966	0.39603078	0.37186243	0.81343424	0.078641817	0.035075704	-0.028148693	-0.075637286
8.86	0	0	0	0	0	0	0.84042966	0.39603077	0.37186243	0.81343424	0.078641816	0.035075703	-0.028148693	-0.075637286
8.87	0	0	0	0	0	0	0.84042966	0.39603077	0.37186242	0.81343424	0.078641816	0.035075703	-0.028148693	-0.075637286
8.88	0	0	0	0	0	0	0.84042965	0.39603077	0.37186242	0.81343423	0.078641815	0.035075703	-0.028148693	-0.075637286
8.89	0	0	0	0	0	0	0.84042965	0.39603076	0.37186242	0.81343423	0.078641815	0.035075702	-0.028148693	-0.075637286
8.9	0	0	0	0	0	0	0.84042965	0.39603076	0.37186242	0.81343423	0.078641814	0.035075702	-0.028148693	-0.075637285
8.91	0	0	0	0	0	0	0.84042965	0.39603076	0.37186242	0.81343423	0.078641814	0.035075702	-0.028148693	-0.075637285
8.92	0	0	0	0	0	0	0.84042964	0.39603075	0.37186241	0.81343423	0.078641813	0.035075701	-0.028148693	-0.075637285
8.93	0	0	0	0	0	0	0.84042964	0.39603075	0.37186241	0.81343423	0.078641812	0.035075701	-0.028148693	-0.075637285
8.94	0	0	0	0	0	0	0.84042964	0.39603075	0.37186241	0.81343422	0.078641812	0.035075701	-0.028148693	-0.075637285
8.95	0	0	0	0	0	0	0.84042964	0.39603074	0.37186241	0.81343422	0.078641811	0.035075701	-0.028148693	-0.075637285
8.96	0	0	0	0	0	0	0.84042963	0.39603074	0.3718624	0.81343422	0.078641811	0.0350757	-0.028148693	-0.075637284
8.97	0	0	0	0	0	0	0.84042963	0.39603074	0.3718624	0.81343422	0.07864181	0.0350757	-0.028148693	-0.075637284
8.98	0	0	0	0	0	0	0.84042963	0.39603074	0.3718624	0.81343422	0.07864181	0.0350757	-0.028148693	-0.075637284
8.99	0	0	0	0	0	0	0.84042963	0.39603073	0.3718624	0.81343421	0.078641809	0.035075699	-0.028148693	-0.075637284
9	0	0	0	0	0	0	0.84042962	0.39603073	0.3718624	0.81343421	0.078641809	0.035075699	-0.028148693	-0.075637284
9.01	0	0	0	0	0	0	0.84042962	0.39603073	0.37186239	0.81343421	0.078641808	0.035075699	-0.028148693	-0.075637284
9.02	0	0	0	0	0	0	0.84042962	0.39603072	0.37186239	0.81343421	0.078641808	0.035075699	-0.028148693	-0.075637283
9.03	0	0	0	0	0	0	0.84042962	0.39603072	0.37186239	0.81343421	0.078641807	0.035075698	-0.028148693	-0.075637283
9.04	0	0	0	0	0	0	0.84042962	0.39603072	0.37186239	0.81343421	0.078641807	0.035075698	-0.028148693	-0.075637283
9.05	0	0	0	0	0	0	0.84042961	0.39603072	0.37186239	0.81343421	0.078641806	0.035075698	-0.028148693	-0.075637283
9.06	0	0	0	0	0	0	0.84042961	0.39603071	0.37186238	0.8134342	0.078641806	0.035075698	-0.028148693	-0.075637283
9.07	0	0	0	0	0	0	0.84042961	0.39603071	0.37186238	0.8134342	0.078641805	0.035075697	-0.028148693	-0.075637283
9.08	0	0	0	0	0	0	0.84042961	0.39603071	0.37186238	0.8134342	0.078641805	0.035075697	-0.028148693	-0.075637283
9.09	0	0	0	0	0	0	0.8404296	0.39603071	0.37186238	0.8134342	0.078641804	0.035075697	-0.028148693	-0.075637282
9.1	0	0	0	0	0	0	0.8404296	0.3960307	0.37186238	0.8134342	0.078641804	0.035075697	-0.028148693	-0.075637282
9.11	0	0	0	0	0	0	0.8404296	0.3960307	0.37186238	0.8134342	0.078641803	0.035075696	-0.028148692	-0.075637282
9.12	0	0	0	0	0	0	0.8404296	0.3960307	0.37186237	0.8134342	0.078641803	0.035075696	-0.028148692	-0.075637282
9.13	0	0	0	0	0	0	0.8404296	0.3960307	0.37186237	0.81343419	0.078641803	0.035075696	-0.028148692	-0.075637282
9.14	0	0	0	0	0	0	0.84042959	0.3960307	0.37186237	0.81343419	0.078641802	0.035075696	-0.028148692	-0.075637282
9.15	0	0	0	0	0	0	0.84042959	0.39603069	0.37186237	0.81343419	0.078641802	0.035075695	-0.028148692	-0.075637282
9.16	0	0	0	0	0	0	0.84042959	0.39603069	0.37186237	0.81343419	0.078641801	0.035075695	-0.028148692	-0.075637281
9.17	0	0	0	0	0	0	0.84042959	0.39603069	0.37186237	0.81343419	0.078641801	0.035075695	-0.028148692	-0.075637281
9.18	0	0	0	0	0	0	0.84042959	0.39603069	0.37186236	0.81343419	0.078641801	0.035075695	-0.028148692	-0.075637281
9.19	0	0	0	0	0	0	0.84042959	0.39603068	0.37186236	0.81343419	0.0786418	0.035075695	-0.028148692	-0.075637281
9.2	0	0	0	0	0	0	0.84042958	0.39603068	0.37186236	0.81343419	0.0786418	0.035075694	-0.028148692	-0.075637281
9.21	0	0	0	0	0	0	0.84042958	0.39603068	0.37186236	0.81343418	0.078641799	0.035075694	-0.028148692	-0.075637281
9.22	0	0	0	0	0	0	0.84042958	0.39603068	0.37186236	0.81343418	0.078641799	0.035075694	-0.028148692	-0.075637281
9.23	0	0	0	0	0	0	0.84042958	0.39603068	0.37186236	0.81343418	0.078641799	0.035075694	-0.028148692	-0.075637281
9.24	0	0	0	0	0	0	0.84042958	0.39603068	0.37186236	0.81343418	0.078641798	0.035075694	-0.028148692	-0.075637281
9.25	0	0	0	0	0	0	0.84042958	0.39603067	0.37186235	0.81343418	0.078641798	0.035075693	-0.028148692	-0.07563728
9.26	0	0	0	0	0	0	0.84042957	0.39603067	0.37186235	0.81343418	0.078641797	0.035075693	-0.028148692	-0.07563728
9.27	0	0	0	0	0	0	0.84042957	0.39603067	0.37186235	0.81343418	0.078641797	0.035075693	-0.028148692	-0.07563728
9.28	0	0	0	0	0	0	0.84042957	0.39603067	0.37186235	0.81343418	0.078641797	0.035075693	-0.028148692	-0.07563728
9.29	0	0	0	0	0	0	0.84042957	0.39603067	0.37186235	0.81343418	0.078641796	0.035075693	-0.028148692	-0.07563728
9.3	0	0	0	0	0	0	0.84042957	0.39603066	0.37186235	0.81343417	0.078641796	0.035075692	-0.028148692	-0.07563728
9.31	0	0	0	0	0	0	0.84042957	0.39603066	0.37186235	0.81343417	0.078641796	0.035075692	-0.028148692	-0.07563728
9.32	0	0	0	0	0	0	0.84042956	0.39603066	0.37186235	0.81343417	0.078641795	0.035075692	-0.028148692	-0.07563728
9.33	0	0	0	0	0	0	0.84042956	0.39603066	0.37186234	0.81343417	0.078641795	0.035075692	-0.028148692	-0.07563728
9.34	0	0	0	0	0	0	0.84042956	0.39603066	0.37186234	0.81343417	0.078641795	0.035075692	-0.028148692	-0.07563728
9.35	0	0	0	0	0	0	0.84042956	0.39603066	0.37186234	0.81343417	0.078641794	0.035075692	-0.028148692	-0.075637279
9.36	0	0	0	0	0	0	0.84042956	0.39603065	0.37186234	0.81343417	0.078641794	0.035075691	-0.028148692	-0.075637279
9.37	0	0	0	0	0	0	0.84042956	0.39603065	0.37186234	0.81343417	0.078641794	0.035075691	-0.028148692	-0.075637279
9.38	0	0	0	0	0	0	0.84042956	0.39603065	0.37186234	0.81343417	0.078641793	0.035075691	-0.028148692	-0.075637279
9.39	0	0	0	0	0	0	0.84042955	0.39603065	0.37186234	0.81343417	0.078641793	0.035075691	-0.028148692	-0.075637279
9.4	0	0	0	0	0	0	0.84042955	0.39603065	0.37186234	0.81343417	0.078641793	0.035075691	-0.028148692	-0.075637279
9.41	0	0	0	0	0	0	0.84042955	0.39603065	0.37186234	0.81343416	0.078641793	0.035075691	-0.028148692	-0.075637279
9.42	0	0	0	0	0	0	0.84042955	0.39603065	0.37186233	0.81343416	0.078641792	0.03507569	-0.028148692	-0.075637279
9.43	0	0	0	0	0	0	0.84042955	0.39603064	0.37186233	0.81343416	0.078641792	0.03507569	-0.028148692	-0.075637279
9.44	0	0	0	0	0	0	0.84042955	0.39603064	0.37186233	0.81343416	0.078641792	0.03507569	-0.028148692	-0.075637279
9.45	0	0	0	0	0	0	0.84042955	0.39603064	0.37186233	0.81343416	0.078641791	0.03507569	-0.028148692	-0.075637279
9.46	0	0	0	0	0	0	0.84042955	0.39603064	0.37186233	0.81343416	0.078641791	0.03507569	-0.028148692	-0.075637279
9.47	0	0	0	0	0	0	0.84042954	0.39603064	0.37186233	0.81343416	0.078641791	0.03507569	-0.028148692	-0.075637279
9.48	0	0	0	0	0	0	0.84042954	0.39603064	0.37186233	0.81343416	0.078641791	0.03507569	-0.028148692	-0.075637278
9.49	0	0	0	0	0	0	0.84042954	0.39603064	0.37186233	0.81343416	0.07864179	0.035075689	-0.028148692	-0.075637278
9.5	0	0	0	0	0	0	0.84042954	0.39603063	0.37186233	0.81343416	0.07864179	0.035075689	-0.028148692	-0.075637278
9.51	0	0	0	0	0	0	0.84042954	0.39603063	0.37186233	0.81343416	0.07864179	0.035075689	-0.028148692	-0.075637278
9.52	0	0	0	0	0	0	0.84042954	0.39603063	0.37186233	0.81343416	0.07864179	0.035075689	-0.028148692	-0.075637278
9.53	0	0	0	0	0	0	0.84042954	0.39603063	0.37186232	0.81343416	0.078641789	0.035075689	-0.028148692	-0.075637278
9.54	0	0	0	0	0	0	0.84042954	0.39603063	0.37186232	0.81343415	0.078641789	0.035075689	-0.028148692	-0.075637278
9.55	0	0	0	0	0	0	0.84042954	0.39603063	0.37186232	0.81343415	0.078641789	0.035075689	-0.028148692	-0.075637278
9.56	0	0	0	0	0	0	0.84042953	0.39603063	0.37186232	0.81343415	0.078641789	0.035075689	-0.028148692	-0.075637278
9.57	0	0	0	0	0	0	0.84042953	0.39603063	0.37186232	0.81343415	0.078641788	0.035075688	-0.028148692	-0.075637278
9.58	0	0	0	0	0	0	0.84042953	0.39603062	0.37186232	0.81343415	0.078641788	0.035075688	-0.028148692	-0.075637278
9.59	0	0	0	0	0	0	0.84042953	0.39603062	0.37186232	0.81343415	0.078641788	0.035075688	-0.028148692	-0.075637278
9.6	0	0	0	0	0	0	0.84042953	0.39603062	0.37186232	0.81343415	0.078641788	0.035075688	-0.028148692	-0.075637278
9.61	0	0	0	0	0	0	0.84042953	0.39603062	0.37186232	0.81343415	0.078641788	0.035075688	-0.028148692	-0.075637278
9.62	0	0	0	0	0	0	0.84042953	0.39603062	0.37186232	0.81343415	0.078641787	0.035075688	-0.028148692	-0.075637278
9.63	0	0	0	0	0	0	0.84042953	0.39603062	0.37186232	0.81343415	0.078641787	0.035075688	-0.028148692	-0.075637278
9.64	0	0	0	0	0	0	0.84042953	0.39603062	0.37186232	0.81343415	0.078641787	0.035075688	-0.028148692	-0.075637278
9.65	0	0	0	0	0	0	0.84042953	0.39603062	0.37186232	0.81343415	0.078641787	0.035075687	-0.028148692	-0.075637277
9.66	0	0	0	0	0	0	0.84042953	0.39603062	0.37186231	0.81343415	0.078641786	0.035075687	-0.028148692	-0.075637277
9.67	0	0	0	0	0	0	0.84042952	0.39603062	0.37186231	0.81343415	0.078641786	0.035075687	-0.028148692	-0.075637277
9.68	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343415	0.078641786	0.035075687	-0.028148692	-0.075637277
9.69	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343415	0.078641786	0.035075687	-0.028148692	-0.075637277
9.7	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343415	0.078641786	0.035075687	-0.028148692	-0.075637277
9.71	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343414	0.078641785	0.035075687	-0.028148692	-0.075637277
9.72	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343414	0.078641785	0.035075687	-0.028148692	-0.075637277
9.73	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343414	0.078641785	0.035075687	-0.028148692	-0.075637277
9.74	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343414	0.078641785	0.035075687	-0.028148692	-0.075637277
9.75	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343414	0.078641785	0.035075686	-0.028148692	-0.075637277
9.76	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343414	0.078641785	0.035075686	-0.028148692	-0.075637277
9.77	0	0	0	0	0	0	0.84042952	0.39603061	0.37186231	0.81343414	0.078641784	0.035075686	-0.028148692	-0.075637277
9.78	0	0	0	0	0	0	0.84042952	0.3960306	0.37186231	0.81343414	0.078641784	0.035075686	-0.028148692	-0.075637277
9.79	0	0	0	0	0	0	0.84042951	0.3960306	0.37186231	0.81343414	0.078641784	0.035075686	-0.028148692	-0.075637277
9.8	0	0	0	0	0	0	0.84042951	0.3960306	0.37186231	0.81343414	0.078641784	0.035075686	-0.028148692	-0.075637277
9.81	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641784	0.035075686	-0.028148692	-0.075637277
9.82	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641784	0.035075686	-0.028148692	-0.075637277
9.83	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641783	0.035075686	-0.028148692	-0.075637277
9.84	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641783	0.035075686	-0.028148692	-0.075637277
9.85	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641783	0.035075686	-0.028148692	-0.075637277
9.86	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641783	0.035075685	-0.028148692	-0.075637277
9.87	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641783	0.035075685	-0.028148692	-0.075637277
9.88	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641783	0.035075685	-0.028148692	-0.075637277
9.89	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641782	0.035075685	-0.028148692	-0.075637277
9.9	0	0	0	0	0	0	0.84042951	0.3960306	0.3718623	0.81343414	0.078641782	0.035075685	-0.028148692	-0.075637277
9.91	0	0	0	0	0	0	0.84042951	0.39603059	0.3718623	0.81343414	0.078641782	0.035075685	-0.028148692	-0.075637277
9.92	0	0	0	0	0	0	0.84042951	0.39603059	0.3718623	0.81343414	0.078641782	0.035075685	-0.028148692	-0.075637277
9.93	0	0	0	0	0	0	0.84042951	0.39603059	0.3718623	0.81343414	0.078641782	0.035075685	-0.028148692	-0.075637276
9.94	0	0	0	0	0	0	0.8404295	0.39603059	0.3718623	0.81343413	0.078641782	0.035075685	-0.028148692	-0.075637276
9.95	0	0	0	0	0	0	0.8404295	0.39603059	0.3718623	0.81343413	0.078641782	0.035075685	-0.028148692	-0.075637276
9.96	0	0	0	0	0	0	0.8404295	0.39603059	0.3718623	0.81343413	0.078641781	0.035075685	-0.028148692	-0.075637276
9.97	0	0	0	0	0	0	0.8404295	0.39603059	0.3718623	0.81343413	0.078641781	0.035075685	-0.028148692	-0.075637276
9.98	0	0	0	0	0	0	0.8404295	0.39603059	0.3718623	0.81343413	0.078641781	0.035075685	-0.028148692	-0.075637276
9.99	0	0	0	0	0	0	0.8404295	0.39603059	0.3718623	0.81343413	0.078641781	0.035075685	-0.028148692	-0.075637276
9.9975	0	0	0	0	0	0	0.8404295	0.39603059	0.3718623	0.81343413	0.078641781	0.035075684	-0.028148692	-0.075637276


==> graphics/data/cylinderwake_dt_sim_nofb.dat <==
0	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84042946	0.39603055	0.37186227	0.81343411	0.078641772	0.035075679	-0.028148693	-0.075637276
0.01	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84041417	0.39602032	0.37186014	0.81344031	0.078623618	0.035053146	-0.028174626	-0.075664079
0.02	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84039611	0.39600891	0.37186251	0.8134528	0.078602217	0.035026904	-0.02820361	-0.075691901
0.03	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84037476	0.39599599	0.37186972	0.81347202	0.078577514	0.034996844	-0.028235706	-0.075720654
0.04	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84034969	0.39598123	0.3718821	0.81349845	0.078549441	0.034962875	-0.028270943	-0.075750225
0.05	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84032049	0.39596437	0.3719	0.8135325	0.078517914	0.034924925	-0.028309313	-0.075780492
0.06	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84028673	0.3959451	0.37192379	0.8135746	0.078482853	0.034882928	-0.028350779	-0.07581129
0.07	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84024802	0.39592319	0.37195381	0.81362514	0.078444156	0.034836836	-0.028395273	-0.075842421
0.08	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84020396	0.3958984	0.37199045	0.81368455	0.078401698	0.034786609	-0.02844269	-0.075873661
0.09	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84015417	0.39587052	0.37203406	0.81375318	0.078355333	0.034732217	-0.028492892	-0.07590475
0.1	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8400983	0.3958394	0.37208503	0.81383141	0.078304882	0.034673635	-0.028545703	-0.075935384
0.11	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.840036	0.39580488	0.37214374	0.81391956	0.078250119	0.034610837	-0.028600911	-0.075965212
0.12	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83996695	0.39576691	0.37221057	0.81401797	0.078190761	0.034543794	-0.028658262	-0.075993831
0.13	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83989087	0.39572545	0.37228596	0.81412692	0.07812644	0.034472457	-0.028717462	-0.076020762
0.14	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83980751	0.39568056	0.37237034	0.8142467	0.078056693	0.034396757	-0.02877817	-0.076045456
0.15	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83971667	0.39563239	0.37246421	0.81437758	0.077980933	0.034316588	-0.028840003	-0.076067261
0.16	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83961821	0.39558119	0.37256811	0.81451987	0.077898381	0.034231792	-0.028902525	-0.076085409
0.17	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83951211	0.39552738	0.37268267	0.81467386	0.077808067	0.034142152	-0.028965245	-0.076099007
0.18	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83939845	0.39547151	0.37280865	0.81483992	0.077708758	0.034047368	-0.029027615	-0.076106974
0.19	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8392775	0.39541438	0.37294694	0.81501851	0.077598849	0.033947047	-0.029089017	-0.076108043
0.2	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8391498	0.39535707	0.37309862	0.81521019	0.077476374	0.03384069	-0.029148766	-0.076100732
0.21	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83901619	0.39530096	0.37326501	0.81541571	0.077338874	0.033727681	-0.029206093	-0.076083264
0.22	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83887805	0.39524788	0.37344771	0.8156361	0.077183292	0.033607299	-0.029260142	-0.076053596
0.23	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83873741	0.39520014	0.37364867	0.8158727	0.077006056	0.033478728	-0.029309971	-0.076009358
0.24	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83859704	0.39516061	0.3738702	0.8161273	0.076803015	0.033341105	-0.029354546	-0.075947887
0.25	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83846079	0.39513285	0.37411506	0.81640219	0.076569496	0.033193584	-0.029392748	-0.075866264
0.26	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83833357	0.39512111	0.37438645	0.81670032	0.076300709	0.033035433	-0.029423396	-0.075761377
0.27	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8382214	0.3951304	0.37468803	0.81702525	0.075991932	0.032866164	-0.029445273	-0.075630172
0.28	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8381314	0.39516643	0.37502388	0.81738115	0.07563914	0.032685677	-0.029457173	-0.075469899
0.29	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83807116	0.39523556	0.3753984	0.81777266	0.075239737	0.032494433	-0.02945795	-0.075278434
0.3	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83804854	0.39534461	0.37581622	0.81820449	0.074792829	0.032293587	-0.029446609	-0.075054787
0.31	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83807112	0.39550071	0.37628194	0.81868116	0.074299946	0.032085103	-0.02942237	-0.074799422
0.32	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83814554	0.395711	0.37679993	0.81920636	0.073765494	0.031871857	-0.029384749	-0.074514785
0.33	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8382769	0.39598235	0.37737398	0.81978239	0.073196707	0.03165768	-0.029333644	-0.074205398
0.34	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83846897	0.39632103	0.37800692	0.8204101	0.072603174	0.031447289	-0.029269382	-0.073877799
0.35	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83872367	0.3967324	0.37870037	0.82108767	0.0719973	0.031246221	-0.029192695	-0.07354125
0.36	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83904113	0.39722061	0.37945432	0.82181126	0.071393113	0.031060739	-0.029104766	-0.073205926
0.37	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83942041	0.3977883	0.38026685	0.82257506	0.070805781	0.030897618	-0.029007175	-0.072883871
0.38	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83985882	0.39843641	0.38113406	0.82336923	0.070251444	0.030763903	-0.028901653	-0.072588748
0.39	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84035333	0.3991641	0.38204976	0.82418436	0.069745342	0.030666722	-0.028790202	-0.072331301
0.4	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84090054	0.39996871	0.38300553	0.82500844	0.069302175	0.030613008	-0.028674795	-0.07212524
0.41	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8414968	0.4008458	0.38399092	0.82582674	0.068935189	0.030609243	-0.028557131	-0.071980795
0.42	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84213884	0.40178936	0.38499353	0.82662913	0.068655219	0.030661327	-0.028438719	-0.071903702
0.43	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84282508	0.4027921	0.3859993	0.82740038	0.068470151	0.030774244	-0.028320523	-0.071903785
0.44	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84355381	0.40384566	0.38699306	0.8281285	0.068387303	0.030952141	-0.028202885	-0.071980083
0.45	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84432377	0.40494096	0.38795885	0.82880552	0.068410046	0.031198085	-0.028085571	-0.072133435
0.46	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84513674	0.40606867	0.38888025	0.82941789	0.068539085	0.031514029	-0.027967599	-0.072363705
0.47	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84599195	0.40721941	0.38974125	0.82995962	0.068776785	0.031900858	-0.027847218	-0.072660885
0.48	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84689055	0.40838412	0.39052624	0.83042567	0.069119105	0.032358394	-0.027722303	-0.073020043
0.49	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84783544	0.40955443	0.39122053	0.83080759	0.069563677	0.032885361	-0.027590007	-0.073432914
0.5	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8488244	0.41072257	0.3918112	0.8311016	0.070108726	0.03347953	-0.027447046	-0.073885936
0.51	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84986154	0.41188195	0.39228641	0.83131007	0.070744759	0.034137781	-0.027290447	-0.074366222
0.52	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85094554	0.41302682	0.39263664	0.831423	0.07147143	0.034856099	-0.02711657	-0.074869661
0.53	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85207516	0.41415247	0.39285426	0.83144374	0.072280016	0.035629703	-0.026922538	-0.07537207
0.54	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85325256	0.41525528	0.3929337	0.83137668	0.073163545	0.036453144	-0.026705791	-0.075868969
0.55	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85447323	0.41633239	0.39287176	0.83120902	0.074119169	0.037320145	-0.026464194	-0.076353578
0.56	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85573518	0.41738171	0.39266725	0.83095833	0.075137246	0.038224071	-0.026196856	-0.07679843
0.57	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85703871	0.41840182	0.3923213	0.83061459	0.076209744	0.039157271	-0.025903467	-0.077219079
0.58	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85837534	0.41939162	0.3918368	0.83018176	0.077336479	0.040112161	-0.025585327	-0.077587314
0.59	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85974434	0.42035016	0.39121885	0.82967263	0.078500495	0.041080015	-0.025244549	-0.077906128
0.6	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86114102	0.42127652	0.39047401	0.82907442	0.079703953	0.042052325	-0.024884991	-0.078179356
0.61	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86255406	0.42216942	0.38961068	0.82840834	0.08093537	0.043019422	-0.024511326	-0.078384247
0.62	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86398628	0.42302739	0.38863861	0.82767049	0.082185136	0.043971966	-0.024130001	-0.078545731
0.63	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86541927	0.42384803	0.38756868	0.82686676	0.083453861	0.044899794	-0.023748444	-0.078646406
0.64	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86685564	0.42462866	0.38641307	0.82601347	0.084721737	0.045792684	-0.023375081	-0.078696578
0.65	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86827916	0.42536518	0.38518463	0.82510679	0.085992795	0.046640477	-0.023019807	-0.07870718
0.66	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8696855	0.42605326	0.38389693	0.8241658	0.087248448	0.04743237	-0.022692544	-0.078669993
0.67	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.87106321	0.42668688	0.38256433	0.82319818	0.088487827	0.048158485	-0.022404528	-0.078607881
0.68	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.87240057	0.42725971	0.38120111	0.82221158	0.089697912	0.04880808	-0.022166715	-0.078520125
0.69	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.87369072	0.42776412	0.37982235	0.82122535	0.090870159	0.049371582	-0.021990298	-0.07841767
0.7	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.87491787	0.42819189	0.37844266	0.82024603	0.091997273	0.049839225	-0.021886505	-0.078315141
0.71	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.87607525	0.42853415	0.37707682	0.8192912	0.09306687	0.05020233	-0.021865631	-0.07821661
0.72	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8771478	0.42878126	0.37573942	0.81837343	0.094071988	0.0504526	-0.021937514	-0.07813867
0.73	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.87812683	0.42892372	0.37444447	0.81750659	0.095001982	0.050582894	-0.022110764	-0.078087765
0.74	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.87899863	0.42895147	0.37320574	0.81670686	0.095848036	0.050587042	-0.022392698	-0.078075921
0.75	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.87975407	0.42885508	0.37203618	0.81598612	0.096601608	0.050460182	-0.022789149	-0.078113193
0.76	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8803801	0.42862513	0.37094814	0.81536011	0.097254342	0.05019885	-0.02330406	-0.078206632
0.77	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.88086863	0.42825328	0.36995303	0.81484083	0.097798221	0.049801152	-0.023939567	-0.078366373
0.78	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.88120756	0.42773181	0.36906136	0.81444054	0.098227622	0.04926689	-0.024695627	-0.078597506
0.79	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.88139033	0.42705454	0.36828251	0.81417068	0.098534999	0.048597685	-0.025570064	-0.078906293
0.8	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.88140691	0.42621645	0.36762472	0.81404004	0.098717907	0.047797095	-0.026558486	-0.079296989
0.81	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.88125255	0.42521454	0.3670949	0.81405686	0.098770629	0.046870625	-0.027654207	-0.079771612
0.82	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.88092026	0.42404739	0.36669859	0.81422683	0.098693617	0.045825889	-0.028848402	-0.08033193
0.83	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.88040773	0.42271594	0.36643977	0.81455355	0.098484309	0.044672461	-0.030130065	-0.080977014
0.84	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.87971171	0.42122306	0.3663209	0.81503874	0.098146005	0.043422047	-0.031486233	-0.081704939
0.85	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.87883311	0.41957417	0.36634264	0.81568122	0.097680002	0.042088216	-0.032902083	-0.082512151
0.86	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.87777291	0.41777678	0.3665039	0.8164777	0.097092661	0.040686524	-0.034361175	-0.083393304
0.87	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.87653596	0.41584094	0.36680167	0.81742221	0.096389322	0.039234143	-0.035845656	-0.084341942
0.88	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.87512786	0.41377883	0.36723101	0.81850628	0.095579579	0.037749917	-0.037336554	-0.085349942
0.89	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.87355789	0.41160496	0.36778492	0.81971905	0.094672664	0.036253908	-0.038814016	-0.086408054
0.9	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.87183651	0.40933579	0.36845439	0.82104721	0.093681311	0.034767352	-0.040257664	-0.087505798
0.91	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86997761	0.40698975	0.36922835	0.82247532	0.092618223	0.033312167	-0.041646839	-0.088631636
0.92	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86799654	0.40458687	0.3700937	0.82398586	0.091498877	0.031910795	-0.042960974	-0.089773129
0.93	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86591169	0.40214866	0.37103539	0.8255595	0.090338759	0.030585694	-0.044179848	-0.090917045
0.94	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86374292	0.39969767	0.37203654	0.82717536	0.089155378	0.029359096	-0.045283934	-0.092049515
0.95	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.86151265	0.39725741	0.37307857	0.82881124	0.087966079	0.0282525	-0.046254653	-0.093156203
0.96	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85924458	0.39485179	0.37414145	0.83044396	0.086789442	0.027286378	-0.047074674	-0.094222449
0.97	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8569643	0.39250501	0.3752039	0.83204963	0.085643555	0.026479704	-0.047728148	-0.09523345
0.98	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85469823	0.3902411	0.37624372	0.83360397	0.084546937	0.025849645	-0.048200962	-0.096174439
0.99	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85247394	0.3880837	0.37723812	0.83508262	0.083517203	0.025411155	-0.048480934	-0.097030861
1	0	0	0	0	0	0	0.85031916	0.38605568	0.37816412	0.83646147	0.082571611	0.025176697	-0.048558016	-0.097788584
1.01	0	0	0	0	0	0	0.84827719	0.38418915	0.3790009	0.83771072	0.081744266	0.025178504	-0.04839852	-0.098407309
1.02	0	0	0	0	0	0	0.84636297	0.38249563	0.37971939	0.83880755	0.081035172	0.025404476	-0.048019992	-0.098900144
1.03	0	0	0	0	0	0	0.84460373	0.38099459	0.38029807	0.83972985	0.080457506	0.025858157	-0.047419602	-0.099255488
1.04	0	0	0	0	0	0	0.84302519	0.3797037	0.38071689	0.84045692	0.080022814	0.026539736	-0.046597224	-0.099463019
1.05	0	0	0	0	0	0	0.84165134	0.37863872	0.38095772	0.8409697	0.079740596	0.027445976	-0.045555529	-0.099513902
1.06	0	0	0	0	0	0	0.84050391	0.37781334	0.38100469	0.84125102	0.07961832	0.028570229	-0.044300033	-0.099401033
1.07	0	0	0	0	0	0	0.83960204	0.37723897	0.38084461	0.84128584	0.079661223	0.029902488	-0.042839148	-0.099119242
1.08	0	0	0	0	0	0	0.8389618	0.37692467	0.38046721	0.84106146	0.079872331	0.031429518	-0.041184196	-0.098665469
1.09	0	0	0	0	0	0	0.838596	0.37687697	0.37986544	0.84056772	0.080252403	0.033135037	-0.039349396	-0.098038954
1.1	0	0	0	0	0	0	0.83851381	0.37709974	0.37903563	0.83979723	0.080799976	0.034999955	-0.037351829	-0.097241392
1.11	0	0	0	0	0	0	0.83872062	0.3775941	0.37797764	0.83874553	0.081511445	0.037002664	-0.035211349	-0.096277044
1.12	0	0	0	0	0	0	0.83921789	0.37835828	0.37669487	0.83741128	0.082381145	0.039119365	-0.032950476	-0.095152833
1.13	0	0	0	0	0	0	0.84000305	0.37938745	0.37519426	0.83579637	0.083401518	0.041324435	-0.030594225	-0.093878392
1.14	0	0	0	0	0	0	0.84106952	0.38067369	0.37348617	0.83390608	0.084563233	0.043590819	-0.028169899	-0.092466051
1.15	0	0	0	0	0	0	0.84240678	0.38220578	0.3715842	0.83174915	0.08585539	0.045890441	-0.025706826	-0.090930813
1.16	0	0	0	0	0	0	0.84400047	0.38396918	0.36950493	0.82933779	0.087265736	0.048194628	-0.02323605	-0.089290243
1.17	0	0	0	0	0	0	0.84583254	0.38594589	0.36726764	0.82668782	0.088780832	0.05047453	-0.020789964	-0.087564304
1.18	0	0	0	0	0	0	0.84788154	0.38811447	0.36489387	0.82381849	0.090386298	0.052701536	-0.018401897	-0.08577522
1.19	0	0	0	0	0	0	0.85012274	0.39044997	0.36240705	0.82075244	0.092067113	0.054847675	-0.016105663	-0.083947141
1.2	0	0	0	0	0	0	0.85252847	0.39292403	0.359832	0.81751561	0.09380774	0.056885992	-0.013935062	-0.082105891
1.21	0	0	0	0	0	0	0.85506836	0.39550493	0.35719442	0.81413689	0.095592459	0.058790883	-0.011923362	-0.080278664
1.22	0	0	0	0	0	0	0.85770946	0.39815776	0.35452039	0.8106479	0.09740568	0.060538397	-0.010102757	-0.078493534
1.23	0	0	0	0	0	0	0.86041651	0.40084465	0.35183587	0.80708262	0.099231924	0.062106474	-0.0085038252	-0.07677913
1.24	0	0	0	0	0	0	0.86315223	0.40352508	0.34916619	0.80347685	0.10105615	0.063475128	-0.0071549771	-0.075164098
1.25	0	0	0	0	0	0	0.86587724	0.4061562	0.34653559	0.79986784	0.10286376	0.064626549	-0.0060819472	-0.073676615
1.26	0	0	0	0	0	0	0.8685507	0.40869335	0.34396686	0.79629354	0.10464024	0.065545146	-0.0053072835	-0.072343854
1.27	0	0	0	0	0	0	0.87113038	0.41109059	0.34148101	0.79279218	0.10637118	0.066217511	-0.0048499027	-0.07119129
1.28	0	0	0	0	0	0	0.87357344	0.41330135	0.33909708	0.78940163	0.10804123	0.066632302	-0.004724684	-0.070242143
1.29	0	0	0	0	0	0	0.87583752	0.41527925	0.33683201	0.7861589	0.10963382	0.066780122	-0.0049421253	-0.069516595
1.3	0	0	0	0	0	0	0.87788111	0.41697891	0.33470072	0.78309983	0.11113075	0.066653398	-0.0055080794	-0.069031157
1.31	0	0	0	0	0	0	0.87966496	0.41835689	0.33271623	0.78025854	0.11251126	0.066246292	-0.0064235428	-0.068798078
1.32	0	0	0	0	0	0	0.88115316	0.41937271	0.33088997	0.77766758	0.11375191	0.065554552	-0.0076845458	-0.068824517
1.33	0	0	0	0	0	0	0.88231358	0.41998994	0.32923206	0.77535757	0.1148278	0.064575658	-0.0092821096	-0.069112618
1.34	0	0	0	0	0	0	0.88311784	0.42017705	0.32775186	0.77335677	0.11571189	0.063308908	-0.011202294	-0.069659165
1.35	0	0	0	0	0	0	0.88354348	0.41990852	0.32645824	0.7716918	0.11637593	0.061755596	-0.013426348	-0.070455067
1.36	0	0	0	0	0	0	0.88357021	0.41916559	0.32536007	0.77038636	0.1167939	0.059919364	-0.015930894	-0.071487061
1.37	0	0	0	0	0	0	0.88318518	0.41793707	0.32446651	0.76946115	0.11693731	0.057806513	-0.018688207	-0.072736809
1.38	0	0	0	0	0	0	0.8823776	0.41621971	0.32378713	0.76893489	0.11678562	0.055426677	-0.02166674	-0.074181741
1.39	0	0	0	0	0	0	0.88114077	0.41401859	0.32333207	0.76882061	0.11631793	0.052792969	-0.024831299	-0.075798256
1.4	0	0	0	0	0	0	0.87947411	0.41134707	0.32311188	0.76912811	0.11552046	0.049922758	-0.028143753	-0.077558159
1.41	0	0	0	0	0	0	0.87737689	0.40822664	0.32313716	0.76986304	0.11438679	0.046837747	-0.031563501	-0.079433864
1.42	0	0	0	0	0	0	0.87485614	0.40468651	0.3234182	0.77102198	0.11291545	0.043564598	-0.035047994	-0.081398734
1.43	0	0	0	0	0	0	0.871916	0.40076271	0.32396434	0.77259968	0.11111577	0.040134738	-0.038553401	-0.083422407
1.44	0	0	0	0	0	0	0.8685738	0.39649788	0.32478317	0.77458172	0.10899684	0.036584258	-0.042035119	-0.085481364
1.45	0	0	0	0	0	0	0.86484137	0.39193974	0.32587983	0.77694569	0.1065871	0.032954154	-0.04544854	-0.087549395
1.46	0	0	0	0	0	0	0.86073961	0.38714038	0.32725623	0.77966794	0.10390777	0.029289284	-0.048749487	-0.08960162
1.47	0	0	0	0	0	0	0.85629997	0.38215537	0.32891005	0.78271252	0.10099216	0.025638028	-0.051894955	-0.091620089
1.48	0	0	0	0	0	0	0.85154479	0.37704259	0.33083426	0.78604062	0.097885549	0.022051493	-0.054843524	-0.093581459
1.49	0	0	0	0	0	0	0.84651755	0.37186114	0.33301657	0.78960975	0.094618576	0.018582537	-0.05755603	-0.095468462
1.5	0	0	0	0	0	0	0.84125926	0.36667082	0.33543847	0.79337102	0.091246151	0.015284458	-0.059996055	-0.097264072
1.51	0	0	0	0	0	0	0.83581039	0.36153074	0.33807583	0.79727095	0.087814926	0.012210347	-0.062129999	-0.098952839
1.52	0	0	0	0	0	0	0.8302327	0.35649871	0.34089821	0.8012582	0.084365983	0.0094114405	-0.063928045	-0.10051573
1.53	0	0	0	0	0	0	0.82457508	0.35163069	0.34386921	0.80527747	0.080962588	0.0069362134	-0.065363904	-0.1019412
1.54	0	0	0	0	0	0	0.81889683	0.34697941	0.34694741	0.80926686	0.077643625	0.0048294456	-0.066415188	-0.10321479
1.55	0	0	0	0	0	0	0.81326902	0.34259441	0.35008628	0.81318022	0.0744585	0.0031306836	-0.067063867	-0.10431322
1.56	0	0	0	0	0	0	0.80774609	0.33852128	0.35323579	0.81695359	0.071460633	0.0018738067	-0.067295744	-0.10523571
1.57	0	0	0	0	0	0	0.80240069	0.33480084	0.35634303	0.82053713	0.068681483	0.0010862562	-0.067101235	-0.10595184
1.58	0	0	0	0	0	0	0.79729928	0.33146947	0.35935379	0.82388564	0.066166702	0.00078770475	-0.066474612	-0.10645436
1.59	0	0	0	0	0	0	0.79250191	0.32855865	0.36221353	0.82693855	0.063949929	0.00099049312	-0.065414623	-0.10673187
1.6	0	0	0	0	0	0	0.78807656	0.32609464	0.36486908	0.8296663	0.062054654	0.001698852	-0.063924106	-0.10675393
1.61	0	0	0	0	0	0	0.78408108	0.32409919	0.36726969	0.83201721	0.060508598	0.0029085133	-0.062010111	-0.10652888
1.62	0	0	0	0	0	0	0.78056905	0.32258923	0.36936836	0.83395615	0.059326477	0.004607565	-0.059683918	-0.10602429
1.63	0	0	0	0	0	0	0.77759232	0.32157716	0.37112345	0.83545766	0.058517167	0.0067758119	-0.056960847	-0.10523865
1.64	0	0	0	0	0	0	0.7751929	0.32107157	0.37249893	0.83648036	0.058087526	0.0093856875	-0.053860835	-0.10416739
1.65	0	0	0	0	0	0	0.77340474	0.32107709	0.37346612	0.83701307	0.058034546	0.012402582	-0.050407666	-0.10279035
1.66	0	0	0	0	0	0	0.77225703	0.32159496	0.37400382	0.83702933	0.058349863	0.015785504	-0.046630084	-0.10112453
1.67	0	0	0	0	0	0	0.77176655	0.32262333	0.37409881	0.83651359	0.059022057	0.019487817	-0.042560991	-0.099156529
1.68	0	0	0	0	0	0	0.7719428	0.32415718	0.37374663	0.83546475	0.060032223	0.023458121	-0.038237947	-0.096898514
1.69	0	0	0	0	0	0	0.77278597	0.32618861	0.3729507	0.83386914	0.061358775	0.027641274	-0.033703397	-0.094365436
1.7	0	0	0	0	0	0	0.77428529	0.32870653	0.37172331	0.83173635	0.062977127	0.031978929	-0.029003503	-0.091564055
1.71	0	0	0	0	0	0	0.77642235	0.33169655	0.37008451	0.82907159	0.064858198	0.036411095	-0.024189505	-0.088525082
1.72	0	0	0	0	0	0	0.77916875	0.33514068	0.36806172	0.82588908	0.066972458	0.040876634	-0.019316077	-0.085268545
1.73	0	0	0	0	0	0	0.78248787	0.33901678	0.36568948	0.82221193	0.06928791	0.045314498	-0.014441531	-0.08182968
1.74	0	0	0	0	0	0	0.78633588	0.34329821	0.36300804	0.81806499	0.071771268	0.04966464	-0.0096271798	-0.078244406
1.75	0	0	0	0	0	0	0.79066153	0.34795319	0.36006298	0.81348583	0.074389687	0.053868777	-0.0049361865	-0.07455258
1.76	0	0	0	0	0	0	0.79540797	0.3529445	0.35690376	0.80851345	0.07710882	0.057871391	-0.00043322984	-0.070801936
1.77	0	0	0	0	0	0	0.80051348	0.35822904	0.35358284	0.80319743	0.079895295	0.061620266	0.003817122	-0.067037967
1.78	0	0	0	0	0	0	0.80591219	0.36375769	0.35015448	0.79759234	0.082715435	0.065067225	0.0077510632	-0.063313708
1.79	0	0	0	0	0	0	0.81153573	0.3694753	0.34667346	0.79175863	0.085535843	0.068168554	0.01130708	-0.059680218
1.8	0	0	0	0	0	0	0.81731366	0.37532094	0.3431941	0.78576411	0.088323646	0.070885343	0.014427067	-0.056190201
1.81	0	0	0	0	0	0	0.82317484	0.38122843	0.339769	0.77968006	0.091045931	0.073183758	0.017057547	-0.052896174
1.82	0	0	0	0	0	0	0.82904808	0.38712707	0.33644817	0.77358332	0.09367028	0.075035058	0.019150976	-0.049847391
1.83	0	0	0	0	0	0	0.83486301	0.39294268	0.33327813	0.76755386	0.096164388	0.076415638	0.020666722	-0.047091502
1.84	0	0	0	0	0	0	0.84055082	0.39859889	0.33030126	0.76167388	0.098496224	0.077306883	0.021572136	-0.044671111
1.85	0	0	0	0	0	0	0.84604472	0.40401846	0.32755536	0.75602731	0.10063419	0.077695009	0.021843322	-0.042624014
1.86	0	0	0	0	0	0	0.85128055	0.40912498	0.32507338	0.75069759	0.1025471	0.07757088	0.021465767	-0.040982012
1.87	0	0	0	0	0	0	0.85619711	0.41384438	0.32288346	0.745767	0.10420464	0.076929819	0.020434783	-0.039769834
1.88	0	0	0	0	0	0	0.86073657	0.41810661	0.32100917	0.74131485	0.10557753	0.075771473	0.018755683	-0.039005076
1.89	0	0	0	0	0	0	0.86484469	0.42184722	0.31946992	0.73741606	0.10663811	0.074099765	0.016443795	-0.038697417
1.9	0	0	0	0	0	0	0.86847123	0.42500878	0.31828159	0.73413977	0.10736069	0.071922917	0.013524231	-0.038848756
1.91	0	0	0	0	0	0	0.87157008	0.42754218	0.31745723	0.73154773	0.10772231	0.069253606	0.010031478	-0.039453222
1.92	0	0	0	0	0	0	0.87409974	0.42940773	0.31700782	0.72969309	0.10770317	0.066109192	0.006008823	-0.040497537
1.93	0	0	0	0	0	0	0.87602348	0.43057598	0.31694297	0.72861901	0.10728751	0.062512055	0.0015076121	-0.041961619
1.94	0	0	0	0	0	0	0.87730989	0.43102843	0.31727155	0.7283576	0.10646403	0.058489963	-0.0034136016	-0.043819304
1.95	0	0	0	0	0	0	0.87793313	0.43075786	0.3180021	0.72892902	0.10522678	0.054076464	-0.0086900288	-0.046039313
1.96	0	0	0	0	0	0	0.87787357	0.42976855	0.31914304	0.73034072	0.10357552	0.049311235	-0.014251689	-0.048586251
1.97	0	0	0	0	0	0	0.87711807	0.42807624	0.3207025	0.73258708	0.10151652	0.044240348	-0.020024537	-0.051421721
1.98	0	0	0	0	0	0	0.87566074	0.42570788	0.32268795	0.73564921	0.099062681	0.038916393	-0.025931635	-0.054505412
1.99	0	0	0	0	0	0	0.87350321	0.42270122	0.32510543	0.73949511	0.096234126	0.033398423	-0.031894373	-0.057796135
2	0	0	0	0	0	0	0.87065535	0.41910414	0.32795856	0.74408014	0.093058124	0.02775168	-0.037833708	-0.061252762
2.01	0	0	0	0	0	0	0.86713558	0.41497388	0.33124727	0.74934778	0.089569249	0.022047075	-0.043671421	-0.064834991
2.02	0	0	0	0	0	0	0.86297139	0.41037601	0.33496645	0.75523071	0.085809037	0.016360404	-0.049331341	-0.068503939
2.03	0	0	0	0	0	0	0.85819956	0.40538326	0.33910453	0.76165215	0.081825693	0.010771321	-0.054740537	-0.072222511
2.04	0	0	0	0	0	0	0.85286642	0.40007415	0.34364208	0.76852738	0.07767339	0.0053620502	-0.059830413	-0.075955546
2.05	0	0	0	0	0	0	0.84702784	0.39453153	0.34855066	0.77576554	0.073411531	0.00021590505	-0.064537691	-0.079669755
2.06	0	0	0	0	0	0	0.84074908	0.38884089	0.35379194	0.78327139	0.069103666	-0.004584381	-0.068805237	-0.083333475
2.07	0	0	0	0	0	0	0.83410444	0.38308869	0.35931719	0.79094728	0.06481636	-0.0089584243	-0.072582687	-0.086916258
2.08	0	0	0	0	0	0	0.82717665	0.37736059	0.36506717	0.79869495	0.060617787	-0.012830023	-0.075826865	-0.090388386
2.09	0	0	0	0	0	0	0.820056	0.3717398	0.37097269	0.80641727	0.056576309	-0.016128965	-0.078501966	-0.093720323
2.1	0	0	0	0	0	0	0.81283931	0.36630539	0.37695547	0.81401983	0.052758886	-0.018792754	-0.080579514	-0.096882211
2.11	0	0	0	0	0	0	0.80562849	0.36113097	0.38292969	0.82141223	0.049229539	-0.020768171	-0.082038116	-0.099843451
2.12	0	0	0	0	0	0	0.79852904	0.35628344	0.38880383	0.82850919	0.046047774	-0.022012622	-0.082863036	-0.10257242
2.13	0	0	0	0	0	0	0.79164823	0.35182219	0.39448304	0.83523126	0.043267158	-0.022495209	-0.083045674	-0.10503641
2.14	0	0	0	0	0	0	0.78509314	0.34779858	0.39987157	0.84150531	0.040933986	-0.022197493	-0.082582973	-0.10720176
2.15	0	0	0	0	0	0	0.77896866	0.34425581	0.40487552	0.84726475	0.039086215	-0.02111392	-0.081476867	-0.10903421
2.16	0	0	0	0	0	0	0.77337531	0.34122924	0.40940544	0.8524495	0.037752602	-0.019251918	-0.079733811	-0.11049958
2.17	0	0	0	0	0	0	0.76840717	0.33874696	0.41337888	0.8570058	0.036952179	-0.016631663	-0.07736448	-0.11156451
2.18	0	0	0	0	0	0	0.76414989	0.33683066	0.41672267	0.86088601	0.036694037	-0.013285567	-0.07438366	-0.1121975
2.19	0	0	0	0	0	0	0.76067877	0.3354968	0.41937489	0.86404831	0.036977443	-0.0092574935	-0.070810374	-0.11236994
2.2	0	0	0	0	0	0	0.75805716	0.33475767	0.42128639	0.86645652	0.037792289	-0.0046017884	-0.066668223	-0.1120573
2.21	0	0	0	0	0	0	0.75633509	0.33462257	0.42242192	0.86808002	0.039119833	0.00061785865	-0.061985932	-0.11124029
2.22	0	0	0	0	0	0	0.75554819	0.33509873	0.42276087	0.86889378	0.040933695	0.006329661	-0.05679802	-0.10990592
2.23	0	0	0	0	0	0	0.75571704	0.336192	0.42229751	0.86887864	0.043201034	0.012455059	-0.05114554	-0.10804853
2.24	0	0	0	0	0	0	0.7568468	0.33790709	0.42104092	0.86802168	0.045883855	0.018910099	-0.045076796	-0.1056707
2.25	0	0	0	0	0	0	0.75892731	0.34024747	0.41901462	0.86631673	0.048940352	0.025606837	-0.038647941	-0.10278393
2.26	0	0	0	0	0	0	0.76193347	0.34321475	0.41625585	0.86376506	0.052326211	0.03245478	-0.031923381	-0.099409229
2.27	0	0	0	0	0	0	0.76582604	0.34680765	0.41281463	0.86037606	0.055995823	0.039362331	-0.0249759	-0.095577376
2.28	0	0	0	0	0	0	0.77055264	0.35102059	0.40875266	0.85616797	0.059903326	0.04623824	-0.017886464	-0.091329061
2.29	0	0	0	0	0	0	0.77604908	0.35584204	0.40414191	0.85116858	0.064003442	0.052993043	-0.010743644	-0.086714701
2.3	0	0	0	0	0	0	0.78224092	0.36125272	0.39906306	0.84541588	0.068252077	0.059540454	-0.0036426617	-0.08179401
2.31	0	0	0	0	0	0	0.78904506	0.36722381	0.39360382	0.83895853	0.072606674	0.065798679	0.003315946	-0.076635285
2.32	0	0	0	0	0	0	0.79637158	0.37371536	0.38785695	0.83185622	0.077026321	0.071691597	0.010028022	-0.071314412
2.33	0	0	0	0	0	0	0.80412547	0.38067506	0.3819182	0.82417979	0.081471629	0.077149761	0.016387788	-0.065913581
2.34	0	0	0	0	0	0	0.8122084	0.38803738	0.37588415	0.81601116	0.085904431	0.082111173	0.022290086	-0.060519745
2.35	0	0	0	0	0	0	0.82052038	0.39572343	0.36984994	0.80744297	0.090287325	0.086521785	0.027632782	-0.055222832
2.36	0	0	0	0	0	0	0.82896126	0.40364137	0.36390705	0.79857796	0.094583152	0.090335705	0.032319241	-0.05011376
2.37	0	0	0	0	0	0	0.83743207	0.41168755	0.35814117	0.78952803	0.098754439	0.093515102	0.036260765	-0.045282302
2.38	0	0	0	0	0	0	0.84583604	0.41974829	0.35263032	0.78041301	0.10276291	0.096029817	0.039378904	-0.040814863
2.39	0	0	0	0	0	0	0.85407945	0.42770228	0.34744327	0.7713592	0.10656909	0.097856751	0.041607528	-0.036792257
2.4	0	0	0	0	0	0	0.86207222	0.43542338	0.3426384	0.76249752	0.11013209	0.098979069	0.042894589	-0.033287546
2.41	0	0	0	0	0	0	0.86972823	0.4427839	0.33826311	0.75396151	0.11340959	0.099385332	0.043203496	-0.03036405
2.42	0	0	0	0	0	0	0.87696552	0.44965789	0.33435374	0.74588506	0.11635807	0.099068664	0.042514055	-0.028073605
2.43	0	0	0	0	0	0	0.8837063	0.45592451	0.33093622	0.73839997	0.11893318	0.098026045	0.040822954	-0.026455157
2.44	0	0	0	0	0	0	0.88987702	0.46147125	0.32802716	0.73163338	0.12109048	0.096257862	0.038143798	-0.025533757
2.45	0	0	0	0	0	0	0.89540832	0.46619674	0.32563564	0.72570517	0.12278624	0.093767775	0.034506721	-0.025320035
2.46	0	0	0	0	0	0	0.90023513	0.47001319	0.3237653	0.72072533	0.12397849	0.090562963	0.029957623	-0.025810161
2.47	0	0	0	0	0	0	0.90429683	0.47284832	0.32241668	0.71679139	0.1246282	0.086654749	0.024557098	-0.026986343
2.48	0	0	0	0	0	0	0.90753757	0.47464679	0.3215897	0.71398602	0.1247005	0.082059585	0.018379123	-0.028817816
2.49	0	0	0	0	0	0	0.90990671	0.47537113	0.32128588	0.71237483	0.12416607	0.0768003	0.011509583	-0.031262305
2.5	0	0	0	0	0	0	0.91135938	0.47500225	0.32151024	0.71200445	0.12300247	0.070907518	0.0040446753	-0.03426789
2.51	0	0	0	0	0	0	0.91185727	0.47353963	0.32227252	0.71290103	0.12119548	0.064421108	-0.0039107535	-0.037775174
2.52	0	0	0	0	0	0	0.9113694	0.47100117	0.32358776	0.7150691	0.1187403	0.057391525	-0.012244925	-0.041719641
2.53	0	0	0	0	0	0	0.90987316	0.46742288	0.32547587	0.71849106	0.11564274	0.049880909	-0.020840907	-0.046034075
2.54	0	0	0	0	0	0	0.90735537	0.46285825	0.32796035	0.7231271	0.11192012	0.041963828	-0.029578463	-0.050650894
2.55	0	0	0	0	0	0	0.9038134	0.45737756	0.33106619	0.72891577	0.10760199	0.033727544	-0.038335981	-0.055504267
2.56	0	0	0	0	0	0	0.89925633	0.4510668	0.33481695	0.73577521	0.10273057	0.025271755	-0.046992508	-0.060531882
2.57	0	0	0	0	0	0	0.89370616	0.44402638	0.33923136	0.74360486	0.097360836	0.016707744	-0.055429843	-0.065676258
2.58	0	0	0	0	0	0	0.8871988	0.43636949	0.34431955	0.75228778	0.091560303	0.0081569304	-0.063534674	-0.070885545
2.59	0	0	0	0	0	0	0.87978507	0.42822004	0.35007936	0.76169353	0.085408366	-0.00025117005	-0.071200657	-0.076113765
2.6	0	0	0	0	0	0	0.87153137	0.41971024	0.35649284	0.77168129	0.078995252	-0.0083815158	-0.078330364	-0.081320498
2.61	0	0	0	0	0	0	0.86252014	0.41097777	0.36352337	0.78210336	0.072420549	-0.016096576	-0.084836964	-0.086470066
2.62	0	0	0	0	0	0	0.85284989	0.40216261	0.37111365	0.79280878	0.065791321	-0.02325971	-0.090645532	-0.091530297
2.63	0	0	0	0	0	0	0.84263486	0.39340359	0.3791846	0.80364681	0.059219837	-0.029738765	-0.095693881	-0.096470978
2.64	0	0	0	0	0	0	0.83200411	0.38483494	0.38763561	0.81447031	0.052820967	-0.035409725	-0.099932851	-0.10126214
2.65	0	0	0	0	0	0	0.82110019	0.37658277	0.39634589	0.82513864	0.046709308	-0.040160247	-0.103326	-0.10587234
2.66	0	0	0	0	0	0	0.81007716	0.36876192	0.40517709	0.83552009	0.040996148	-0.043892911	-0.10584875	-0.1102671
2.67	0	0	0	0	0	0	0.79909818	0.36147328	0.41397709	0.8454936	0.035786368	-0.046528035	-0.10748699	-0.1144077
2.68	0	0	0	0	0	0	0.78833253	0.35480172	0.42258456	0.85494977	0.031175426	-0.048005896	-0.10823535	-0.11825038
2.69	0	0	0	0	0	0	0.7779522	0.34881497	0.43083429	0.86379114	0.027246548	-0.048288269	-0.10809524	-0.1217462
2.7	0	0	0	0	0	0	0.76812822	0.3435634	0.43856273	0.87193173	0.024068281	-0.047359213	-0.10707295	-0.12484141
2.71	0	0	0	0	0	0	0.75902675	0.33908091	0.4456136	0.87929608	0.021692545	-0.045225094	-0.10517791	-0.12747856
2.72	0	0	0	0	0	0	0.75080504	0.33538679	0.45184298	0.8858179	0.020153296	-0.041913909	-0.10242152	-0.129598
2.73	0	0	0	0	0	0	0.74360763	0.33248839	0.45712385	0.89143849	0.019465897	-0.037473981	-0.098816484	-0.13113996
2.74	0	0	0	0	0	0	0.73756271	0.33038456	0.46134967	0.89610534	0.01962726	-0.031972196	-0.094376994	-0.13204674
2.75	0	0	0	0	0	0	0.73277893	0.3290693	0.46443697	0.89977097	0.02061675	-0.02549192	-0.089119613	-0.13226509
2.76	0	0	0	0	0	0	0.72934281	0.32853549	0.4663269	0.90239211	0.02239781	-0.018130766	-0.083064862	-0.13174856
2.77	0	0	0	0	0	0	0.72731678	0.3287782	0.46698581	0.90392957	0.024920196	-0.0099983456	-0.076239334	-0.1304597
2.78	0	0	0	0	0	0	0.72673796	0.32979725	0.46640514	0.9043485	0.028122676	-0.0012140909	-0.06867813	-0.12837205
2.79	0	0	0	0	0	0	0.72761767	0.33159875	0.46460058	0.90361918	0.031936001	0.0080948253	-0.060427337	-0.12547192
2.8	0	0	0	0	0	0	0.72994173	0.33419544	0.46161096	0.90171832	0.036285944	0.017795479	-0.051546325	-0.12175987
2.81	0	0	0	0	0	0	0.73367139	0.33760566	0.45749679	0.89863046	0.041096226	0.027751156	-0.042109616	-0.11725198
2.82	0	0	0	0	0	0	0.73874486	0.34185106	0.4523387	0.8943498	0.046291142	0.037823364	-0.03220814	-0.11198074
2.83	0	0	0	0	0	0	0.74507944	0.34695315	0.4462357	0.88888189	0.051797764	0.047873942	-0.02194976	-0.10599566
2.84	0	0	0	0	0	0	0.75257398	0.35292907	0.43930331	0.88224544	0.05754762	0.057767312	-0.011458961	-0.099363452
2.85	0	0	0	0	0	0	0.76111169	0.35978669	0.43167144	0.87447395	0.063477793	0.067372847	-0.00087568896	-0.092167787
2.86	0	0	0	0	0	0	0.77056322	0.36751968	0.4234819	0.86561714	0.069531425	0.076567272	0.0096466805	-0.0845086
2.87	0	0	0	0	0	0	0.78078977	0.3761029	0.41488555	0.85574212	0.075657646	0.085236987	0.01994418	-0.076500823
2.88	0	0	0	0	0	0	0.79164629	0.3854884	0.40603893	0.84493425	0.081810948	0.093280142	0.029845821	-0.068272591
2.89	0	0	0	0	0	0	0.80298465	0.39560256	0.39710046	0.83329754	0.087950094	0.10060829	0.039177766	-0.059962884
2.9	0	0	0	0	0	0	0.81465648	0.40634455	0.38822623	0.8209547	0.094036637	0.10714751	0.047767944	-0.051718637
2.91	0	0	0	0	0	0	0.82651591	0.41758639	0.37956556	0.80804659	0.1000332	0.11283874	0.055450905	-0.043691339
2.92	0	0	0	0	0	0	0.83842173	0.42917452	0.37125644	0.7947312	0.10590165	0.11763748	0.062072683	-0.036033229
2.93	0	0	0	0	0	0	0.85023909	0.4409331	0.3634213	0.78118207	0.11160136	0.12151257	0.067495435	-0.028893169
2.94	0	0	0	0	0	0	0.86184052	0.45266857	0.35616326	0.76758613	0.11708774	0.12444437	0.071601606	-0.022412346
2.95	0	0	0	0	0	0	0.8731064	0.46417552	0.3495632	0.75414097	0.12231119	0.12642235	0.074297421	-0.016719969
2.96	0	0	0	0	0	0	0.88392473	0.47524326	0.34367804	0.74105163	0.12721653	0.12744225	0.075515514	-0.01192915
2.97	0	0	0	0	0	0	0.89419048	0.48566279	0.33854033	0.72852692	0.13174302	0.12750337	0.0752166	-0.0081331784
2.98	0	0	0	0	0	0	0.90380469	0.49523362	0.33415937	0.71677541	0.13582495	0.12660594	0.073390114	-0.0054023895
2.99	0	0	0	0	0	0	0.91267346	0.50377012	0.33052396	0.70600109	0.13939261	0.12474922	0.070053865	-0.0037818082
3	0	0	0	0	0	0	0.92070712	0.51110675	0.32760658	0.69639892	0.14237381	0.12193053	0.065252777	-0.0032897308
3.01	0	0	0	0	0	0	0.92781962	0.51710225	0.32536886	0.68815036	0.1446956	0.1181453	0.059056901	-0.0039173504
3.02	0	0	0	0	0	0	0.93392828	0.52164231	0.32376796	0.68141885	0.14628633	0.11338841	0.051558891	-0.005629488
3.03	0	0	0	0	0	0	0.93895389	0.52464107	0.32276338	0.6763456	0.14707794	0.10765663	0.042871211	-0.0083664376
3.04	0	0	0	0	0	0	0.94282114	0.5260415	0.32232355	0.6730456	0.1470084	0.10095192	0.033123299	-0.012046874
3.05	0	0	0	0	0	0	0.94545936	0.5258151	0.32243159	0.67160408	0.14602429	0.093285319	0.022458898	-0.016571711
3.06	0	0	0	0	0	0	0.94680349	0.52396113	0.32308963	0.67207359	0.14408339	0.084681112	0.01103365	-0.021828733
3.07	0	0	0	0	0	0	0.94679545	0.52050583	0.3243211	0.6744718	0.14115724	0.075180691	-0.00098703458	-0.027697747
3.08	0	0	0	0	0	0	0.94538565	0.51550173	0.32617077	0.67878009	0.1372335	0.064845992	-0.01342996	-0.034055968
3.09	0	0	0	0	0	0	0.9425349	0.50902702	0.3287023	0.68494318	0.13231815	0.053762127	-0.026116178	-0.04078327
3.1	0	0	0	0	0	0	0.93821659	0.50118518	0.33199338	0.69286977	0.12643721	0.042039045	-0.038863292	-0.047766961
3.11	0	0	0	0	0	0	0.93241899	0.4921043	0.33612899	0.70243429	0.11963816	0.029812066	-0.051488218	-0.054905751
3.12	0	0	0	0	0	0	0.92514785	0.48193617	0.34119302	0.71347969	0.11199078	0.01724119	-0.063810499	-0.062112651
3.13	0	0	0	0	0	0	0.91642887	0.4708547	0.34725905	0.72582141	0.10358747	0.0045091169	-0.075656127	-0.069316605
3.14	0	0	0	0	0	0	0.90631026	0.45905343	0.354381	0.73925225	0.094542823	-0.008182017	-0.086861691	-0.076462804
3.15	0	0	0	0	0	0	0.89486489	0.44674207	0.36258432	0.75354813	0.084992487	-0.020615141	-0.097278566	-0.083511674
3.16	0	0	0	0	0	0	0.88219215	0.43414184	0.37185839	0.76847447	0.075091223	-0.032563848	-0.10677678	-0.09043666
3.17	0	0	0	0	0	0	0.8684191	0.42147976	0.38215094	0.78379293	0.065010057	-0.043798874	-0.11524821	-0.097220973
3.18	0	0	0	0	0	0	0.85370091	0.40898196	0.39336468	0.79926824	0.054932574	-0.054095186	-0.12260869	-0.10385353
3.19	0	0	0	0	0	0	0.83822034	0.39686642	0.4053568	0.81467469	0.045050396	-0.06323932	-0.1287989	-0.11032438
3.2	0	0	0	0	0	0	0.82218609	0.38533536	0.41794123	0.82980194	0.035557935	-0.07103659	-0.13378367	-0.11661994
3.21	0	0	0	0	0	0	0.80583014	0.37456804	0.43089376	0.84445972	0.026646602	-0.077317765	-0.13754986	-0.12271849
3.22	0	0	0	0	0	0	0.78940382	0.36471424	0.44395979	0.85848108	0.018498701	-0.081944825	-0.14010271	-0.1285863
3.23	0	0	0	0	0	0	0.77317282	0.35588926	0.45686421	0.87172395	0.011281258	-0.084815426	-0.14146104	-0.13417483
3.24	0	0	0	0	0	0	0.75741121	0.34817089	0.46932276	0.88407073	0.0051401067	-0.085865779	-0.14165164	-0.13941945
3.25	0	0	0	0	0	0	0.74239464	0.3415987	0.48105418	0.89542606	0.00019455286	-0.085071754	-0.14070343	-0.14423982
3.26	0	0	0	0	0	0	0.72839296	0.33617613	0.49179199	0.90571311	-0.0034670537	-0.082448134	-0.1386422	-0.14854198
3.27	0	0	0	0	0	0	0.71566265	0.33187535	0.50129517	0.91486867	-0.0057904979	-0.078046157	-0.1354864	-0.15222196
3.28	0	0	0	0	0	0	0.70443936	0.3286445	0.50935678	0.922838	-0.0067573361	-0.071949643	-0.13124492	-0.15517043
3.29	0	0	0	0	0	0	0.69493109	0.32641703	0.51581004	0.92956999	-0.0063847674	-0.064270198	-0.12591696	-0.15727787
3.3	0	0	0	0	0	0	0.68731222	0.32512208	0.52053155	0.93501344	-0.0047236465	-0.055142089	-0.11949441	-0.15843961
3.31	0	0	0	0	0	0	0.68171901	0.324695	0.52344191	0.93911481	-0.0018547109	-0.044717363	-0.11196623	-0.1585605
3.32	0	0	0	0	0	0	0.67824645	0.32508687	0.52450416	0.94181759	0.0021167135	-0.033161689	-0.10332455	-0.1575588
3.33	0	0	0	0	0	0	0.67694684	0.32627201	0.52372083	0.9430633	0.0070670935	-0.020651184	-0.093571544	-0.15536957
3.34	0	0	0	0	0	0	0.6778298	0.32825275	0.52113037	0.9427937	0.012861615	-0.0073702008	-0.082726439	-0.15194745
3.35	0	0	0	0	0	0	0.68086371	0.33106069	0.51680372	0.94095381	0.019361075	0.006490167	-0.070831782	-0.14726914
3.36	0	0	0	0	0	0	0.68597823	0.3347546	0.5108414	0.93749557	0.026428229	0.020733307	-0.057958578	-0.14133563
3.37	0	0	0	0	0	0	0.6930678	0.33941475	0.50337129	0.93238163	0.033933185	0.035158541	-0.044209896	-0.13417419
3.38	0	0	0	0	0	0	0.70199574	0.34513443	0.49454701	0.9255892	0.041757615	0.049563251	-0.029722796	-0.12584
3.39	0	0	0	0	0	0	0.71259882	0.3520092	0.48454651	0.91711371	0.049797674	0.06374595	-0.014668543	-0.11641734
3.4	0	0	0	0	0	0	0.72469208	0.36012484	0.47357047	0.90697227	0.05796566	0.07751034	0.00074890529	-0.10602013
3.41	0	0	0	0	0	0	0.73807382	0.36954501	0.46184006	0.89520672	0.06619049	0.090670135	0.016296129	-0.094791674
3.42	0	0	0	0	0	0	0.75253054	0.38029963	0.44959351	0.88188623	0.074417067	0.10305425	0.03171513	-0.082903439
3.43	0	0	0	0	0	0	0.76784198	0.39237503	0.43708145	0.86710936	0.082604629	0.11451182	0.046729796	-0.070552818
3.44	0	0	0	0	0	0	0.78378609	0.40570659	0.42456046	0.85100552	0.090724091	0.12491646	0.061053753	-0.057959753
3.45	0	0	0	0	0	0	0.80014396	0.42017456	0.41228532	0.83373567	0.098754457	0.13416928	0.074399313	-0.045362238
3.46	0	0	0	0	0	0	0.81670457	0.43560351	0.40049986	0.8154922	0.10667844	0.14220031	0.086487117	-0.033010705
3.47	0	0	0	0	0	0	0.83326898	0.4517653	0.38942723	0.79649783	0.11447759	0.14896796	0.097055923	-0.021161377
3.48	0	0	0	0	0	0	0.84965367	0.46838564	0.37926005	0.77700348	0.12212741	0.15445658	0.10587196	-0.010068733
3.49	0	0	0	0	0	0	0.86569235	0.48515371	0.37015151	0.75728497	0.129593	0.15867196	0.11273724	2.2688029e-05
3.5	0	0	0	0	0	0	0.88123617	0.50173428	0.3622081	0.73763858	0.13682583	0.16163529	0.11749626	0.008886822
3.51	0	0	0	0	0	0	0.89615202	0.51778163	0.35548491	0.71837555	0.14376204	0.16337569	0.12004076	0.016324515
3.52	0	0	0	0	0	0	0.91031947	0.53295412	0.34998407	0.69981568	0.15032221	0.16392226	0.12031216	0.022171373
3.53	0	0	0	0	0	0	0.92362703	0.54692838	0.34565679	0.68228035	0.15641259	0.16329636	0.11830165	0.026304511
3.54	0	0	0	0	0	0	0.93596838	0.55941176	0.34240927	0.66608511	0.16192721	0.16150535	0.11404806	0.028647719
3.55	0	0	0	0	0	0	0.94723941	0.57015205	0.34011231	0.65153235	0.16675059	0.15853863	0.10763359	0.029174696
3.56	0	0	0	0	0	0	0.95733632	0.57894355	0.33861451	0.63890393	0.17076083	0.154367	0.099178053	0.027910113
3.57	0	0	0	0	0	0	0.96615483	0.58562931	0.33775797	0.62845419	0.17383302	0.14894545	0.088832073	0.024928428
3.58	0	0	0	0	0	0	0.97359025	0.59010005	0.33739566	0.62040329	0.17584309	0.14221942	0.076770153	0.020350417
3.59	0	0	0	0	0	0	0.97953792	0.59229062	0.33740852	0.61493102	0.17667212	0.13413351	0.063184512	0.014337504
3.6	0	0	0	0	0	0	0.98389412	0.59217549	0.33772073	0.6121713	0.17621112	0.12464158	0.04828051	0.0070839747
3.61	0	0	0	0	0	0	0.98655712	0.58976469	0.33831106	0.61220766	0.17436596	0.11371703	0.032274127	-0.0011926616
3.62	0	0	0	0	0	0	0.98742886	0.58510108	0.33921892	0.6150699	0.17106229	0.10136219	0.015391412	-0.010262716
3.63	0	0	0	0	0	0	0.98641718	0.57825953	0.34054424	0.6207321	0.16625008	0.087616254	-0.0021308059	-0.019896068
3.64	0	0	0	0	0	0	0.98343891	0.56934782	0.34244117	0.62911205	0.1599078	0.072561379	-0.020044082	-0.029873725
3.65	0	0	0	0	0	0	0.97842365	0.55850857	0.34510616	0.64007217	0.15204597	0.056326931	-0.038088669	-0.039998223
3.66	0	0	0	0	0	0	0.97131833	0.54592162	0.34876153	0.6534219	0.14271027	0.039091637	-0.055995976	-0.050102015
3.67	0	0	0	0	0	0	0.96209227	0.53180578	0.353636	0.6689217	0.13198387	0.021083508	-0.073493654	-0.0600532
3.68	0	0	0	0	0	0	0.95074262	0.51641914	0.35994361	0.68628875	0.11998915	0.0025772555	-0.09031316	-0.069758282
3.69	0	0	0	0	0	0	0.93729998	0.50005724	0.36786282	0.70520447	0.10688827	-0.016110969	-0.10619911	-0.079161954
3.7	0	0	0	0	0	0	0.92183376	0.48304851	0.37751712	0.72532362	0.09288273	-0.03463157	-0.12091933	-0.088244172
3.71	0	0	0	0	0	0	0.90445708	0.46574664	0.38895893	0.74628487	0.078211141	-0.052612061	-0.13427446	-0.09701495
3.72	0	0	0	0	0	0	0.88533058	0.44851983	0.40215776	0.7677223	0.063145415	-0.069669741	-0.14610596	-0.10550728
3.73	0	0	0	0	0	0	0.86466467	0.43173736	0.41699379	0.78927732	0.047984868	-0.085425834	-0.15630164	-0.11376851
3.74	0	0	0	0	0	0	0.84271991	0.41575415	0.43325712	0.81061061	0.033048367	-0.099520267	-0.1647982	-0.12185052
3.75	0	0	0	0	0	0	0.81980503	0.40089416	0.45065291	0.8314132	0.018664694	-0.1116262	-0.17158033	-0.12979889
3.76	0	0	0	0	0	0	0.79627252	0.38743408	0.46881221	0.85141606	0.0051614422	-0.12146345	-0.17667634	-0.13764188
3.77	0	0	0	0	0	0	0.77251184	0.37558851	0.48730808	0.87039722	-0.0071469951	-0.12880989	-0.18014997	-0.14537998
3.78	0	0	0	0	0	0	0.74894021	0.36549807	0.50567619	0.88818524	-0.017971795	-0.13351012	-0.18208897	-0.15297755
3.79	0	0	0	0	0	0	0.72599145	0.35722211	0.52343879	0.90465843	-0.027061823	-0.13548057	-0.18259075	-0.16035775
3.8	0	0	0	0	0	0	0.70410297	0.35073701	0.5401301	0.91973913	-0.034214858	-0.13471031	-0.18174673	-0.16740207
3.81	0	0	0	0	0	0	0.68370159	0.34594131	0.55532081	0.93338352	-0.03928727	-0.13125727	-0.17962735	-0.17395498
3.82	0	0	0	0	0	0	0.66518878	0.34266805	0.56863897	0.94556802	-0.042201309	-0.1252398	-0.17626996	-0.1798333
3.83	0	0	0	0	0	0	0.64892633	0.34070372	0.57978512	0.95627438	-0.042949133	-0.11682458	-0.17167202	-0.18483874
3.84	0	0	0	0	0	0	0.63522367	0.33981264	0.58854017	0.96547624	-0.041592693	-0.10621248	-0.16579081	-0.18877107
3.85	0	0	0	0	0	0	0.62432802	0.33976389	0.59476573	0.97312965	-0.038258888	-0.093624657	-0.15855034	-0.19143953
3.86	0	0	0	0	0	0	0.61641818	0.34035811	0.59839777	0.97916889	-0.033130066	-0.079291145	-0.14985433	-0.19267095
3.87	0	0	0	0	0	0	0.61160238	0.34145068	0.59943588	0.98350736	-0.026430667	-0.063443704	-0.13960335	-0.19231481
3.88	0	0	0	0	0	0	0.60991975	0.34296877	0.59793106	0.9860424	-0.018411532	-0.046313535	-0.12771322	-0.19024637
3.89	0	0	0	0	0	0	0.61134456	0.34492038	0.59397486	0.98666212	-0.0093337341	-0.028133344	-0.11413174	-0.18636926
3.9	0	0	0	0	0	0	0.61579227	0.34739467	0.58769194	0.98525313	0.00054630836	-0.0091421714	-0.098852284	-0.18061846
3.91	0	0	0	0	0	0	0.62312649	0.35055366	0.57923675	0.98170818	0.010989117	0.010409239	-0.081923375	-0.17296404
3.92	0	0	0	0	0	0	0.63316636	0.35461668	0.5687936	0.97593353	0.021781148	0.030254789	-0.06345477	-0.16341538
3.93	0	0	0	0	0	0	0.64569393	0.35983898	0.55657894	0.96785576	0.032740417	0.0501129	-0.043620418	-0.15202535
3.94	0	0	0	0	0	0	0.66046124	0.36648653	0.54284432	0.9574283	0.043719208	0.069690764	-0.022658754	-0.13889407
3.95	0	0	0	0	0	0	0.67719701	0.37480917	0.52787867	0.9446374	0.054604613	0.088692835	-0.00087037189	-0.12417156
3.96	0	0	0	0	0	0	0.69561242	0.38501416	0.5120086	0.92950763	0.065317683	0.10683243	0.021387095	-0.10805891
3.97	0	0	0	0	0	0	0.71540635	0.39724238	0.49559563	0.9121066	0.075811724	0.12384479	0.043707155	-0.090807747
3.98	0	0	0	0	0	0	0.73627014	0.41154903	0.47902942	0.89254897	0.086069798	0.13949969	0.065645937	-0.072717563
3.99	0	0	0	0	0	0	0.75789266	0.42789061	0.46271654	0.87099953	0.096100969	0.15361201	0.08673691	-0.054131109
4	0	0	0	0	0	0	0.7799666	0.44611889	0.44706467	0.84767515	0.10593454	0.16604909	0.10650843	-0.035427557
4.01	0	0	0	0	0	0	0.80219634	0.46598229	0.43246309	0.82284557	0.11561167	0.17673415	0.12450313	-0.017013508
4.02	0	0	0	0	0	0	0.82430693	0.48713404	0.41926082	0.79683233	0.12517437	0.18564571	0.14029776	0.00068825457
4.03	0	0	0	0	0	0	0.84605291	0.50914653	0.40774478	0.7700056	0.13465297	0.19281284	0.15352174	0.017252243
4.04	0	0	0	0	0	0	0.86722457	0.5315306	0.39812019	0.74277825	0.14405404	0.19830625	0.16387284	0.032265758
4.05	0	0	0	0	0	0	0.88764938	0.55375888	0.39049564	0.71559709	0.15335133	0.2022253	0.17112863	0.045345798
4.06	0	0	0	0	0	0	0.9071876	0.57529213	0.3848744	0.68893139	0.16248147	0.2046812	0.17515303	0.056156336
4.07	0	0	0	0	0	0	0.92572301	0.59560693	0.38115303	0.66325956	0.17134491	0.20577764	0.17589774	0.064424559
4.08	0	0	0	0	0	0	0.94315137	0.61422241	0.37912777	0.63905503	0.1798103	0.20559084	0.17339856	0.069954499
4.09	0	0	0	0	0	0	0.95937022	0.63072309	0.3785088	0.61677278	0.1877201	0.20415236	0.16776723	0.072636733
4.1	0	0	0	0	0	0	0.97427208	0.64477427	0.37894239	0.5968374	0.19489565	0.20143792	0.15917889	0.072453424
4.11	0	0	0	0	0	0	0.98774178	0.65612803	0.3800406	0.57963297	0.20114159	0.19736514	0.1478561	0.069478726
4.12	0	0	0	0	0	0	0.99965655	0.66461933	0.38141727	0.5654945	0.20625047	0.19180122	0.13405065	0.063875109
4.13	0	0	0	0	0	0	1.0098869	0.67015416	0.38272778	0.55470048	0.21000894	0.18457977	0.11802559	0.055886149
4.14	0	0	0	0	0	0	1.0182972	0.67269363	0.38370797	0.54746625	0.21220584	0.17552386	0.1000411	0.045825749
4.15	0	0	0	0	0	0	1.0247447	0.67223875	0.38420669	0.54393881	0.21264183	0.16447046	0.080347884	0.034063275
4.16	0	0	0	0	0	0	1.0290801	0.66882049	0.38420642	0.54419385	0.21113897	0.15129225	0.059189938	0.021004274
4.17	0	0	0	0	0	0	1.0311482	0.66249688	0.38382881	0.54823539	0.20754933	0.13591474	0.036815998	0.0070675309
4.18	0	0	0	0	0	0	1.0307923	0.65335673	0.38332504	0.55599747	0.20176207	0.11832918	0.013495223	-0.0073394636
4.19	0	0	0	0	0	0	1.0278591	0.64152762	0.38305383	0.56734644	0.1937096	0.098602511	-0.010468673	-0.021843822
4.2	0	0	0	0	0	0	1.0222065	0.62718598	0.38345061	0.58208283	0.1833731	0.076885076	-0.03473008	-0.03612672
4.21	0	0	0	0	0	0	1.0137121	0.61056713	0.3849914	0.59994275	0.17078788	0.053415992	-0.058903825	-0.049937224
4.22	0	0	0	0	0	0	1.0022823	0.59197378	0.38815367	0.62059964	0.15604864	0.02852504	-0.082577274	-0.063099653
4.23	0	0	0	0	0	0	0.98786313	0.57178076	0.39337642	0.64366854	0.13931415	0.0026298563	-0.10533008	-0.075514481
4.24	0	0	0	0	0	0	0.97045167	0.55043457	0.40102194	0.66871394	0.12081109	-0.023772711	-0.12675817	-0.087153562
4.25	0	0	0	0	0	0	0.95010778	0.52844584	0.41134228	0.69526179	0.10083593	-0.050121688	-0.1464981	-0.098051246
4.26	0	0	0	0	0	0	0.92696532	0.50637415	0.42445352	0.72281443	0.079754068	-0.075813142	-0.16424834	-0.10829335
4.27	0	0	0	0	0	0	0.90124121	0.48480532	0.44032012	0.75086703	0.057994809	-0.10022612	-0.17978504	-0.11800552
4.28	0	0	0	0	0	0	0.87324095	0.4643225	0.45875035	0.77892449	0.036041665	-0.12275122	-0.19297115	-0.12734101
4.29	0	0	0	0	0	0	0.84335904	0.44547326	0.47940195	0.80651883	0.014417624	-0.14281944	-0.20375946	-0.13646656
4.3	0	0	0	0	0	0	0.81207397	0.42873534	0.50179651	0.83322731	-0.0063338825	-0.15992915	-0.21219007	-0.14554436
4.31	0	0	0	0	0	0	0.77993762	0.41448422	0.52534153	0.8586906	-0.025670996	-0.17366966	-0.21838267	-0.15470982
4.32	0	0	0	0	0	0	0.74755994	0.40296518	0.54935968	0.88262868	-0.043076872	-0.18374038	-0.22252206	-0.16404693
4.33	0	0	0	0	0	0	0.71558978	0.39427272	0.57312587	0.90485109	-0.058083084	-0.18996461	-0.22483537	-0.17356546
4.34	0	0	0	0	0	0	0.68469252	0.3883398	0.59591119	0.92525827	-0.070292027	-0.19229648	-0.22556029	-0.18318486
4.35	0	0	0	0	0	0	0.65552497	0.38493936	0.61703008	0.94383201	-0.079397709	-0.19081881	-0.22490745	-0.19272902
4.36	0	0	0	0	0	0	0.62870824	0.38370083	0.6358845	0.96061387	-0.085204225	-0.18572954	-0.22302326	-0.20193537
4.37	0	0	0	0	0	0	0.60479971	0.38414312	0.65199783	0.97567275	-0.087640386	-0.17731545	-0.21996148	-0.21047971
4.38	0	0	0	0	0	0	0.58426698	0.38572341	0.66503365	0.98906687	-0.086767667	-0.16591598	-0.21566923	-0.21801228
4.39	0	0	0	0	0	0	0.56746779	0.38789653	0.67479748	1.0008108	-0.082777929	-0.15188321	-0.20999096	-0.22419342
4.4	0	0	0	0	0	0	0.55463994	0.39017667	0.68122235	1.010858	-0.075978339	-0.13554739	-0.20269092	-0.22871663
4.41	0	0	0	0	0	0	0.54590319	0.392192	0.68434075	1.0191009	-0.066764008	-0.11719585	-0.19349163	-0.23131521
4.42	0	0	0	0	0	0	0.54127172	0.39372428	0.68425037	1.0253843	-0.055582613	-0.097069509	-0.1821196	-0.23175897
4.43	0	0	0	0	0	0	0.5406725	0.39472903	0.68108408	1.0295228	-0.042897451	-0.075376262	-0.16834629	-0.22985007
4.44	0	0	0	0	0	0	0.54396426	0.39533534	0.67499259	1.0313168	-0.029154936	-0.05231616	-0.15201679	-0.22542321
4.45	0	0	0	0	0	0	0.55095355	0.39582762	0.66614146	1.030566	-0.014760192	-0.028110733	-0.13306598	-0.21835097
4.46	0	0	0	0	0	0	0.56140672	0.39661406	0.6547184	1.0270802	-6.1952992e-05	-0.0030280015	-0.11152693	-0.20855241
4.47	0	0	0	0	0	0	0.57505892	0.39818673	0.64094568	1.0206899	0.01465376	0.022603498	-0.087535476	-0.1960032
4.48	0	0	0	0	0	0	0.59162136	0.40107734	0.6250935	1.0112556	0.029162841	0.048394981	-0.061333158	-0.18074557
4.49	0	0	0	0	0	0	0.61078755	0.405811	0.60749183	0.99867884	0.043297822	0.073911656	-0.033268009	-0.16289705
4.5	0	0	0	0	0	0	0.63223775	0.41286031	0.58853898	0.98291187	0.056941351	0.098697678	-0.0037923062	-0.14265689
4.51	0	0	0	0	0	0	0.65564091	0.42260254	0.56870494	0.96396678	0.070021442	0.12230673	0.026544355	-0.12030943
4.52	0	0	0	0	0	0	0.68065345	0.4352839	0.54852759	0.9419235	0.082510151	0.14433269	0.057108175	-0.096223931
4.53	0	0	0	0	0	0	0.70691635	0.45099474	0.52859924	0.91693624	0.094425138	0.16443555	0.087201791	-0.070850624
4.54	0	0	0	0	0	0	0.73405352	0.46965783	0.509542	0.88923871	0.10583128	0.18235991	0.11609294	-0.044713465
4.55	0	0	0	0	0	0	0.76167552	0.49103015	0.49197207	0.85914836	0.11683805	0.19794492	0.14305014	-0.018399713
4.56	0	0	0	0	0	0	0.78939207	0.5147163	0.47645576	0.82706894	0.12758844	0.2111267	0.16738235	0.0074539382
4.57	0	0	0	0	0	0	0.81683295	0.54019048	0.46346301	0.79348996	0.13823806	0.22193484	0.18847764	0.032179684
4.58	0	0	0	0	0	0	0.84367259	0.56682376	0.45332546	0.75898053	0.14892636	0.23048388	0.20583583	0.055102492
4.59	0	0	0	0	0	0	0.86965064	0.59391496	0.44620554	0.72417553	0.159746	0.23695903	0.21909106	0.075569819
4.6	0	0	0	0	0	0	0.89457985	0.62072512	0.44208041	0.68975322	0.17071888	0.2415939	0.22802302	0.092985676
4.61	0	0	0	0	0	0	0.91833601	0.64651626	0.44074119	0.65640602	0.18178776	0.24463862	0.23255755	0.10684569
4.62	0	0	0	0	0	0	0.94083274	0.67059419	0.4418057	0.6248081	0.19282514	0.24631913	0.23275841	0.11676846
4.63	0	0	0	0	0	0	0.96199258	0.69235125	0.44474295	0.59558512	0.20365021	0.24679279	0.22881143	0.12251837
4.64	0	0	0	0	0	0	0.98172728	0.71130025	0.4489086	0.569291	0.21404034	0.24611097	0.22100151	0.12401627
4.65	0	0	0	0	0	0	0.99993139	0.72709046	0.4535921	0.5463944	0.22373357	0.24419887	0.2096822	0.12133783
4.66	0	0	0	0	0	0	1.0164841	0.73950265	0.45807649	0.52727343	0.23242933	0.24085636	0.19523762	0.11470307
4.67	0	0	0	0	0	0	1.0312524	0.74842685	0.46170933	0.5122146	0.23979544	0.23578044	0.17803944	0.10446267
4.68	0	0	0	0	0	0	1.0440895	0.75382819	0.46397769	0.50141208	0.24548333	0.22860857	0.15840667	0.091083811
4.69	0	0	0	0	0	0	1.0548288	0.75571014	0.46457368	0.4949682	0.24914883	0.21897348	0.13658144	0.075132401
4.7	0	0	0	0	0	0	1.0632767	0.75408914	0.46343425	0.49289974	0.25047249	0.20655128	0.11273485	0.057245028
4.71	0	0	0	0	0	0	1.0692115	0.74898919	0.46074469	0.49515355	0.24917373	0.19109158	0.087006732	0.03808875
4.72	0	0	0	0	0	0	1.0723899	0.74045268	0.45690901	0.50162746	0.24501897	0.17243458	0.059565384	0.018314815
4.73	0	0	0	0	0	0	1.072557	0.72855849	0.45250167	0.51218723	0.23782744	0.15052518	0.030663533	-0.0014834402
4.74	0	0	0	0	0	0	1.0694591	0.71344239	0.44821554	0.52667049	0.22747802	0.12542819	0.00067117245	-0.020801586
4.75	0	0	0	0	0	0	1.0628555	0.69531887	0.44481116	0.54487596	0.21391755	0.097343497	-0.029921045	-0.039243206
4.76	0	0	0	0	0	0	1.0525321	0.67450284	0.44306506	0.5665437	0.19717054	0.066618753	-0.060524453	-0.056529477
4.77	0	0	0	0	0	0	1.0383165	0.65142793	0.44371343	0.59133673	0.17735013	0.033755971	-0.090493781	-0.072500619
4.78	0	0	0	0	0	0	1.0200972	0.6266563	0.44739268	0.61883352	0.15466944	-0.00059224115	-0.1191788	-0.087108401
4.79	0	0	0	0	0	0	0.9978456	0.60087481	0.45458319	0.64853638	0.12945313	-0.035640685	-0.14597704	-0.10039931
4.8	0	0	0	0	0	0	0.9716415	0.57487374	0.46556517	0.6798928	0.10214544	-0.070505271	-0.17037899	-0.1124924
4.81	0	0	0	0	0	0	0.94169628	0.5495078	0.48039357	0.71232065	0.073312375	-0.1042501	-0.19199908	-0.12356049
4.82	0	0	0	0	0	0	0.9083699	0.52564261	0.49889504	0.7452287	0.043632791	-0.13594202	-0.21058989	-0.13382163
4.83	0	0	0	0	0	0	0.8721763	0.50409303	0.52068414	0.77803122	0.013876953	-0.16470508	-0.22604207	-0.14353817
4.84	0	0	0	0	0	0	0.83377455	0.48556045	0.54519071	0.81016355	-0.01512657	-0.18976855	-0.23837809	-0.15301155
4.85	0	0	0	0	0	0	0.79394705	0.47057616	0.57168982	0.84110635	-0.042532088	-0.21050503	-0.24774672	-0.16256039
4.86	0	0	0	0	0	0	0.75356755	0.45945703	0.59933263	0.87041909	-0.067519835	-0.22645847	-0.25441722	-0.17247762
4.87	0	0	0	0	0	0	0.71356399	0.45227669	0.62718442	0.89777512	-0.089337454	-0.23736441	-0.25876221	-0.18297419
4.88	0	0	0	0	0	0	0.67487874	0.44885277	0.6542779	0.92298555	-0.10733677	-0.24316365	-0.26121775	-0.19412603
4.89	0	0	0	0	0	0	0.638427	0.44874963	0.67968274	0.94600366	-0.12100676	-0.24400672	-0.26221633	-0.20583879
4.9	0	0	0	0	0	0	0.60505276	0.45130044	0.70258111	0.9669093	-0.1300044	-0.24024045	-0.26210378	-0.21783488
4.91	0	0	0	0	0	0	0.5754818	0.45565663	0.72232929	0.98587027	-0.13418402	-0.23236543	-0.26106601	-0.22967008
4.92	0	0	0	0	0	0	0.55027534	0.46087112	0.73848907	1.0030742	-0.13362092	-0.22096051	-0.25908812	-0.24079596
4.93	0	0	0	0	0	0	0.52979425	0.46600889	0.75083018	1.0186438	-0.12861793	-0.2065872	-0.25594644	-0.25065899
4.94	0	0	0	0	0	0	0.51418806	0.47026356	0.75931073	1.0325786	-0.11968188	-0.18970299	-0.25123237	-0.25878017
4.95	0	0	0	0	0	0	0.50341807	0.47305353	0.76403005	1.0447507	-0.10746594	-0.1706127	-0.24442047	-0.26476936
4.96	0	0	0	0	0	0	0.49730953	0.4740798	0.76515617	1.0549423	-0.092691158	-0.14946974	-0.23497208	-0.26829322
4.97	0	0	0	0	0	0	0.49561385	0.47334022	0.76285969	1.0628866	-0.076070617	-0.1263219	-0.22242733	-0.26904525
4.98	0	0	0	0	0	0	0.49805964	0.47110465	0.7572867	1.0682955	-0.058254531	-0.1011858	-0.20645046	-0.2667393
4.99	0	0	0	0	0	0	0.5043814	0.46786275	0.74856978	1.0708741	-0.039799884	-0.074128212	-0.1868392	-0.26111997
5	0	0	0	0	0	0	0.51432723	0.46426156	0.73685579	1.0703311	-0.021159234	-0.045331165	-0.16352523	-0.25197987
5.01	0	0	0	0	0	0	0.52765417	0.46104621	0.72233481	1.0663903	-0.0026828514	-0.015125827	-0.13657868	-0.23917836
5.02	0	0	0	0	0	0	0.54412056	0.45900668	0.7052656	1.0588049	0.015368746	0.016007506	-0.10621678	-0.22266
5.03	0	0	0	0	0	0	0.56348137	0.4589248	0.68599704	1.0473744	0.032804758	0.047468102	-0.072812713	-0.20247213
5.04	0	0	0	0	0	0	0.58548684	0.46151678	0.66498504	1.0319624	0.049482518	0.078584177	-0.036900875	-0.17877996
5.05	0	0	0	0	0	0	0.60987978	0.46737341	0.64280307	1.0125139	0.065292851	0.10867289	0.00082490007	-0.15187711
5.06	0	0	0	0	0	0	0.63638695	0.47690703	0.62014259	0.98906884	0.08015878	0.13709913	0.039523456	-0.12218957
5.07	0	0	0	0	0	0	0.66470348	0.49031595	0.59779761	0.96177311	0.094047689	0.16332286	0.078232371	-0.090272224
5.08	0	0	0	0	0	0	0.69447489	0.50757159	0.5766277	0.93088617	0.10699102	0.1869303	0.11591116	-0.056799681
5.09	0	0	0	0	0	0	0.72528559	0.52842744	0.55749682	0.89678934	0.11910224	0.20764869	0.15150203	-0.022553854
5.1	0	0	0	0	0	0	0.75666469	0.5524448	0.54119343	0.85999465	0.13058167	0.22534691	0.18400264	0.011590821
5.11	0	0	0	0	0	0	0.78811568	0.57902813	0.52834544	0.82115098	0.14169907	0.24002738	0.21253869	0.044687947
5.12	0	0	0	0	0	0	0.81916345	0.60746082	0.51934886	0.78103994	0.15275471	0.25181791	0.23642104	0.075751342
5.13	0	0	0	0	0	0	0.8494037	0.63693674	0.51432611	0.74055317	0.1640272	0.26096429	0.25517719	0.10380278
5.14	0	0	0	0	0	0	0.878541	0.66659214	0.51311881	0.70064766	0.17571443	0.26781301	0.26855775	0.1279332
5.15	0	0	0	0	0	0	0.9064013	0.69554439	0.51530794	0.66228335	0.18788229	0.27277529	0.27652671	0.1473689
5.16	0	0	0	0	0	0	0.93290335	0.72294068	0.52024982	0.62635376	0.20045605	0.27626967	0.27924319	0.16153179
5.17	0	0	0	0	0	0	0.95799785	0.74801909	0.52712102	0.59362387	0.21326434	0.27863949	0.277035	0.17008192
5.18	0	0	0	0	0	0	0.98161823	0.77016951	0.53497199	0.56468842	0.22608263	0.28006633	0.27036018	0.172933
5.19	0	0	0	0	0	0	1.0036726	0.78896142	0.54279314	0.53995882	0.23862459	0.28052563	0.25975379	0.17023701
5.2	0	0	0	0	0	0	1.0240577	0.80412845	0.54959769	0.51967605	0.25051051	0.2797881	0.24576095	0.16234688
5.21	0	0	0	0	0	0	1.0426635	0.81553746	0.55452014	0.50393522	0.26127042	0.2774336	0.22886194	0.14977841
5.22	0	0	0	0	0	0	1.0593595	0.82314999	0.55692024	0.49270576	0.27038681	0.27289532	0.20939664	0.13318856
5.23	0	0	0	0	0	0	1.0739716	0.82696479	0.55647244	0.48584791	0.27734685	0.2655627	0.18750888	0.11336045
5.24	0	0	0	0	0	0	1.0862636	0.82696952	0.55320901	0.4831455	0.28168029	0.254886	0.1631571	0.091165132
5.25	0	0	0	0	0	0	1.0959368	0.8231366	0.54749078	0.48436795	0.28297273	0.24042042	0.1362197	0.067489131
5.26	0	0	0	0	0	0	1.1026489	0.81544788	0.53992321	0.48934181	0.28086333	0.22183523	0.10664858	0.043156692
5.27	0	0	0	0	0	0	1.1060344	0.80392024	0.53127254	0.49799139	0.27504624	0.19892998	0.074587412	0.018882486
5.28	0	0	0	0	0	0	1.1057221	0.78863229	0.52241523	0.51032471	0.26527991	0.17165887	0.040418216	-0.0047399148
5.29	0	0	0	0	0	0	1.1013487	0.769759	0.51430637	0.52637365	0.2514006	0.14015698	0.0047522096	-0.027235028
5.3	0	0	0	0	0	0	1.0925742	0.74761131	0.50793733	0.5461165	0.2333379	0.1047683	-0.031614581	-0.048247954
5.31	0	0	0	0	0	0	1.0791003	0.72267372	0.50426853	0.56941108	0.21113193	0.06606957	-0.067772671	-0.067555714
5.32	0	0	0	0	0	0	1.0606974	0.69562976	0.50414387	0.59595922	0.18495511	0.024879031	-0.10278845	-0.085075179
5.33	0	0	0	0	0	0	1.037242	0.66736249	0.50820505	0.62531398	0.15513625	-0.017762335	-0.13579534	-0.10084956
5.34	0	0	0	0	0	0	1.0087627	0.63892034	0.51682639	0.65692556	0.12218706	-0.060644089	-0.16606927	-0.11500747
5.35	0	0	0	0	0	0	0.97548804	0.611447	0.53008372	0.69019956	0.086817847	-0.10247013	-0.19307606	-0.12771648
5.36	0	0	0	0	0	0	0.93788179	0.58608559	0.54776143	0.72453289	0.049933202	-0.1419571	-0.21648444	-0.13916936
5.37	0	0	0	0	0	0	0.89665122	0.56387394	0.56939341	0.75931505	0.012598361	-0.17792718	-0.23614662	-0.14961533
5.38	0	0	0	0	0	0	0.85272452	0.54564783	0.59432002	0.79391883	-0.024022484	-0.20938041	-0.25206765	-0.1594014
5.39	0	0	0	0	0	0	0.80719936	0.53196547	0.62173275	0.8277126	-0.058739395	-0.23554093	-0.26439675	-0.16897831
5.4	0	0	0	0	0	0	0.76127747	0.52306374	0.65069495	0.86010499	-0.090411214	-0.25588055	-0.27344613	-0.17885281
5.41	0	0	0	0	0	0	0.7161961	0.51884791	0.68016245	0.89061227	-0.11800765	-0.27013019	-0.27970087	-0.1894901
5.42	0	0	0	0	0	0	0.67316257	0.51890298	0.70903209	0.91892162	-0.14065963	-0.27829176	-0.2837855	-0.20119501
5.43	0	0	0	0	0	0	0.63329309	0.52251173	0.73622408	0.94491649	-0.15770073	-0.28065146	-0.28637333	-0.2140295
5.44	0	0	0	0	0	0	0.59755098	0.52868273	0.7607892	0.96866172	-0.16870593	-0.27777469	-0.28803789	-0.22778482
5.45	0	0	0	0	0	0	0.5666817	0.53621365	0.78200379	0.9903703	-0.1735342	-0.2704475	-0.28910686	-0.24197173
5.46	0	0	0	0	0	0	0.54114809	0.54381474	0.79940132	1.0103303	-0.17236896	-0.25954134	-0.28960177	-0.25586252
5.47	0	0	0	0	0	0	0.52108563	0.55028326	0.81275673	1.0287652	-0.16573145	-0.24582652	-0.28923438	-0.26866318
5.48	0	0	0	0	0	0	0.50631144	0.55467671	0.82207165	1.0457054	-0.15443054	-0.22981336	-0.28740758	-0.2797167
5.49	0	0	0	0	0	0	0.49640846	0.55642658	0.82752014	1.0609806	-0.13943764	-0.21169134	-0.28330749	-0.28854203
5.5	0	0	0	0	0	0	0.49086288	0.55537276	0.82931915	1.0743033	-0.12173153	-0.19137237	-0.27611565	-0.29473044
5.51	0	0	0	0	0	0	0.48919679	0.55173086	0.82761865	1.0853408	-0.10218297	-0.16860649	-0.26517569	-0.2978702
5.52	0	0	0	0	0	0	0.49104736	0.54601037	0.82249472	1.0937385	-0.081510047	-0.14313626	-0.25001816	-0.29754762
5.53	0	0	0	0	0	0	0.49618361	0.53891421	0.81400274	1.0991251	-0.060282118	-0.11484278	-0.23033098	-0.29337379
5.54	0	0	0	0	0	0	0.50447871	0.53125899	0.80222827	1.1011192	-0.038938439	-0.083836428	-0.20595264	-0.28501105
5.55	0	0	0	0	0	0	0.51586162	0.52393074	0.78732461	1.0993438	-0.017807542	-0.050483334	-0.17688734	-0.27219786
5.56	0	0	0	0	0	0	0.53027002	0.51785513	0.76954399	1.0934479	0.0028702817	-0.015386456	-0.14332756	-0.25477456
5.57	0	0	0	0	0	0	0.54762238	0.51395456	0.74926489	1.0831324	0.022912107	0.020664612	-0.10567579	-0.23271092
5.58	0	0	0	0	0	0	0.56781233	0.51308166	0.72701476	1.068179	0.042156467	0.056770227	-0.064559523	-0.20613295
5.59	0	0	0	0	0	0	0.59071112	0.51593863	0.70348502	1.0484776	0.060438636	0.092013033	-0.020834171	-0.17534395
5.6	0	0	0	0	0	0	0.6161593	0.52300593	0.67953159	1.0240481	0.077594877	0.12554496	0.024430937	-0.14083379
5.61	0	0	0	0	0	0	0.64394233	0.53450239	0.65615076	0.99505494	0.093495285	0.15664994	0.069989336	-0.103274
5.62	0	0	0	0	0	0	0.67375999	0.55038202	0.63441983	0.96181672	0.10808619	0.18478038	0.11448293	-0.063502366
5.63	0	0	0	0	0	0	0.70520401	0.57035646	0.61539871	0.92481758	0.12142631	0.20957528	0.15653824	-0.02250672
5.64	0	0	0	0	0	0	0.73775862	0.59393369	0.60000453	0.88472516	0.13370874	0.23085729	0.19488346	0.01858902
5.65	0	0	0	0	0	0	0.77083822	0.62046723	0.58888861	0.84240551	0.1452528	0.24860939	0.22846057	0.058545376
5.66	0	0	0	0	0	0	0.80385527	0.64919791	0.58235209	0.79891548	0.15645924	0.26296154	0.25649916	0.096052974
5.67	0	0	0	0	0	0	0.83628636	0.67927525	0.58032451	0.7554541	0.1677545	0.2742027	0.27853408	0.12981178
5.68	0	0	0	0	0	0	0.86772302	0.70977974	0.58239939	0.71327164	0.17952739	0.2827756	0.29438373	0.1586339
5.69	0	0	0	0	0	0	0.89791303	0.73976422	0.58789417	0.67355482	0.19202629	0.28923351	0.30412451	0.18154814
5.7	0	0	0	0	0	0	0.92675615	0.76830198	0.59590781	0.63731431	0.20527466	0.29417897	0.30807297	0.1978856
5.71	0	0	0	0	0	0	0.95421833	0.79455779	0.60537693	0.60529832	0.21912599	0.29814104	0.30675529	0.20733245
5.72	0	0	0	0	0	0	0.9802371	0.81788383	0.6151413	0.57794909	0.23338836	0.30140131	0.30084506	0.20993653
5.73	0	0	0	0	0	0	1.0047161	0.8378472	0.62402906	0.55541182	0.24781185	0.30394085	0.29106413	0.20605929
5.74	0	0	0	0	0	0	1.0275717	0.85416609	0.63096661	0.53758892	0.2619658	0.30550699	0.27806695	0.19628826
5.75	0	0	0	0	0	0	1.0487344	0.8666746	0.6350932	0.52420854	0.27522149	0.30559521	0.26234646	0.18135971
5.76	0	0	0	0	0	0	1.0680997	0.87531734	0.63585868	0.51487446	0.28687356	0.30343235	0.24414791	0.16213313
5.77	0	0	0	0	0	0	1.0854747	0.8800754	0.63310426	0.50910876	0.29626006	0.29815934	0.22338172	0.13958309
5.78	0	0	0	0	0	0	1.1005579	0.88089011	0.62708154	0.50643991	0.30280225	0.28903131	0.1996646	0.11472858
5.79	0	0	0	0	0	0	1.1129598	0.87767457	0.61835249	0.50654458	0.30598608	0.27544778	0.17256649	0.08850519
5.8	0	0	0	0	0	0	1.1222413	0.87035194	0.60764405	0.5093615	0.30533969	0.25693902	0.14188024	0.06168524
5.81	0	0	0	0	0	0	1.1279369	0.85887855	0.59578389	0.51509284	0.30044119	0.23319379	0.10773394	0.034899152
5.82	0	0	0	0	0	0	1.1295712	0.84328106	0.58371209	0.52409782	0.29093643	0.20408824	0.070590135	0.0086977929
5.83	0	0	0	0	0	0	1.1266726	0.8237094	0.57248356	0.53674524	0.27656028	0.16972086	0.031218059	-0.016417467
5.84	0	0	0	0	0	0	1.1187893	0.80049427	0.56322061	0.55328129	0.25715711	0.13046178	-0.0093628188	-0.040014994
5.85	0	0	0	0	0	0	1.1055155	0.77420329	0.55701885	0.57373836	0.23270391	0.086998378	-0.049983988	-0.061783967
5.86	0	0	0	0	0	0	1.0865269	0.74567814	0.5548269	0.59789713	0.20334596	0.040356785	-0.089459738	-0.081581814
5.87	0	0	0	0	0	0	1.0616424	0.71602882	0.5573339	0.62531386	0.16943378	-0.0081254325	-0.12671647	-0.099435843
5.88	0	0	0	0	0	0	1.0308952	0.68656784	0.5648967	0.65541083	0.1315792	-0.056890329	-0.16088947	-0.11547466
5.89	0	0	0	0	0	0	0.99461161	0.65868836	0.57751713	0.68758429	0.090679807	-0.1043004	-0.19137591	-0.12982995
5.9	0	0	0	0	0	0	0.95345732	0.63371391	0.59486794	0.72125503	0.047915709	-0.14879077	-0.21783754	-0.14260789
5.91	0	0	0	0	0	0	0.90842939	0.61275572	0.61636642	0.75583644	0.0046820052	-0.18899354	-0.24014543	-0.15397439
5.92	0	0	0	0	0	0	0.86079764	0.59660093	0.64126944	0.79068494	-0.037522902	-0.22381648	-0.25830757	-0.16426558
5.93	0	0	0	0	0	0	0.81199976	0.58564653	0.66872497	0.82510343	-0.077205864	-0.25247774	-0.27246791	-0.17401749
5.94	0	0	0	0	0	0	0.76353875	0.57988971	0.69776116	0.85840001	-0.1129856	-0.27450551	-0.28297894	-0.1839093
5.95	0	0	0	0	0	0	0.71688377	0.57896517	0.72728527	0.88998242	-0.14365717	-0.28973033	-0.29043801	-0.19463203
5.96	0	0	0	0	0	0	0.67338505	0.58218808	0.75613853	0.91946208	-0.16825001	-0.29829962	-0.29564582	-0.20668761
5.97	0	0	0	0	0	0	0.63419862	0.58857431	0.78318939	0.94669764	-0.1860733	-0.30071069	-0.29949131	-0.22024276
5.98	0	0	0	0	0	0	0.60021003	0.59686486	0.80747006	0.9717578	-0.19676233	-0.29781006	-0.30271529	-0.23512437
5.99	0	0	0	0	0	0	0.5719594	0.60561236	0.82829882	0.99487752	-0.20033483	-0.29069081	-0.30568189	-0.25081729
6	0	0	0	0	0	0	0.54957313	0.61336373	0.84527471	1.0163894	-0.19723954	-0.28045559	-0.30836221	-0.2664591
6.01	0	0	0	0	0	0	0.53274084	0.61889867	0.85822785	1.0365415	-0.18834747	-0.26792341	-0.31035695	-0.28107136
6.02	0	0	0	0	0	0	0.52079543	0.62141633	0.86723294	1.0553225	-0.17482041	-0.25344732	-0.31082891	-0.29389767
6.03	0	0	0	0	0	0	0.51290971	0.62059898	0.87252783	1.0724864	-0.15787054	-0.23691772	-0.30866813	-0.30442868
6.04	0	0	0	0	0	0	0.50833113	0.61657727	0.87430099	1.087691	-0.1385404	-0.21789416	-0.30287871	-0.31219153
6.05	0	0	0	0	0	0	0.50654234	0.60983304	0.87259631	1.1005659	-0.11762246	-0.19581453	-0.29273927	-0.31666429
6.06	0	0	0	0	0	0	0.50730414	0.60106144	0.86738769	1.1107084	-0.095700267	-0.17023182	-0.27772128	-0.31731986
6.07	0	0	0	0	0	0	0.51061194	0.5910572	0.85866368	1.1176801	-0.073217622	-0.14097842	-0.25743959	-0.31366312
6.08	0	0	0	0	0	0	0.51660587	0.58067674	0.84647335	1.1210197	-0.050525326	-0.10821592	-0.23167233	-0.30525648
6.09	0	0	0	0	0	0	0.52546567	0.57084378	0.83096304	1.1202651	-0.02790457	-0.072423701	-0.20039542	-0.29174811
6.1	0	0	0	0	0	0	0.53732703	0.56253899	0.81241137	1.114983	-0.0055816937	-0.034365182	-0.16382053	-0.27290556
6.11	0	0	0	0	0	0	0.55224859	0.55674786	0.79126185	1.1048049	0.016246252	0.004977134	-0.12242862	-0.2486552
6.12	0	0	0	0	0	0	0.57022572	0.55437005	0.76814946	1.0894664	0.037369563	0.044505293	-0.076991352	-0.21912139
6.13	0	0	0	0	0	0	0.59121341	0.55611537	0.74391413	1.0688443	0.057536081	0.083128702	-0.028571893	-0.18465793
6.14	0	0	0	0	0	0	0.61511983	0.56242611	0.71959022	1.0429855	0.076473124	0.11986652	0.021501864	-0.14585832
6.15	0	0	0	0	0	0	0.64176879	0.57345343	0.69635788	1.0121224	0.093955699	0.15390489	0.07169827	-0.10354376
6.16	0	0	0	0	0	0	0.67086172	0.58907696	0.67544505	0.9766826	0.10986817	0.18462799	0.12038289	-0.058737868
6.17	0	0	0	0	0	0	0.70196085	0.60893736	0.65798388	0.93730838	0.12423444	0.21164554	0.16595839	-0.012648496
6.18	0	0	0	0	0	0	0.73449933	0.63247951	0.64484994	0.89488447	0.13723877	0.2347865	0.20702352	0.033340184
6.19	0	0	0	0	0	0	0.76783222	0.65901269	0.63653184	0.85055432	0.14922484	0.25404706	0.24250596	0.077696812
6.2	0	0	0	0	0	0	0.80131989	0.68775022	0.63307858	0.80568168	0.16064306	0.26957943	0.27171566	0.11882123
6.21	0	0	0	0	0	0	0.83439226	0.71780939	0.63414046	0.76174203	0.17199911	0.28174325	0.29431055	0.15517899
6.22	0	0	0	0	0	0	0.86658843	0.748236	0.63906002	0.72016629	0.18381716	0.29109357	0.31024214	0.18544851
6.23	0	0	0	0	0	0	0.89761554	0.7780635	0.64694639	0.68218213	0.1964984	0.29831325	0.31974533	0.20864575
6.24	0	0	0	0	0	0	0.92736802	0.80635228	0.65672332	0.6486917	0.21014226	0.30416803	0.32333999	0.22420896
6.25	0	0	0	0	0	0	0.95581703	0.83227673	0.66718526	0.62019979	0.2246149	0.30930924	0.32178454	0.23203596
6.26	0	0	0	0	0	0	0.9828863	0.85525715	0.6770758	0.59680302	0.23976874	0.31398507	0.31596436	0.23245876
6.27	0	0	0	0	0	0	1.0084736	0.87492735	0.68520418	0.57824687	0.25539356	0.3180904	0.30671203	0.22613932
6.28	0	0	0	0	0	0	1.0325261	0.89100286	0.690588	0.56403294	0.27097277	0.32133966	0.29464909	0.21392196
6.29	0	0	0	0	0	0	1.0550122	0.90330181	0.69254441	0.55352396	0.28568988	0.32309982	0.2801362	0.19673647
6.3	0	0	0	0	0	0	1.0758192	0.91177136	0.69074316	0.54601289	0.29868624	0.32234136	0.26318275	0.1755936
6.31	0	0	0	0	0	0	1.0946885	0.91635879	0.68527784	0.54081138	0.30923129	0.3180147	0.243323	0.15155907
6.32	0	0	0	0	0	0	1.1112279	0.91694059	0.67662515	0.53742752	0.31670071	0.30928096	0.21981488	0.12560303
6.33	0	0	0	0	0	0	1.1249644	0.91337275	0.66544658	0.53575728	0.32050593	0.29545406	0.19209529	0.098458686
6.34	0	0	0	0	0	0	1.1353807	0.90552318	0.65246794	0.53612259	0.32008364	0.27599517	0.16001305	0.070665339
6.35	0	0	0	0	0	0	1.1419307	0.89330072	0.63852582	0.53912611	0.31492445	0.25055418	0.12380888	0.042721308
6.36	0	0	0	0	0	0	1.1440526	0.87671545	0.62462134	0.5454404	0.30459697	0.21899408	0.08409573	0.015172247
6.37	0	0	0	0	0	0	1.1411869	0.85594398	0.61190065	0.5556301	0.28877113	0.18145005	0.041846247	-0.011405841
6.38	0	0	0	0	0	0	1.1327966	0.83140137	0.60157643	0.57003089	0.26724747	0.1384027	-0.0016872403	-0.036485052
6.39	0	0	0	0	0	0	1.1184044	0.80380972	0.59479831	0.58868022	0.2399856	0.090738689	-0.045117183	-0.059682577
6.4	0	0	0	0	0	0	1.0976476	0.77422986	0.59250367	0.61130407	0.20715857	0.039769578	-0.0870947	-0.080832718
6.41	0	0	0	0	0	0	1.0703678	0.74402309	0.5953018	0.63738164	0.16921266	-0.012833512	-0.12645843	-0.099977172
6.42	0	0	0	0	0	0	1.0367154	0.71472629	0.60342014	0.66628693	0.12694197	-0.065197337	-0.16232656	-0.11724248
6.43	0	0	0	0	0	0	0.99724003	0.68786715	0.61670464	0.69742752	0.081518025	-0.11545276	-0.19413849	-0.13269098
6.44	0	0	0	0	0	0	0.95292231	0.66477655	0.63467131	0.73026675	0.034441571	-0.16191777	-0.22163114	-0.14632043
6.45	0	0	0	0	0	0	0.90511036	0.64644421	0.65662174	0.76423175	-0.01257724	-0.2032153	-0.24472567	-0.15824283
6.46	0	0	0	0	0	0	0.85540016	0.6334301	0.68176403	0.79864428	-0.057789571	-0.23832718	-0.26342999	-0.16884028
6.47	0	0	0	0	0	0	0.80548725	0.62584197	0.70922578	0.83275149	-0.099533715	-0.26659699	-0.27791034	-0.17876304
6.48	0	0	0	0	0	0	0.75704025	0.6233851	0.73799611	0.86580924	-0.13633537	-0.28769913	-0.28862793	-0.18884529
6.49	0	0	0	0	0	0	0.71159667	0.62543852	0.76694166	0.89719883	-0.16696871	-0.3016315	-0.29634237	-0.19993637
6.5	0	0	0	0	0	0	0.67046809	0.63108827	0.79488633	0.92655683	-0.19051048	-0.30876446	-0.30204198	-0.21261024
6.51	0	0	0	0	0	0	0.63465735	0.63912453	0.82071575	0.95380148	-0.20639682	-0.30989063	-0.30678007	-0.22699892
6.52	0	0	0	0	0	0	0.60477783	0.64808288	0.84355661	0.97905332	-0.21448188	-0.30618186	-0.31130009	-0.24286436
6.53	0	0	0	0	0	0	0.58097876	0.6563959	0.86287551	1.0025851	-0.21510413	-0.29897369	-0.31582539	-0.25959581
6.54	0	0	0	0	0	0	0.56289974	0.66265443	0.87838226	1.0247346	-0.20911461	-0.28939045	-0.32019026	-0.2761864
6.55	0	0	0	0	0	0	0.54972282	0.66586456	0.8900037	1.045675	-0.19777594	-0.27802141	-0.32377777	-0.29158412
6.56	0	0	0	0	0	0	0.54038285	0.66555611	0.89792204	1.0652735	-0.18248184	-0.26484712	-0.32541211	-0.30507156
6.57	0	0	0	0	0	0	0.53387961	0.66175052	0.90237073	1.0832082	-0.16442546	-0.2493612	-0.32379672	-0.31614022
6.58	0	0	0	0	0	0	0.52952789	0.65486608	0.90340253	1.0991121	-0.14444167	-0.23079574	-0.31796877	-0.32422491
6.59	0	0	0	0	0	0	0.52704056	0.64556461	0.90093537	1.1125839	-0.12307239	-0.20842986	-0.30723792	-0.32870639
6.6	0	0	0	0	0	0	0.52647895	0.63459673	0.89488334	1.1231663	-0.10070286	-0.18184192	-0.29104399	-0.3289845
6.61	0	0	0	0	0	0	0.52813819	0.62275307	0.88521198	1.1303556	-0.077653973	-0.15098503	-0.26897444	-0.32449804
6.62	0	0	0	0	0	0	0.53240181	0.6108983	0.87197485	1.1336239	-0.054222915	-0.11616965	-0.24080932	-0.31475137
6.63	0	0	0	0	0	0	0.53960641	0.59999219	0.85535443	1.1324491	-0.03068609	-0.078046691	-0.20656898	-0.29934977
6.64	0	0	0	0	0	0	0.54996643	0.59105864	0.83570205	1.1263514	-0.0072910754	-0.037569848	-0.16656368	-0.27804425
6.65	0	0	0	0	0	0	0.56357671	0.58510343	0.81357435	1.1149399	0.015721808	0.0040952644	-0.12143337	-0.25078259
6.66	0	0	0	0	0	0	0.58046067	0.58299574	0.78975766	1.09796	0.038066173	0.045709051	-0.072166398	-0.21775936
6.67	0	0	0	0	0	0	0.60060136	0.58535607	0.76526865	1.0753383	0.059385804	0.08609948	-0.020084543	-0.17944828
6.68	0	0	0	0	0	0	0.62391525	0.59250171	0.74131622	1.04721	0.079317794	0.1242498	0.033212274	-0.13660425
6.69	0	0	0	0	0	0	0.65019585	0.6044604	0.71921047	1.0139322	0.097599879	0.15932985	0.085945954	-0.090234929
6.7	0	0	0	0	0	0	0.6790834	0.62100671	0.70021709	0.97609792	0.11412224	0.19073257	0.13630468	-0.041570473
6.71	0	0	0	0	0	0	0.7100711	0.64168923	0.68538017	0.93456676	0.12892538	0.21811871	0.18262248	0.007945927
6.72	0	0	0	0	0	0	0.74253385	0.66588067	0.67536025	0.89049885	0.14221956	0.24137801	0.2235581	0.056666388
6.73	0	0	0	0	0	0	0.77579505	0.69284883	0.67034427	0.84533759	0.15438738	0.26054529	0.25820308	0.10280044
6.74	0	0	0	0	0	0	0.80921251	0.72177009	0.67006893	0.80070049	0.16591773	0.27584477	0.28606165	0.14456289
6.75	0	0	0	0	0	0	0.84222008	0.75171507	0.67393316	0.75819243	0.17737752	0.28776905	0.30695836	0.18035836
6.76	0	0	0	0	0	0	0.87436113	0.78171132	0.68109929	0.71920923	0.18939138	0.29699759	0.32101016	0.20894259
6.77	0	0	0	0	0	0	0.90537095	0.81080295	0.69053243	0.68478826	0.20241736	0.30434556	0.32866654	0.22952811
6.78	0	0	0	0	0	0	0.93517794	0.83807491	0.70103884	0.65552012	0.21652557	0.31071781	0.33069592	0.2418433
6.79	0	0	0	0	0	0	0.96374591	0.86280329	0.71133801	0.63152057	0.23158039	0.31671231	0.32808641	0.24613701
6.8	0	0	0	0	0	0	0.99097594	0.88455431	0.72016838	0.61247142	0.24748921	0.32236891	0.32184494	0.24309321
6.81	0	0	0	0	0	0	1.0167887	0.90300938	0.72645455	0.59773575	0.26399024	0.32750685	0.31273258	0.23365107
6.82	0	0	0	0	0	0	1.0411782	0.91787781	0.72943325	0.58650541	0.28036302	0.33175985	0.30118526	0.21882399
6.83	0	0	0	0	0	0	1.0641089	0.9290213	0.7286601	0.57791251	0.29561412	0.33418855	0.28733239	0.19964496
6.84	0	0	0	0	0	0	1.0853914	0.93639287	0.72406682	0.57111928	0.30884852	0.33351786	0.2707895	0.17718127
6.85	0	0	0	0	0	0	1.1046613	0.93986747	0.71601602	0.56549324	0.31935381	0.32867669	0.25065372	0.15241333
6.86	0	0	0	0	0	0	1.1214422	0.93925659	0.70511266	0.56084886	0.32647458	0.31882534	0.2260574	0.12603337
6.87	0	0	0	0	0	0	1.1351977	0.93436891	0.69199891	0.55754039	0.32955435	0.30325504	0.1965993	0.098464431
6.88	0	0	0	0	0	0	1.1453459	0.92503197	0.67740034	0.55630278	0.32797295	0.28143832	0.16231335	0.070095603
6.89	0	0	0	0	0	0	1.1512726	0.91115122	0.66222872	0.55799228	0.321176	0.25305334	0.12361929	0.041445336
6.9	0	0	0	0	0	0	1.1523485	0.89278028	0.64758549	0.56337928	0.30870035	0.21803213	0.081359386	0.013154779
6.91	0	0	0	0	0	0	1.1479506	0.87019561	0.63470684	0.57301507	0.2902033	0.17665114	0.036754993	-0.014106239
6.92	0	0	0	0	0	0	1.1374943	0.8439828	0.62484794	0.58714947	0.26549651	0.12961579	-0.0087242177	-0.03976083
6.93	0	0	0	0	0	0	1.1204849	0.81509925	0.61911651	0.60568965	0.23459421	0.078121001	-0.053552703	-0.063438719
6.94	0	0	0	0	0	0	1.0966075	0.78487105	0.61832041	0.62822174	0.19778166	0.023829035	-0.096345324	-0.085033928
6.95	0	0	0	0	0	0	1.0658435	0.75488768	0.62288216	0.65413	0.15571205	-0.031274314	-0.13598756	-0.10463567
6.96	0	0	0	0	0	0	1.0285989	0.72680299	0.63282077	0.68278195	0.10946828	-0.085116247	-0.17170209	-0.12233122
6.97	0	0	0	0	0	0	0.98576919	0.70211071	0.64777703	0.71364039	0.060562859	-0.1357757	-0.20306845	-0.13806636
6.98	0	0	0	0	0	0	0.93870427	0.68196847	0.66710711	0.74619734	0.010806572	-0.18164181	-0.22993611	-0.15176909
6.99	0	0	0	0	0	0	0.88907418	0.66709174	0.6900452	0.77983797	-0.037880307	-0.22148845	-0.25224737	-0.16361799
7	0	0	0	0	0	0	0.83869097	0.65771447	0.71578755	0.81381738	-0.083641139	-0.25448928	-0.27001687	-0.17414265
7.01	0	0	0	0	0	0	0.78936004	0.65363109	0.74341595	0.84734079	-0.12480451	-0.28018019	-0.28353633	-0.18414831
7.02	0	0	0	0	0	0	0.74275464	0.65429526	0.7718502	0.87966346	-0.15994442	-0.29842354	-0.29347042	-0.19461399
7.03	0	0	0	0	0	0	0.70031483	0.65887721	0.79992669	0.91023489	-0.18794796	-0.30945134	-0.30077787	-0.20643765
7.04	0	0	0	0	0	0	0.66315325	0.66624947	0.82647975	0.9388187	-0.20807423	-0.31395164	-0.30663664	-0.22007557
7.05	0	0	0	0	0	0	0.63196857	0.67499267	0.85049179	0.96544469	-0.22002243	-0.31307638	-0.31211484	-0.2354936
7.06	0	0	0	0	0	0	0.60697032	0.6835088	0.87129711	0.99030576	-0.22400604	-0.30827704	-0.31771037	-0.25231345
7.07	0	0	0	0	0	0	0.5878205	0.69026951	0.8885367	1.0137168	-0.22080353	-0.30091733	-0.32341709	-0.26973293
7.08	0	0	0	0	0	0	0.5736552	0.69412002	0.90202909	1.0359583	-0.21169704	-0.29183388	-0.32886531	-0.2866113
7.09	0	0	0	0	0	0	0.56327536	0.69444575	0.91185168	1.0570364	-0.19819827	-0.28116189	-0.33303182	-0.30198309
7.1	0	0	0	0	0	0	0.55549491	0.69115031	0.9182517	1.0766833	-0.18164043	-0.26843094	-0.33444703	-0.31524642
7.11	0	0	0	0	0	0	0.54946866	0.6845669	0.92132392	1.0945408	-0.16292024	-0.25277612	-0.33190833	-0.32583863
7.12	0	0	0	0	0	0	0.54482815	0.67531329	0.92096265	1.1102215	-0.14254735	-0.23327794	-0.3245996	-0.33309351
7.13	0	0	0	0	0	0	0.5416373	0.66410389	0.91702973	1.1232727	-0.12083856	-0.20930431	-0.31184282	-0.33634233
7.14	0	0	0	0	0	0	0.5402659	0.65167136	0.90943139	1.1331758	-0.098060489	-0.18062898	-0.29308166	-0.33494758
7.15	0	0	0	0	0	0	0.54122527	0.63881528	0.89814955	1.1393708	-0.074496096	-0.14740119	-0.26794288	-0.32831667
7.16	0	0	0	0	0	0	0.54500016	0.6264487	0.88328634	1.1412835	-0.050453119	-0.11013447	-0.236285	-0.3159401
7.17	0	0	0	0	0	0	0.55193608	0.61558647	0.86510875	1.1383627	-0.026231565	-0.069696777	-0.19825938	-0.29743599
7.18	0	0	0	0	0	0	0.5622165	0.60727894	0.84409248	1.1301261	-0.0021081578	-0.027242773	-0.15436404	-0.27260717
7.19	0	0	0	0	0	0	0.57591331	0.60249534	0.82095552	1.116215	0.021619247	0.015918705	-0.10548028	-0.24150188
7.2	0	0	0	0	0	0	0.59304919	0.60199061	0.79666921	1.0964491	0.04456862	0.058490539	-0.052872342	-0.20446552
7.21	0	0	0	0	0	0	0.61360103	0.60621803	0.77243045	1.0708683	0.066293018	0.099312649	0.0018594207	-0.16216041
7.22	0	0	0	0	0	0	0.63743787	0.61532594	0.74957963	1.0397532	0.086406991	0.13740318	0.056876018	-0.11554614
7.23	0	0	0	0	0	0	0.66426583	0.62920175	0.72945932	1.0036369	0.10469486	0.17197994	0.11024354	-0.065837267
7.24	0	0	0	0	0	0	0.6936308	0.64749701	0.71323311	0.96333037	0.12110403	0.2025325	0.16011583	-0.014485066
7.25	0	0	0	0	0	0	0.7249488	0.66965203	0.70170715	0.91996484	0.13572529	0.22884478	0.20493575	0.036822282
7.26	0	0	0	0	0	0	0.75754956	0.69497308	0.69520916	0.87499785	0.14883521	0.25087944	0.24359279	0.086196254
7.27	0	0	0	0	0	0	0.79075735	0.72268565	0.69358002	0.83011725	0.1608759	0.26874002	0.27544436	0.13168876
7.28	0	0	0	0	0	0	0.82395719	0.75190342	0.69628642	0.78704333	0.17238318	0.2828118	0.30020407	0.17150378
7.29	0	0	0	0	0	0	0.85660998	0.78165621	0.70255242	0.74730126	0.18401041	0.29374881	0.31787159	0.20418912
7.3	0	0	0	0	0	0	0.88831602	0.81098716	0.71140348	0.71204841	0.19643985	0.30234496	0.32879367	0.22876371
7.31	0	0	0	0	0	0	0.91890208	0.83896047	0.72168208	0.68197474	0.21003452	0.30957966	0.33369499	0.24478764
7.32	0	0	0	0	0	0	0.94833614	0.86474643	0.73211441	0.65726247	0.22474917	0.31635303	0.33359495	0.25239129
7.33	0	0	0	0	0	0	0.9765501	0.88781834	0.74140405	0.63760737	0.24048628	0.32293943	0.32962673	0.25222153
7.34	0	0	0	0	0	0	1.0034456	0.9078536	0.74839502	0.62232125	0.25715691	0.32918467	0.32270899	0.24526586
7.35	0	0	0	0	0	0	1.0290029	0.92451843	0.75224967	0.6104978	0.27426411	0.33489301	0.31335351	0.23261497
7.36	0	0	0	0	0	0	1.0532336	0.93757972	0.75245138	0.60116385	0.29081952	0.33937193	0.3017706	0.21533338
7.37	0	0	0	0	0	0	1.0760203	0.94696954	0.74879991	0.59338253	0.30578222	0.3412853	0.28772451	0.19447952
7.38	0	0	0	0	0	0	1.0970455	0.95258217	0.74152873	0.58640969	0.31834158	0.33934469	0.27030486	0.17104129
7.39	0	0	0	0	0	0	1.1158469	0.95420946	0.7311896	0.57995388	0.32780519	0.33258514	0.24841801	0.14570764
7.4	0	0	0	0	0	0	1.1318876	0.95162132	0.71837518	0.57432971	0.33346564	0.32018666	0.22143866	0.11882322
7.41	0	0	0	0	0	0	1.1445747	0.94459402	0.70372076	0.57031726	0.3346289	0.30148666	0.18923284	0.090664473
7.42	0	0	0	0	0	0	1.1532679	0.93295923	0.68804884	0.56886978	0.33065738	0.27602669	0.15204299	0.061686164
7.43	0	0	0	0	0	0	1.1572983	0.9166788	0.67239502	0.57088214	0.32099311	0.24358123	0.11055641	0.03253838
7.44	0	0	0	0	0	0	1.1559902	0.89591757	0.65797104	0.57705098	0.30518707	0.20425294	0.065904395	0.0039649621
7.45	0	0	0	0	0	0	1.1486883	0.87113587	0.64607406	0.58778565	0.28293854	0.15857191	0.019554243	-0.023329461
7.46	0	0	0	0	0	0	1.1348079	0.84317314	0.63792031	0.60315175	0.25413531	0.10758227	-0.026876115	-0.048812728
7.47	0	0	0	0	0	0	1.113916	0.81327622	0.63446789	0.6228596	0.21892688	0.052864107	-0.071846417	-0.072224176
7.48	0	0	0	0	0	0	1.0858517	0.78302485	0.63629944	0.64634337	0.17782387	-0.0035783408	-0.11406424	-0.093571659
7.49	0	0	0	0	0	0	1.0508742	0.75413864	0.64358628	0.67294519	0.13178965	-0.05955627	-0.15257084	-0.11295964
7.5	0	0	0	0	0	0	1.00976	0.72822892	0.65609886	0.70209473	0.082280516	-0.11297704	-0.18678573	-0.13035887
7.51	0	0	0	0	0	0	0.96380507	0.70659131	0.67326811	0.73331229	0.031129797	-0.16204559	-0.2164711	-0.14560599
7.52	0	0	0	0	0	0	0.91468889	0.69008246	0.69434697	0.76605023	-0.019642629	-0.20536012	-0.24154028	-0.1586956
7.53	0	0	0	0	0	0	0.86428483	0.67906644	0.71856344	0.79960016	-0.06805261	-0.24194028	-0.26192153	-0.17000984
7.54	0	0	0	0	0	0	0.81448419	0.67343849	0.74507698	0.83315782	-0.11228461	-0.27119744	-0.27774534	-0.18027537
7.55	0	0	0	0	0	0	0.76705792	0.6727294	0.77286965	0.86592331	-0.15076445	-0.29287727	-0.28955853	-0.19046529
7.56	0	0	0	0	0	0	0.72355206	0.6761901	0.8008011	0.89722264	-0.18222674	-0.30708111	-0.29825605	-0.20164437
7.57	0	0	0	0	0	0	0.68518264	0.68278096	0.82770088	0.92667286	-0.205776	-0.3143734	-0.30501349	-0.21456496
7.58	0	0	0	0	0	0	0.65274566	0.69115022	0.85246585	0.95421382	-0.22096594	-0.31583172	-0.31109825	-0.22940103
7.59	0	0	0	0	0	0	0.62653866	0.69971352	0.87429851	0.97998142	-0.22787694	-0.31293455	-0.31729423	-0.24591714
7.6	0	0	0	0	0	0	0.60629503	0.70687278	0.89277453	1.0042405	-0.22718246	-0.30720765	-0.3237359	-0.2635237
7.61	0	0	0	0	0	0	0.59117953	0.71133807	0.90765369	1.0273058	-0.22012412	-0.29971633	-0.33022016	-0.28116953
7.62	0	0	0	0	0	0	0.57994344	0.71235597	0.91890749	1.0493	-0.20827143	-0.29077941	-0.33596643	-0.29772454
7.63	0	0	0	0	0	0	0.57127372	0.70971225	0.92675742	1.0700336	-0.19308181	-0.2800255	-0.33949076	-0.31243862
7.64	0	0	0	0	0	0	0.564178	0.70364463	0.93135176	1.0891641	-0.17554549	-0.2665813	-0.33937578	-0.32474821
7.65	0	0	0	0	0	0	0.55818213	0.6947181	0.93259345	1.1063179	-0.15617891	-0.2494011	-0.33468246	-0.33398159
7.66	0	0	0	0	0	0	0.55330525	0.68362178	0.93031002	1.1210585	-0.1352511	-0.22768065	-0.32466083	-0.33942514
7.67	0	0	0	0	0	0	0.54992972	0.67104911	0.92436727	1.1328689	-0.11297568	-0.20104178	-0.30865173	-0.34039565
7.68	0	0	0	0	0	0	0.54863064	0.65774436	0.91469522	1.1411774	-0.089604346	-0.16949531	-0.28616749	-0.33623959
7.69	0	0	0	0	0	0	0.54999022	0.6445707	0.9013327	1.1453833	-0.065451244	-0.13342206	-0.25693944	-0.32636976
7.7	0	0	0	0	0	0	0.55445675	0.63251479	0.88447536	1.1448918	-0.040853818	-0.093584448	-0.22098366	-0.31030944
7.71	0	0	0	0	0	0	0.56229412	0.62263704	0.86452374	1.1391592	-0.016125856	-0.051082919	-0.17866499	-0.28775071
7.72	0	0	0	0	0	0	0.5736191	0.61596566	0.84212442	1.1277491	0.008424798	-0.0072397904	-0.13074758	-0.25861997
7.73	0	0	0	0	0	0	0.58847822	0.61335519	0.81819031	1.1103933	0.032419634	0.03657353	-0.078410666	-0.22314299
7.74	0	0	0	0	0	0	0.6068836	0.61537216	0.79388382	1.0870447	0.055378993	0.079094928	-0.023213233	-0.1818814
7.75	0	0	0	0	0	0	0.62876316	0.62226678	0.77054529	1.0579074	0.076828303	0.11923671	0.032997431	-0.1357268
7.76	0	0	0	0	0	0	0.65388395	0.63401761	0.74955948	1.0234492	0.096455243	0.15609251	0.088227315	-0.085856186
7.77	0	0	0	0	0	0	0.68183745	0.6503666	0.73217562	0.98442248	0.11414099	0.18900307	0.14051543	-0.033698491
7.78	0	0	0	0	0	0	0.71207735	0.67082571	0.719321	0.9419039	0.12990011	0.21763716	0.18814091	0.019062031
7.79	0	0	0	0	0	0	0.7439568	0.69473664	0.71145807	0.89732239	0.14390696	0.24190404	0.22981389	0.070505156
7.8	0	0	0	0	0	0	0.77678935	0.72135717	0.70854169	0.8523845	0.15653804	0.26182891	0.26474806	0.11858796
7.81	0	0	0	0	0	0	0.80992977	0.74984669	0.71011329	0.80888113	0.16829695	0.27767738	0.29255852	0.16137138
7.82	0	0	0	0	0	0	0.84279931	0.7792498	0.71545478	0.76844068	0.17979939	0.29005094	0.31314465	0.19723672
7.83	0	0	0	0	0	0	0.87491447	0.80860291	0.72365339	0.73233061	0.1917985	0.29972045	0.32674153	0.22503469
7.84	0	0	0	0	0	0	0.90599626	0.83697282	0.73359837	0.70134757	0.20489528	0.30764037	0.33399808	0.24416617
7.85	0	0	0	0	0	0	0.93597648	0.86347136	0.74403572	0.67576693	0.21921787	0.31488523	0.33591452	0.25462503
7.86	0	0	0	0	0	0	0.96481548	0.88746899	0.7536584	0.65534694	0.23465979	0.3220087	0.3336881	0.25697726
7.87	0	0	0	0	0	0	0.99241629	0.90862261	0.76124701	0.63941047	0.25118721	0.3289142	0.32838456	0.25220915
7.88	0	0	0	0	0	0	1.0187336	0.92660054	0.76588246	0.62700986	0.26851783	0.33545488	0.3206187	0.24146637
7.89	0	0	0	0	0	0	1.0437956	0.94109798	0.76698971	0.61710653	0.28578221	0.34119321	0.31065381	0.22585376
7.9	0	0	0	0	0	0	1.0675463	0.95200221	0.76427161	0.60869506	0.30185607	0.34488709	0.29840022	0.20642709
7.91	0	0	0	0	0	0	1.0897239	0.95922921	0.7578316	0.60094132	0.31581994	0.34508362	0.28305074	0.18418366
7.92	0	0	0	0	0	0	1.1098915	0.9625737	0.74816003	0.59343647	0.32694818	0.34069165	0.26337826	0.15984463
7.93	0	0	0	0	0	0	1.1275211	0.96178205	0.73582651	0.58640547	0.33451267	0.33082073	0.23855027	0.13373125
7.94	0	0	0	0	0	0	1.1420223	0.9565999	0.72140248	0.5806131	0.3377735	0.31470889	0.20829145	0.10602924
7.95	0	0	0	0	0	0	1.1527472	0.94680876	0.70563	0.57705642	0.33603673	0.29179435	0.17269855	0.0771138
7.96	0	0	0	0	0	0	1.1590063	0.9323022	0.68947725	0.57670674	0.3286809	0.26173355	0.13230556	0.047609143
7.97	0	0	0	0	0	0	1.1600947	0.91315767	0.6741113	0.58036166	0.31517834	0.2244872	0.088129824	0.018286709
7.98	0	0	0	0	0	0	1.1553129	0.88972764	0.66083357	0.58855121	0.29514569	0.18043002	0.041586508	-0.010072236
7.99	0	0	0	0	0	0	1.1440153	0.86273628	0.65092579	0.60147225	0.26837225	0.13045077	-0.0056756097	-0.036819729
8	0	0	0	0	0	0	1.1256831	0.83333194	0.64545954	0.61895544	0.234896	0.076010214	-0.052014973	-0.061562058
8.01	0	0	0	0	0	0	1.1000385	0.80304625	0.64515086	0.64050749	0.19510127	0.019068521	-0.096004428	-0.084207478
8.02	0	0	0	0	0	0	1.0672058	0.77362071	0.65030306	0.66547053	0.1498185	-0.038136473	-0.13653973	-0.1048482
8.03	0	0	0	0	0	0	1.0278263	0.74674986	0.66080876	0.69323478	0.10041513	-0.093394123	-0.17289517	-0.12350157
8.04	0	0	0	0	0	0	0.98310709	0.72384509	0.6761866	0.72331664	0.04868776	-0.14476322	-0.20473095	-0.13998831
8.05	0	0	0	0	0	0	0.93469357	0.7058907	0.69571731	0.75522074	-0.0032959686	-0.19069402	-0.23193419	-0.15416968
8.06	0	0	0	0	0	0	0.88447878	0.69337846	0.71863806	0.78828833	-0.053468966	-0.23006725	-0.25439921	-0.16627585
8.07	0	0	0	0	0	0	0.83440841	0.68631073	0.74416181	0.82172437	-0.099913031	-0.26217887	-0.27212978	-0.17694125
8.08	0	0	0	0	0	0	0.78632302	0.68429706	0.77133574	0.85470623	-0.14093738	-0.28667408	-0.28554029	-0.18708612
8.09	0	0	0	0	0	0	0.74185738	0.68666132	0.79904641	0.88648683	-0.17515732	-0.30353762	-0.29545313	-0.19782343
8.1	0	0	0	0	0	0	0.70232452	0.69244799	0.82613174	0.9165609	-0.20154215	-0.31320587	-0.30299011	-0.21012154
8.11	0	0	0	0	0	0	0.66862245	0.70038129	0.85144736	0.94477116	-0.21950996	-0.31665276	-0.30949934	-0.22437679
8.12	0	0	0	0	0	0	0.64115297	0.70891388	0.8740798	0.97120558	-0.22900564	-0.31532419	-0.3160181	-0.24046758
8.13	0	0	0	0	0	0	0.6197496	0.7164129	0.89352302	0.99608506	-0.2305777	-0.31083897	-0.32284698	-0.25795361
8.14	0	0	0	0	0	0	0.60365283	0.72147598	0.90950266	1.0197202	-0.22538563	-0.304461	-0.32988145	-0.27593927
8.15	0	0	0	0	0	0	0.59162439	0.72321367	0.92190601	1.0423163	-0.21500597	-0.29670487	-0.33657377	-0.29323836
8.16	0	0	0	0	0	0	0.58227322	0.72129423	0.93089963	1.0637714	-0.20099703	-0.28733339	-0.34155257	-0.30894455
8.17	0	0	0	0	0	0	0.5744749	0.71585575	0.9366783	1.0837692	-0.18446597	-0.27552729	-0.34324231	-0.3224639
8.18	0	0	0	0	0	0	0.56763357	0.707401	0.93918025	1.1019461	-0.16597849	-0.26017822	-0.34056592	-0.33314378
8.19	0	0	0	0	0	0	0.56169153	0.69659879	0.93821451	1.1178854	-0.14578555	-0.24034166	-0.33272613	-0.34024631
8.2	0	0	0	0	0	0	0.55700244	0.68412079	0.9336185	1.1310821	-0.12405996	-0.21550464	-0.31899414	-0.3430583
8.21	0	0	0	0	0	0	0.55416087	0.67066864	0.92528556	1.1409643	-0.1010176	-0.18555983	-0.2987955	-0.34089023
8.22	0	0	0	0	0	0	0.55380894	0.65705903	0.91320523	1.1469204	-0.076960659	-0.15076835	-0.27176323	-0.33310225
8.23	0	0	0	0	0	0	0.55647386	0.64424403	0.89751389	1.1483307	-0.052245608	-0.11178374	-0.23780082	-0.31915124
8.24	0	0	0	0	0	0	0.56249157	0.63327569	0.87854491	1.1446112	-0.027217053	-0.069631092	-0.19715398	-0.29864498
8.25	0	0	0	0	0	0	0.5720244	0.62521461	0.85687528	1.1352682	-0.0021955288	-0.025610412	-0.15047051	-0.27141187
8.26	0	0	0	0	0	0	0.58513878	0.62098922	0.83335395	1.1199627	0.022452542	0.018870025	-0.0988312	-0.23757081
8.27	0	0	0	0	0	0	0.60186651	0.6212623	0.80909584	1.0985704	0.046247862	0.062474671	-0.043728172	-0.19758394
8.28	0	0	0	0	0	0	0.62217834	0.62637539	0.78542234	1.0712216	0.06866327	0.10403685	0.013016932	-0.15226408
8.29	0	0	0	0	0	0	0.64589764	0.63638454	0.76373793	1.0383178	0.089301144	0.14256372	0.069389968	-0.10273541
8.3	0	0	0	0	0	0	0.67266091	0.65110803	0.74535476	1.0005464	0.10798091	0.17727875	0.12336005	-0.050389452
8.31	0	0	0	0	0	0	0.70195467	0.67012868	0.73130221	0.95891906	0.12467005	0.20773392	0.17308463	0.0031216581
8.32	0	0	0	0	0	0	0.73315857	0.69282794	0.72216857	0.91480897	0.13946498	0.23378192	0.21711822	0.055884008
8.33	0	0	0	0	0	0	0.7655896	0.71848561	0.71802764	0.86990617	0.15266772	0.25540317	0.25453283	0.10581337
8.34	0	0	0	0	0	0	0.79858182	0.74629994	0.71850314	0.82603914	0.16474924	0.27275843	0.28484843	0.15086905
8.35	0	0	0	0	0	0	0.83153215	0.77534167	0.72293109	0.78491814	0.17628435	0.28636966	0.30788162	0.18929687
8.36	0	0	0	0	0	0	0.86390907	0.80463926	0.73045519	0.74791513	0.18801484	0.29698769	0.32376068	0.21979936
8.37	0	0	0	0	0	0	0.89534632	0.83326159	0.74001618	0.71593583	0.2006855	0.30551485	0.33303998	0.24162615
8.38	0	0	0	0	0	0	0.92571715	0.86029558	0.7503868	0.68936259	0.21461886	0.31308432	0.33666972	0.25462846
8.39	0	0	0	0	0	0	0.95499414	0.88501807	0.76026285	0.66804399	0.22974441	0.32050628	0.33586006	0.25926275
8.4	0	0	0	0	0	0	0.98309479	0.90703857	0.76838056	0.65135432	0.2460195	0.32780959	0.3317914	0.25647307
8.41	0	0	0	0	0	0	1.009951	0.92604288	0.77373629	0.63834575	0.26331297	0.33483391	0.32520592	0.24743239
8.42	0	0	0	0	0	0	1.0355865	0.94168528	0.77569304	0.62794342	0.28092705	0.3413305	0.31641762	0.23328799
8.43	0	0	0	0	0	0	1.0599918	0.95379574	0.773883	0.61909287	0.29772677	0.34624943	0.30545221	0.21510352
8.44	0	0	0	0	0	0	1.0829633	0.96230283	0.7682887	0.61088663	0.31268921	0.34805204	0.29166661	0.19388662
8.45	0	0	0	0	0	0	1.1040975	0.96702027	0.75932455	0.60279792	0.32504495	0.34551377	0.27379412	0.17041129
8.46	0	0	0	0	0	0	1.1228805	0.9676834	0.74754997	0.59493046	0.33406179	0.33769126	0.25081353	0.14502461
8.47	0	0	0	0	0	0	1.1387316	0.9640201	0.73349783	0.58799054	0.33897374	0.32375257	0.22231561	0.11785383
8.48	0	0	0	0	0	0	1.151005	0.95577883	0.71783953	0.58298474	0.33905004	0.30305359	0.18828078	0.089190457
8.49	0	0	0	0	0	0	1.1590058	0.94280157	0.70147911	0.58093259	0.33362262	0.27516115	0.14910069	0.059611394
8.5	0	0	0	0	0	0	1.1620117	0.92509634	0.68553207	0.58270566	0.32211186	0.23992034	0.10567039	0.029885796
8.51	0	0	0	0	0	0	1.1592995	0.90292409	0.67128205	0.58892906	0.30406491	0.19757036	0.059325998	0.00083671397
8.52	0	0	0	0	0	0	1.1501807	0.87690117	0.66004695	0.59990938	0.27920077	0.14885166	0.011704655	-0.026806982
8.53	0	0	0	0	0	0	1.1340744	0.84807131	0.65298464	0.61558806	0.24746166	0.095088754	-0.035491407	-0.052543924
8.54	0	0	0	0	0	0	1.1106101	0.81789428	0.65092532	0.6355543	0.20912066	0.03815912	-0.080731782	-0.076181856
8.55	0	0	0	0	0	0	1.0797855	0.78810232	0.65429003	0.65917193	0.1648849	-0.019700531	-0.12279338	-0.097776185
8.56	0	0	0	0	0	0	1.0421115	0.76044551	0.66308421	0.68579881	0.11599821	-0.076202169	-0.16082381	-0.11738444
8.57	0	0	0	0	0	0	0.99867535	0.73643411	0.67691987	0.71492766	0.064203717	-0.12928773	-0.19437492	-0.13485562
8.58	0	0	0	0	0	0	0.95106485	0.71716965	0.69511895	0.74609538	0.011556906	-0.17727878	-0.22329538	-0.14997125
8.59	0	0	0	0	0	0	0.90116115	0.70326697	0.71691992	0.77869647	-0.039810745	-0.21893033	-0.24747395	-0.16281975
8.6	0	0	0	0	0	0	0.8509387	0.69483981	0.74156592	0.81195782	-0.087907395	-0.25342803	-0.26682981	-0.1739339
8.61	0	0	0	0	0	0	0.802295	0.69157906	0.76816639	0.84504873	-0.13095399	-0.28032614	-0.28164199	-0.18416943
8.62	0	0	0	0	0	0	0.75693472	0.69287584	0.79564078	0.87717989	-0.16745955	-0.29950851	-0.2926499	-0.19462379
8.63	0	0	0	0	0	0	0.71626338	0.69785187	0.82283686	0.90775045	-0.19628265	-0.31128594	-0.30090928	-0.20639745
8.64	0	0	0	0	0	0	0.68128135	0.70531027	0.84859513	0.93650333	-0.21671206	-0.31651343	-0.30776788	-0.22010056
8.65	0	0	0	0	0	0	0.6525009	0.71375462	0.87191006	0.96347528	-0.22855889	-0.31656602	-0.31445615	-0.2357344
8.66	0	0	0	0	0	0	0.62987162	0.72154272	0.89217852	0.98885209	-0.23223667	-0.31309902	-0.32147063	-0.25295836
8.67	0	0	0	0	0	0	0.61273799	0.72718166	0.90909448	1.0129244	-0.22879448	-0.30753971	-0.32877963	-0.27103325
8.68	0	0	0	0	0	0	0.59991429	0.72964886	0.92248587	1.0359503	-0.21977457	-0.300602	-0.33601744	-0.28879901
8.69	0	0	0	0	0	0	0.58997233	0.72849308	0.93244834	1.0579151	-0.20680772	-0.29220352	-0.34200227	-0.30521698
8.7	0	0	0	0	0	0	0.58167339	0.72375106	0.93920485	1.0785402	-0.19112811	-0.28161932	-0.34507624	-0.31963163
8.71	0	0	0	0	0	0	0.57429129	0.71585396	0.94274729	1.09747	-0.17338644	-0.26773195	-0.34400964	-0.33141606
8.72	0	0	0	0	0	0	0.56766966	0.70544821	0.942882	1.1143069	-0.15384537	-0.24948634	-0.33796115	-0.339827
8.73	0	0	0	0	0	0	0.56210612	0.69319651	0.93942507	1.1285633	-0.13265177	-0.2262438	-0.32615844	-0.34412928
8.74	0	0	0	0	0	0	0.55818451	0.67976988	0.93224383	1.1396745	-0.10998786	-0.1977917	-0.30795865	-0.34361255
8.75	0	0	0	0	0	0	0.55658004	0.66594324	0.92128905	1.1470274	-0.086133228	-0.16428445	-0.28291735	-0.33760163
8.76	0	0	0	0	0	0	0.55788056	0.65263245	0.90664748	1.1499895	-0.061447937	-0.12626926	-0.25084376	-0.3255053
8.77	0	0	0	0	0	0	0.56248655	0.64087123	0.88859276	1.14795	-0.036298816	-0.084685775	-0.21187773	-0.30686722
8.78	0	0	0	0	0	0	0.57060702	0.63173508	0.86763573	1.1403733	-0.01102072	-0.040789197	-0.16655563	-0.28143508
8.79	0	0	0	0	0	0	0.58232945	0.62620729	0.84455964	1.1268627	0.01403142	0.0040027965	-0.11585419	-0.24923464
8.8	0	0	0	0	0	0	0.59769754	0.62503379	0.82042424	1.1072257	0.038395623	0.04830245	-0.0611831	-0.21063165
8.81	0	0	0	0	0	0	0.61671164	0.62864151	0.7965191	1.0815223	0.061522104	0.090879421	-0.004315758	-0.1663556
8.82	0	0	0	0	0	0	0.63924526	0.6371575	0.77425245	1.0500872	0.082943909	0.13067702	0.052740439	-0.11746762
8.83	0	0	0	0	0	0	0.66498149	0.65046581	0.75498269	1.013542	0.10241677	0.16682971	0.10791523	-0.065311512
8.84	0	0	0	0	0	0	0.69343859	0.66821633	0.73982648	0.97282703	0.11987232	0.19877929	0.159276	-0.011494933
8.85	0	0	0	0	0	0	0.7240216	0.68983608	0.729489	0.92924638	0.13535331	0.22631093	0.20524354	0.042101704
8.86	0	0	0	0	0	0	0.75605884	0.714624	0.72416487	0.88444799	0.14908921	0.24937672	0.24475081	0.093385648
8.87	0	0	0	0	0	0	0.78887131	0.74180797	0.72356838	0.84027219	0.1615121	0.26805771	0.2772195	0.14025082
8.88	0	0	0	0	0	0	0.82183663	0.77049158	0.72708999	0.79849381	0.17316517	0.28278001	0.30239469	0.18082946
8.89	0	0	0	0	0	0	0.85439473	0.79970039	0.73392327	0.76058204	0.18474842	0.29426657	0.32030923	0.21369061
8.9	0	0	0	0	0	0	0.88611292	0.82849862	0.74306201	0.72755296	0.19707241	0.30337282	0.3314133	0.23794117
8.91	0	0	0	0	0	0	0.91679749	0.85596654	0.75331119	0.69990199	0.21063546	0.31121531	0.33658731	0.2532878
8.92	0	0	0	0	0	0	0.94641517	0.88130578	0.76337677	0.67758353	0.22544753	0.31880121	0.33701922	0.26006065
8.93	0	0	0	0	0	0	0.97490281	0.90405665	0.77196753	0.66004915	0.24143971	0.32634221	0.33396438	0.25913032
8.94	0	0	0	0	0	0	1.0021773	0.92391809	0.77799944	0.64638073	0.25856679	0.33365882	0.32830211	0.25166945
8.95	0	0	0	0	0	0	1.0282459	0.94053054	0.78076362	0.63548958	0.2763117	0.34060909	0.32041263	0.23886359
8.96	0	0	0	0	0	0	1.0531298	0.95366431	0.77983624	0.62628602	0.29359091	0.34637689	0.31040398	0.22179418
8.97	0	0	0	0	0	0	1.0766823	0.96324593	0.77509374	0.61780303	0.30929771	0.34942371	0.29781721	0.2014791
8.98	0	0	0	0	0	0	1.0985403	0.9691173	0.76685953	0.6094028	0.32260492	0.34839224	0.28143097	0.17875124
8.99	0	0	0	0	0	0	1.1182073	0.97101364	0.75568266	0.60105063	0.33278061	0.34228535	0.26006411	0.15401981
9	0	0	0	0	0	0	1.1351156	0.96865276	0.74207902	0.59336164	0.33904842	0.33022354	0.23316718	0.12738888
9.01	0	0	0	0	0	0	1.1486283	0.96176225	0.72665944	0.58732584	0.34065134	0.31149409	0.2006245	0.099070198
9.02	0	0	0	0	0	0	1.158052	0.95014422	0.71026679	0.58399288	0.33688939	0.28559265	0.16269968	0.069579547
9.03	0	0	0	0	0	0	1.1626587	0.93375037	0.6939637	0.5842912	0.32714223	0.25226911	0.12016271	0.039664162
9.04	0	0	0	0	0	0	1.1617097	0.9127631	0.67900279	0.58892417	0.31090679	0.2116435	0.074256419	0.010165118
9.05	0	0	0	0	0	0	1.1544911	0.88769975	0.66671741	0.59829284	0.28783896	0.16431798	0.026577239	-0.018132464
9.06	0	0	0	0	0	0	1.1403722	0.85949836	0.65833106	0.61244022	0.25780936	0.11147521	-0.021143083	-0.044640707
9.07	0	0	0	0	0	0	1.1189103	0.8295332	0.65477349	0.63104189	0.22098535	0.054885388	-0.067294432	-0.069072574
9.08	0	0	0	0	0	0	1.0899893	0.79950311	0.65657426	0.65349993	0.17796234	-0.0032518017	-0.1105532	-0.091430102
9.09	0	0	0	0	0	0	1.0539898	0.77119143	0.66384439	0.67915183	0.12985237	-0.060604874	-0.14995595	-0.11179501
9.1	0	0	0	0	0	0	1.0118728	0.74619221	0.67629092	0.70745684	0.078312703	-0.11502006	-0.18494609	-0.13006504
9.11	0	0	0	0	0	0	0.96513792	0.72571642	0.69328988	0.73796512	0.02537049	-0.16470541	-0.21531785	-0.1459873
9.12	0	0	0	0	0	0	0.91563966	0.71049737	0.71408313	0.77012169	-0.026820047	-0.20829869	-0.24096346	-0.15952737
9.13	0	0	0	0	0	0	0.86535955	0.70076263	0.73792591	0.8031854	-0.076195954	-0.24487906	-0.26175531	-0.1711084
9.14	0	0	0	0	0	0	0.81623912	0.69628943	0.76398208	0.83632616	-0.12091362	-0.27391341	-0.27784594	-0.18151771
9.15	0	0	0	0	0	0	0.77004494	0.69653293	0.79121148	0.86873005	-0.15938936	-0.29519733	-0.28987828	-0.19180828
9.16	0	0	0	0	0	0	0.72826455	0.70068557	0.81847202	0.89972383	-0.19038147	-0.30892369	-0.2988418	-0.2031458
9.17	0	0	0	0	0	0	0.69200038	0.70762929	0.84460214	0.9289529	-0.21306238	-0.3158208	-0.30603824	-0.21632819
9.18	0	0	0	0	0	0	0.66187676	0.71592784	0.86852928	0.95639463	-0.2271107	-0.31716862	-0.31282377	-0.23149826
9.19	0	0	0	0	0	0	0.63796597	0.72394913	0.88954555	0.98220407	-0.23280129	-0.31461454	-0.31990621	-0.24839207
9.2	0	0	0	0	0	0	0.61973317	0.73013125	0.90730285	1.0066464	-0.23105518	-0.3097114	-0.32733442	-0.26640445
9.21	0	0	0	0	0	0	0.60607494	0.73332397	0.92158969	1.0300094	-0.22334718	-0.3033694	-0.33486929	-0.28445357
9.22	0	0	0	0	0	0	0.59556067	0.73295256	0.93242602	1.0523596	-0.21134953	-0.29567489	-0.34155102	-0.30140622
9.23	0	0	0	0	0	0	0.58685792	0.72895099	0.94003937	1.0734677	-0.19642135	-0.28602248	-0.34572086	-0.31652112
9.24	0	0	0	0	0	0	0.57910787	0.72167058	0.94448438	1.092987	-0.17932492	-0.27332892	-0.34599366	-0.32919051
9.25	0	0	0	0	0	0	0.57204025	0.71172796	0.94558106	1.1105356	-0.16036207	-0.25645895	-0.34147095	-0.3386817
9.26	0	0	0	0	0	0	0.56587749	0.69978402	0.94312898	1.1256469	-0.13966848	-0.23465369	-0.33135553	-0.34424299
9.27	0	0	0	0	0	0	0.56117113	0.68649008	0.93697632	1.1377677	-0.11739785	-0.20760107	-0.31494945	-0.34515126
9.28	0	0	0	0	0	0	0.55860932	0.672584	0.92704296	1.1462893	-0.093802138	-0.17535916	-0.29174465	-0.34070772
9.29	0	0	0	0	0	0	0.55882644	0.65894541	0.91337326	1.150574	-0.069233386	-0.13837295	-0.26147009	-0.33028549
9.3	0	0	0	0	0	0	0.5622811	0.64658403	0.89618744	1.149994	-0.04407224	-0.097491847	-0.22417064	-0.31337734
9.31	0	0	0	0	0	0	0.56923007	0.6365781	0.87593396	1.1439816	-0.01866808	-0.053911664	-0.18027735	-0.28966451
9.32	0	0	0	0	0	0	0.57978501	0.62995127	0.85333046	1.1320929	0.0066318886	-0.0090388736	-0.13066119	-0.25908909
9.33	0	0	0	0	0	0	0.59399867	0.62752173	0.82937689	1.1140748	0.031389748	0.035703516	-0.076640071	-0.22192679
9.34	0	0	0	0	0	0	0.6118912	0.629798	0.80532184	1.0899205	0.055054721	0.079031059	-0.019923429	-0.1788201
9.35	0	0	0	0	0	0	0.63337915	0.63697622	0.78256472	1.0598986	0.077108101	0.11983522	0.037507113	-0.13076099
9.36	0	0	0	0	0	0	0.65819339	0.64899983	0.76249678	1.0245639	0.097240848	0.15718262	0.093563787	-0.079039373
9.37	0	0	0	0	0	0	0.68588552	0.66558121	0.74630956	0.98478531	0.11534907	0.19041591	0.14624751	-0.025209418
9.38	0	0	0	0	0	0	0.71588489	0.6861978	0.73481661	0.94178841	0.13143908	0.21924197	0.19386465	0.028892544
9.39	0	0	0	0	0	0	0.74753532	0.71016981	0.72833326	0.89716415	0.14567588	0.24358705	0.23521334	0.081195224
9.4	0	0	0	0	0	0	0.78015145	0.73674689	0.72667242	0.85274221	0.15844518	0.26347737	0.26961021	0.12954898
9.41	0	0	0	0	0	0	0.81309373	0.76506749	0.72928324	0.8103452	0.17026488	0.27923874	0.29673327	0.17199541
9.42	0	0	0	0	0	0	0.845783	0.79416262	0.73540424	0.77153353	0.1817879	0.29155065	0.31653262	0.20698041
9.43	0	0	0	0	0	0	0.87773757	0.82308631	0.74408125	0.73743089	0.19383728	0.30123447	0.32935152	0.23347396
9.44	0	0	0	0	0	0	0.90869602	0.85091943	0.75415695	0.70864933	0.20705291	0.30935147	0.33598684	0.25104115
9.45	0	0	0	0	0	0	0.9386031	0.87680922	0.76435212	0.68525719	0.22155667	0.31703561	0.33758168	0.2598752
9.46	0	0	0	0	0	0	0.96741405	0.90021395	0.77336152	0.66679998	0.23726232	0.32471326	0.33542842	0.26075066
9.47	0	0	0	0	0	0	0.99503976	0.92083039	0.78003062	0.65241149	0.25415937	0.33221649	0.33053825	0.2548143
9.48	0	0	0	0	0	0	1.0214653	0.93830515	0.78356901	0.6410077	0.27189633	0.33943975	0.32338032	0.24328105
9.49	0	0	0	0	0	0	1.0467277	0.95235431	0.78350139	0.6314747	0.28948854	0.3457993	0.31412163	0.22725777
9.5	0	0	0	0	0	0	1.0707333	0.9628863	0.77961496	0.62279736	0.30577369	0.34983739	0.3024788	0.20777278
9.51	0	0	0	0	0	0	1.0931644	0.96977365	0.77213082	0.61423833	0.31985591	0.35007858	0.28734497	0.18571396
9.52	0	0	0	0	0	0	1.1135466	0.97276144	0.76157715	0.60561813	0.33099807	0.34545959	0.26742077	0.16157486
9.53	0	0	0	0	0	0	1.1313257	0.97156212	0.74846912	0.59743556	0.33842633	0.33506838	0.24200503	0.135471
9.54	0	0	0	0	0	0	1.1458784	0.96589096	0.73336831	0.59064111	0.34136298	0.31813381	0.2108949	0.10754482
9.55	0	0	0	0	0	0	1.156517	0.95551891	0.71705807	0.58630064	0.33908691	0.2940915	0.17424139	0.07824189
9.56	0	0	0	0	0	0	1.1625141	0.94035074	0.7005488	0.58538787	0.33094433	0.26261143	0.13268898	0.048273733
9.57	0	0	0	0	0	0	1.1631237	0.92050066	0.68505396	0.5886729	0.3163922	0.22370782	0.087379066	0.018482543
9.58	0	0	0	0	0	0	1.1576129	0.89639533	0.67190688	0.59664042	0.29503647	0.17785418	0.039847335	-0.010308109
9.59	0	0	0	0	0	0	1.1453184	0.86886881	0.66238004	0.60942757	0.26667867	0.12609175	-0.0081698248	-0.037440189
9.6	0	0	0	0	0	0	1.125731	0.83920151	0.65749075	0.62679768	0.23140701	0.070067759	-0.055001479	-0.062539263
9.61	0	0	0	0	0	0	1.0986427	0.80904076	0.65787082	0.64820367	0.18969332	0.011918275	-0.099236393	-0.085543317
9.62	0	0	0	0	0	0	1.0643015	0.78018279	0.6637322	0.67297613	0.14253593	-0.0460102	-0.13981169	-0.1065401
9.63	0	0	0	0	0	0	1.0235389	0.75429234	0.67487689	0.70053803	0.091474772	-0.10148642	-0.1760654	-0.12548164
9.64	0	0	0	0	0	0	0.97775324	0.7326819	0.69074599	0.73043646	0.038489008	-0.1526153	-0.2077227	-0.14211559
9.65	0	0	0	0	0	0	0.9287447	0.71620022	0.71059255	0.76216019	-0.014255117	-0.19792499	-0.23467529	-0.15630836
9.66	0	0	0	0	0	0	0.87849894	0.70518919	0.73367217	0.79500754	-0.064657159	-0.23638842	-0.25677815	-0.16836796
9.67	0	0	0	0	0	0	0.82898228	0.69951886	0.75919201	0.8281564	-0.11079633	-0.26738719	-0.27407455	-0.17900892
9.68	0	0	0	0	0	0	0.78201769	0.69870863	0.78615898	0.86077844	-0.15102301	-0.29063562	-0.28709832	-0.18922806
9.69	0	0	0	0	0	0	0.73916959	0.70201551	0.81344376	0.89214657	-0.18399923	-0.30621905	-0.29677246	-0.20020826
9.7	0	0	0	0	0	0	0.70163485	0.70839908	0.83988795	0.92181469	-0.20878796	-0.31473696	-0.30433174	-0.21290062
9.71	0	0	0	0	0	0	0.67015158	0.71648953	0.86437463	0.94969165	-0.22494378	-0.31735826	-0.31119529	-0.22760533
9.72	0	0	0	0	0	0	0.64491653	0.72468021	0.88609195	0.97590137	-0.23260027	-0.31568851	-0.31827875	-0.24413229
9.73	0	0	0	0	0	0	0.62552386	0.73136121	0.90463358	1.0006826	-0.23254036	-0.31136784	-0.32573798	-0.26198416
9.74	0	0	0	0	0	0	0.61097361	0.73526364	0.91976104	1.0243348	-0.22614589	-0.30549294	-0.33341698	-0.28018645
9.75	0	0	0	0	0	0	0.59986279	0.73568498	0.93142228	1.0469966	-0.215099	-0.29832952	-0.34057684	-0.29755387
9.76	0	0	0	0	0	0	0.59078799	0.73245398	0.93982502	1.068498	-0.20087212	-0.28940806	-0.3456348	-0.31324487
9.77	0	0	0	0	0	0	0.58276087	0.7258357	0.94508643	1.0885053	-0.18435656	-0.27771331	-0.34706424	-0.326655
9.78	0	0	0	0	0	0	0.57538662	0.71640633	0.94705669	1.1066486	-0.16591821	-0.26206137	-0.34388679	-0.33707439
9.79	0	0	0	0	0	0	0.56879808	0.70482677	0.94552351	1.1224833	-0.14569612	-0.24157928	-0.33529082	-0.3437402
9.8	0	0	0	0	0	0	0.56349806	0.69173816	0.94031989	1.1354713	-0.12382163	-0.21585595	-0.32053456	-0.34591989
9.81	0	0	0	0	0	0	0.56017139	0.67784612	0.93134093	1.1450119	-0.1005176	-0.18486043	-0.29905487	-0.34289966
9.82	0	0	0	0	0	0	0.55948726	0.66399455	0.9185941	1.1504674	-0.076119779	-0.14893997	-0.27051131	-0.33402435
9.83	0	0	0	0	0	0	0.56195695	0.65116566	0.90225138	1.1511991	-0.051014943	-0.10885123	-0.23486236	-0.31874672
9.84	0	0	0	0	0	0	0.56788576	0.64043161	0.88270252	1.1466154	-0.025566204	-0.065720834	-0.19243969	-0.29668987
9.85	0	0	0	0	0	0	0.57741347	0.63284457	0.86060052	1.1362324	-0.00011755474	-0.020927994	-0.144009	-0.26772275
9.86	0	0	0	0	0	0	0.59060214	0.62928551	0.83688295	1.1197429	0.024918053	0.024083572	-0.090790745	-0.23203411
9.87	0	0	0	0	0	0	0.60748485	0.63034131	0.81275041	1.0970767	0.049003395	0.067982437	-0.034419288	-0.19018005
9.88	0	0	0	0	0	0	0.62801394	0.63627771	0.78958331	1.0684367	0.071585118	0.10961389	0.023164192	-0.14307827
9.89	0	0	0	0	0	0	0.65196797	0.64709476	0.76879382	1.0343123	0.0922911	0.14799104	0.079870745	-0.091958351
9.9	0	0	0	0	0	0	0.67893484	0.662563	0.7516374	0.99549954	0.11097725	0.18237001	0.13365339	-0.038321333
9.91	0	0	0	0	0	0	0.70836818	0.68221361	0.73902769	0.95314495	0.1276232	0.21237164	0.18272096	0.016054505
9.92	0	0	0	0	0	0	0.73962956	0.70539303	0.73139896	0.90876878	0.14233981	0.23789011	0.22574234	0.069129368
9.93	0	0	0	0	0	0	0.77203318	0.73136744	0.72866991	0.86417303	0.15546059	0.25891631	0.26192213	0.11873847
9.94	0	0	0	0	0	0	0.80492407	0.75930855	0.73035552	0.82121314	0.16747928	0.27568123	0.29086918	0.1628467
9.95	0	0	0	0	0	0	0.83770799	0.78826203	0.73573678	0.78152958	0.1790065	0.2888028	0.31246227	0.19978665
9.96	0	0	0	0	0	0	0.8698676	0.81726958	0.74390918	0.74635342	0.19084469	0.29907763	0.32694047	0.22839936
9.97	0	0	0	0	0	0	0.90107736	0.84541307	0.75375788	0.71641278	0.20373698	0.30749925	0.33500666	0.24810866
9.98	0	0	0	0	0	0	0.93124649	0.87180479	0.76402267	0.69189423	0.21793513	0.31526167	0.33774437	0.25896737
9.99	0	0	0	0	0	0	0.96034354	0.89581733	0.77339423	0.67244846	0.23335797	0.32301125	0.33645105	0.26163699
9.9975	0	0	0	0	0	0	0.98141011	0.91206794	0.77909663	0.66072552	0.24572369	0.32875411	0.33353351	0.2589177


==> graphics/data/hf2d5_ct_sim_inferfb.dat <==
0	1	1	0	0	0	0
0.05	1	1	-1.6063677e-08	1.1059701	-8.91751	-10.271848
0.1	1	1	-8.9020484e-05	8.7479202	-16.105385	-25.362952
0.15	1	1	-0.0033159591	20.747824	-22.810463	-44.125122
0.2	1	1	-0.026520344	36.041886	-29.305101	-65.713794
0.25	1	1	-0.10693769	53.965094	-35.67242	-89.531632
0.3	1	1	-0.29717206	74.047649	-41.936956	-115.13135
0.35	1	1	-0.65682432	95.932342	-48.102102	-142.16304
0.4	1	1	-1.2460336	119.33517	-54.16293	-170.34471
0.45	1	1	-2.1211885	144.02218	-60.111818	-199.44343
0.5	1	1	-3.3326453	169.79608	-65.940491	-229.26329
0.55	1	1	-4.9237406	196.48798	-71.640903	-259.63774
0.6	1	1	-6.9303273	223.95073	-77.206029	-290.42345
0.65	1	1	-9.3808515	252.0544	-82.629855	-321.49571
0.7	1	1	-12.296765	280.68358	-87.907317	-352.74551
0.75	1	1	-15.692977	309.73497	-93.03432	-384.07707
0.8	1	1	-19.578371	339.11544	-98.007584	-415.40571
0.85	1	1	-23.956418	368.74049	-102.82493	-446.65645
0.9	1	1	-28.825784	398.53322	-107.48485	-477.76258
0.95	1	1	-34.180896	428.42362	-111.98649	-508.6648
1	1	1	-40.012671	458.34746	-116.32961	-539.31006
1.05	1	1	-46.308482	488.24644	-120.51453	-569.65162
1.1	1	1	-53.05336	518.06665	-124.54167	-599.64697
1.15	1	1	-60.229562	547.75925	-128.4123	-629.25933
1.2	1	1	-67.817809	577.27908	-132.12845	-658.45594
1.25	1	1	-75.797576	606.58478	-135.69174	-687.20719
1.3	1	1	-84.146662	635.63897	-139.1045	-715.48786
1.35	1	1	-92.842418	664.40743	-142.36932	-743.2757
1.4	1	1	-101.86157	692.8589	-145.48861	-770.55099
1.45	1	1	-111.18008	720.96543	-148.46516	-797.29725
1.5	1	1	-120.77412	748.70129	-151.30209	-823.50021
1.55	1	1	-130.61963	776.04349	-154.00242	-849.14783
1.6	1	1	-140.69286	802.97124	-156.56919	-874.22998
1.65	1	1	-150.97024	829.46609	-159.00581	-898.73882
1.7	1	1	-161.42869	855.51156	-161.31556	-922.66798
1.75	1	1	-172.04552	881.09311	-163.5015	-946.01249
1.8	1	1	-182.79862	906.19804	-165.56725	-968.76937
1.85	1	1	-193.66655	930.81536	-167.51636	-990.93692
1.9	1	1	-204.6285	954.93559	-169.35182	-1012.5141
1.95	1	1	-215.66444	978.55082	-171.07717	-1033.5017
2	1	1	-226.75513	1001.6545	-172.69639	-1053.9019
2.05	1	1	-237.88214	1024.2413	-174.21227	-1073.7165
2.1	1	1	-249.02771	1046.3076	-175.62855	-1092.9499
2.15	1	1	-260.175	1067.8505	-176.94851	-1111.6063
2.2	1	1	-271.308	1088.8682	-178.17525	-1129.6905
2.25	1	1	-282.41141	1109.3604	-179.31208	-1147.209
2.3	1	1	-293.47095	1129.3262	-180.36156	-1164.1663
2.35	1	1	-304.47301	1148.7669	-181.32663	-1180.5696
2.4	1	1	-315.40481	1167.6841	-182.21068	-1196.4262
2.45	1	1	-326.25442	1186.0798	-183.01749	-1211.7443
2.5	1	1	-337.01069	1203.9572	-183.75022	-1226.5322
2.55	1	1	-347.66306	1221.32	-184.41117	-1240.7981
2.6	1	1	-358.20192	1238.173	-185.0035	-1254.5513
2.65	1	1	-368.61826	1254.521	-185.53007	-1267.8013
2.7	1	1	-378.90367	1270.3696	-185.99363	-1280.5575
2.75	1	1	-389.05064	1285.7252	-186.39688	-1292.8301
2.8	1	1	-399.05178	1300.5931	-186.74261	-1304.6284
2.85	1	1	-408.90096	1314.9809	-187.03339	-1315.963
2.9	1	1	-418.59256	1328.8961	-187.27177	-1326.8448
2.95	1	1	-428.121	1342.3453	-187.46006	-1337.2831
3	1	1	-437.4817	1355.3362	-187.60059	-1347.2884
3.05	1	1	-446.67081	1367.8774	-187.69566	-1356.8717
3.1	1	1	-455.68458	1379.9766	-187.74739	-1366.0428
3.15	1	1	-464.51955	1391.641	-187.75779	-1374.8113
3.2	1	1	-473.17344	1402.8798	-187.72885	-1383.188
3.25	1	1	-481.6441	1413.7014	-187.66248	-1391.1828
3.3	1	1	-489.92909	1424.113	-187.56064	-1398.805
3.35	1	1	-498.02742	1434.1236	-187.42504	-1406.0649
3.4	1	1	-505.93824	1443.7419	-187.25739	-1412.972
3.45	1	1	-513.66011	1452.9761	-187.06012	-1419.5368
3.5	1	1	-521.19303	1461.835	-186.83484	-1425.7691
3.55	1	1	-528.5371	1470.3273	-186.58339	-1431.6786
3.6	1	1	-535.69216	1478.4618	-186.30721	-1437.2749
3.65	1	1	-542.65862	1486.2474	-186.00782	-1442.5677
3.7	1	1	-549.43747	1493.6931	-185.68683	-1447.5666
3.75	1	1	-556.02948	1500.8074	-185.34577	-1452.2811
3.8	1	1	-562.43542	1507.5991	-184.98615	-1456.7203
3.85	1	1	-568.65709	1514.0772	-184.60931	-1460.8937
3.9	1	1	-574.69628	1520.2507	-184.21659	-1464.8106
3.95	1	1	-580.55451	1526.1282	-183.80934	-1468.4799
4	1	1	-586.2332	1531.7179	-183.38891	-1471.9101
4.05	1	1	-591.73495	1537.0287	-182.95649	-1475.1102
4.1	1	1	-597.06218	1542.0694	-182.51325	-1478.0889
4.15	1	1	-602.21701	1546.8482	-182.06029	-1480.8546
4.2	1	1	-607.2014	1551.373	-181.59864	-1483.4149
4.25	1	1	-612.0184	1555.6523	-181.12933	-1485.7782
4.3	1	1	-616.67085	1559.6943	-180.65334	-1487.9526
4.35	1	1	-621.16133	1563.5068	-180.17149	-1489.9453
4.4	1	1	-625.49224	1567.0971	-179.68451	-1491.7633
4.45	1	1	-629.66689	1570.473	-179.19321	-1493.4141
4.5	1	1	-633.68837	1573.6422	-178.69827	-1494.9046
4.55	1	1	-637.55956	1576.6115	-178.20031	-1496.2411
4.6	1	1	-641.28318	1579.3875	-177.69985	-1497.4297
4.65	1	1	-644.86267	1581.9772	-177.19739	-1498.4766
4.7	1	1	-648.30127	1584.3874	-176.69338	-1499.3876
4.75	1	1	-651.602	1586.6239	-176.18821	-1500.1681
4.8	1	1	-654.76775	1588.6925	-175.68226	-1500.823
4.85	1	1	-657.80198	1590.5992	-175.17579	-1501.3574
4.9	1	1	-660.70796	1592.3496	-174.66901	-1501.7758
4.95	1	1	-663.48838	1593.9505	-174.16341	-1502.0856
5	1	1	-666.14588	1595.4086	-173.66052	-1502.294
5.05	1	1	-668.6843	1596.7278	-173.15954	-1502.4028
5.1	1	1	-671.10689	1597.9133	-172.66084	-1502.4165
5.15	1	1	-673.41693	1598.9701	-172.16478	-1502.3394
5.2	1	1	-675.61773	1599.9028	-171.6717	-1502.1753
5.25	1	1	-677.71262	1600.7162	-171.1819	-1501.9281
5.3	1	1	-679.70324	1601.418	-170.69629	-1501.6058
5.35	1	1	-681.59224	1602.014	-170.2154	-1501.2138
5.4	1	1	-683.3836	1602.507	-169.73925	-1500.7536
5.45	1	1	-685.08037	1602.9018	-169.26818	-1500.2293
5.5	1	1	-686.68561	1603.2027	-168.80254	-1499.6448
5.55	1	1	-688.20235	1603.4142	-168.34262	-1499.0038
5.6	1	1	-689.63363	1603.5405	-167.88875	-1498.31
5.65	1	1	-690.9805	1603.5876	-167.4408	-1497.5681
5.7	1	1	-692.24593	1603.5594	-166.99904	-1496.7818
5.75	1	1	-693.43322	1603.4596	-166.56378	-1495.9539
5.8	1	1	-694.54503	1603.2923	-166.13521	-1495.0879
5.85	1	1	-695.58399	1603.0616	-165.71347	-1494.1872
5.9	1	1	-696.5527	1602.7713	-165.2987	-1493.2548
5.95	1	1	-697.45373	1602.4252	-164.89102	-1492.2939
6	1	1	-698.28863	1602.0254	-164.49047	-1491.3057
6.05	1	1	-699.06017	1601.5758	-164.09712	-1490.2936
6.1	1	1	-699.7708	1601.0801	-163.71105	-1489.2603
6.15	1	1	-700.42281	1600.5413	-163.33228	-1488.2084
6.2	1	1	-701.01844	1599.9625	-162.96081	-1487.14
6.25	1	1	-701.5599	1599.3468	-162.59664	-1486.0574
6.3	1	1	-702.04934	1598.6968	-162.23973	-1484.9627
6.35	1	1	-702.48892	1598.0139	-161.89049	-1483.8571
6.4	1	1	-702.88068	1597.3014	-161.54863	-1482.7428
6.45	1	1	-703.22665	1596.5617	-161.21411	-1481.6214
6.5	1	1	-703.52882	1595.7968	-160.88687	-1480.4944
6.55	1	1	-703.78913	1595.0089	-160.56684	-1479.3633
6.6	1	1	-704.00946	1594.1999	-160.25392	-1478.2292
6.65	1	1	-704.19167	1593.3719	-159.94807	-1477.0935
6.7	1	1	-704.3375	1592.5278	-159.64973	-1475.9594
6.75	1	1	-704.44874	1591.6687	-159.35848	-1474.8267
6.8	1	1	-704.5271	1590.796	-159.07424	-1473.6964
6.85	1	1	-704.57426	1589.9114	-158.79692	-1472.5695
6.9	1	1	-704.59182	1589.0161	-158.52643	-1471.4468
6.95	1	1	-704.58138	1588.1116	-158.26265	-1470.3289
7	1	1	-704.54437	1587.1995	-158.00557	-1469.2173
7.05	1	1	-704.48201	1586.2831	-157.75543	-1468.1148
7.1	1	1	-704.39588	1585.3621	-157.51189	-1467.0206
7.15	1	1	-704.28734	1584.4379	-157.27487	-1465.9355
7.2	1	1	-704.15769	1583.5115	-157.04427	-1464.8599
7.25	1	1	-704.00819	1582.5838	-156.81999	-1463.7946
7.3	1	1	-703.84004	1581.6559	-156.60193	-1462.7399
7.35	1	1	-703.65439	1580.7292	-156.39006	-1461.697
7.4	1	1	-703.45238	1579.8057	-156.1844	-1460.6674
7.45	1	1	-703.23504	1578.8854	-155.98474	-1459.6506
7.5	1	1	-703.0034	1577.9692	-155.791	-1458.6472
7.55	1	1	-702.75842	1577.0577	-155.60307	-1457.6575
7.6	1	1	-702.50102	1576.1518	-155.42086	-1456.682
7.65	1	1	-702.23206	1575.2521	-155.24426	-1455.7208
7.7	1	1	-701.95278	1574.3598	-155.07321	-1454.7748
7.75	1	1	-701.66422	1573.4759	-154.90762	-1453.8444
7.8	1	1	-701.36685	1572.6004	-154.74736	-1452.9296
7.85	1	1	-701.06142	1571.7338	-154.59232	-1452.0305
7.9	1	1	-700.74864	1570.8766	-154.44239	-1451.1472
7.95	1	1	-700.42917	1570.0292	-154.29746	-1450.2799
8	1	1	-700.10363	1569.192	-154.15742	-1449.4285
8.05	1	1	-699.77261	1568.3653	-154.02215	-1448.5933
8.1	1	1	-699.43712	1567.5498	-153.89158	-1447.7745
8.15	1	1	-699.09836	1566.7466	-153.76568	-1446.9728
8.2	1	1	-698.75626	1565.9551	-153.64426	-1446.1876
8.25	1	1	-698.41135	1565.1757	-153.52721	-1445.4188
8.3	1	1	-698.06413	1564.4085	-153.41442	-1444.6664
8.35	1	1	-697.71505	1563.6536	-153.30578	-1443.9302
8.4	1	1	-697.36454	1562.911	-153.20117	-1443.2101
8.45	1	1	-697.01299	1562.1809	-153.10048	-1442.506
8.5	1	1	-696.66101	1561.4636	-153.00364	-1441.818
8.55	1	1	-696.30976	1560.7605	-152.91067	-1441.1471
8.6	1	1	-695.95898	1560.0707	-152.82136	-1440.4922
8.65	1	1	-695.60904	1559.394	-152.73562	-1439.8532
8.7	1	1	-695.26027	1558.7305	-152.65333	-1439.2299
8.75	1	1	-694.91295	1558.0802	-152.5744	-1438.6221
8.8	1	1	-694.56737	1557.4431	-152.49872	-1438.0294
8.85	1	1	-694.22377	1556.8189	-152.42619	-1437.4518
8.9	1	1	-693.88245	1556.2077	-152.35673	-1436.8889
8.95	1	1	-693.54433	1555.611	-152.29038	-1436.3421
9	1	1	-693.20916	1555.0276	-152.22695	-1435.81
9.05	1	1	-692.87713	1554.4574	-152.16635	-1435.2926
9.1	1	1	-692.54844	1553.9004	-152.10849	-1434.7894
9.15	1	1	-692.22324	1553.3563	-152.0533	-1434.3004
9.2	1	1	-691.90168	1552.8251	-152.00068	-1433.8252
9.25	1	1	-691.58388	1552.3066	-151.95056	-1433.3635
9.3	1	1	-691.26994	1551.8005	-151.90285	-1432.9152
9.35	1	1	-690.96068	1551.308	-151.85753	-1432.4809
9.4	1	1	-690.65576	1550.8281	-151.81449	-1432.0597
9.45	1	1	-690.35526	1550.3607	-151.77365	-1431.6514
9.5	1	1	-690.05925	1549.9056	-151.73494	-1431.2558
9.55	1	1	-689.76781	1549.4626	-151.6983	-1430.8726
9.6	1	1	-689.48096	1549.0315	-151.66364	-1430.5016
9.65	1	1	-689.19874	1548.6121	-151.63091	-1430.1424
9.7	1	1	-688.92116	1548.2043	-151.60003	-1429.7948
9.75	1	1	-688.64886	1547.8084	-151.57095	-1429.459
9.8	1	1	-688.38159	1547.4241	-151.5436	-1429.1346
9.85	1	1	-688.11929	1547.051	-151.51791	-1428.8213
9.9	1	1	-687.86197	1546.6889	-151.49382	-1428.5187
9.95	1	1	-687.60961	1546.3376	-151.47129	-1428.2267
10	1	1	-687.3622	1545.9969	-151.45024	-1427.945
10.05	1	1	-687.11971	1545.6666	-151.43063	-1427.6734
10.1	1	1	-686.88211	1545.3465	-151.4124	-1427.4115
10.15	1	1	-686.64992	1545.0368	-151.39548	-1427.1594
10.2	1	1	-686.42301	1544.7373	-151.37983	-1426.917
10.25	1	1	-686.20115	1544.4476	-151.3654	-1426.6837
10.3	1	1	-685.98431	1544.1673	-151.35213	-1426.4594
10.35	1	1	-685.77243	1543.8964	-151.33998	-1426.2437
10.4	1	1	-685.56547	1543.6346	-151.32891	-1426.0366
10.45	1	1	-685.36335	1543.3817	-151.31886	-1425.8376
10.5	1	1	-685.16602	1543.1375	-151.3098	-1425.6467
10.55	1	1	-684.97338	1542.9016	-151.30168	-1425.4634
10.6	1	1	-684.78548	1542.674	-151.29445	-1425.2877
10.65	1	1	-684.60289	1542.4552	-151.28807	-1425.1198
10.7	1	1	-684.42504	1542.2444	-151.28251	-1424.9591
10.75	1	1	-684.25185	1542.0413	-151.27772	-1424.8054
10.8	1	1	-684.08327	1541.8458	-151.27368	-1424.6585
10.85	1	1	-683.91922	1541.6577	-151.27034	-1424.5181
10.9	1	1	-683.75961	1541.4768	-151.26767	-1424.3841
10.95	1	1	-683.60435	1541.3029	-151.26564	-1424.2562
11	1	1	-683.45335	1541.1356	-151.26422	-1424.1342
11.05	1	1	-683.30652	1540.9749	-151.26337	-1424.018
11.1	1	1	-683.16419	1540.821	-151.26306	-1423.9075
11.15	1	1	-683.02623	1540.6735	-151.26325	-1423.8026
11.2	1	1	-682.89238	1540.5322	-151.26392	-1423.703
11.25	1	1	-682.76258	1540.3969	-151.26506	-1423.6085
11.3	1	1	-682.63673	1540.2674	-151.26662	-1423.5189
11.35	1	1	-682.51476	1540.1435	-151.26859	-1423.4341
11.4	1	1	-682.39658	1540.025	-151.27095	-1423.3539
11.45	1	1	-682.28208	1539.9118	-151.27367	-1423.2781
11.5	1	1	-682.17119	1539.8036	-151.27674	-1423.2065
11.55	1	1	-682.06385	1539.7005	-151.28012	-1423.1391
11.6	1	1	-681.96025	1539.6023	-151.28378	-1423.0758
11.65	1	1	-681.86012	1539.5088	-151.28771	-1423.0163
11.7	1	1	-681.76338	1539.4199	-151.29189	-1422.9605
11.75	1	1	-681.66995	1539.3355	-151.29632	-1422.9083
11.8	1	1	-681.57977	1539.2552	-151.30096	-1422.8596
11.85	1	1	-681.49275	1539.1791	-151.30581	-1422.8142
11.9	1	1	-681.40882	1539.1071	-151.31084	-1422.772
11.95	1	1	-681.32791	1539.0388	-151.31605	-1422.7329
12	1	1	-681.25004	1538.9744	-151.32139	-1422.6967
12.05	1	1	-681.17507	1538.9135	-151.32687	-1422.6634
12.1	1	1	-681.10293	1538.8562	-151.33248	-1422.6328
12.15	1	1	-681.03355	1538.8022	-151.33819	-1422.6048
12.2	1	1	-680.96686	1538.7515	-151.34401	-1422.5793
12.25	1	1	-680.90279	1538.7039	-151.34991	-1422.5562
12.3	1	1	-680.84127	1538.6593	-151.3559	-1422.5354
12.35	1	1	-680.78224	1538.6177	-151.36194	-1422.5168
12.4	1	1	-680.72566	1538.5788	-151.36803	-1422.5003
12.45	1	1	-680.67143	1538.5426	-151.37415	-1422.4857
12.5	1	1	-680.6195	1538.509	-151.38032	-1422.4731
12.55	1	1	-680.5698	1538.4779	-151.3865	-1422.4623
12.6	1	1	-680.52225	1538.4492	-151.3927	-1422.4532
12.65	1	1	-680.4768	1538.4228	-151.39891	-1422.4458
12.7	1	1	-680.43337	1538.3985	-151.40512	-1422.44
12.75	1	1	-680.39194	1538.3764	-151.41133	-1422.4356
12.8	1	1	-680.35244	1538.3563	-151.41751	-1422.4326
12.85	1	1	-680.3148	1538.338	-151.42366	-1422.431
12.9	1	1	-680.27897	1538.3217	-151.42979	-1422.4306
12.95	1	1	-680.24487	1538.3071	-151.43589	-1422.4314
13	1	1	-680.21247	1538.2941	-151.44195	-1422.4334
13.05	1	1	-680.18168	1538.2828	-151.44797	-1422.4364
13.1	1	1	-680.15247	1538.273	-151.45394	-1422.4404
13.15	1	1	-680.12479	1538.2646	-151.45986	-1422.4454
13.2	1	1	-680.09861	1538.2577	-151.46571	-1422.4512
13.25	1	1	-680.07386	1538.252	-151.47151	-1422.4578
13.3	1	1	-680.05048	1538.2476	-151.47724	-1422.4653
13.35	1	1	-680.02842	1538.2444	-151.4829	-1422.4734
13.4	1	1	-680.00765	1538.2423	-151.4885	-1422.4823
13.45	1	1	-679.98811	1538.2413	-151.49402	-1422.4917
13.5	1	1	-679.96976	1538.2413	-151.49948	-1422.5018
13.55	1	1	-679.95256	1538.2423	-151.50485	-1422.5124
13.6	1	1	-679.93647	1538.2441	-151.51013	-1422.5235
13.65	1	1	-679.92144	1538.2468	-151.51534	-1422.535
13.7	1	1	-679.90744	1538.2503	-151.52046	-1422.547
13.75	1	1	-679.89442	1538.2545	-151.5255	-1422.5593
13.8	1	1	-679.88235	1538.2595	-151.53046	-1422.572
13.85	1	1	-679.87119	1538.2651	-151.53533	-1422.585
13.9	1	1	-679.8609	1538.2714	-151.54011	-1422.5983
13.95	1	1	-679.85144	1538.2782	-151.5448	-1422.6119
14	1	1	-679.84279	1538.2856	-151.5494	-1422.6256
14.05	1	1	-679.8349	1538.2935	-151.55391	-1422.6396
14.1	1	1	-679.82775	1538.3018	-151.55833	-1422.6537
14.15	1	1	-679.82131	1538.3106	-151.56266	-1422.668
14.2	1	1	-679.81554	1538.3197	-151.5669	-1422.6823
14.25	1	1	-679.81042	1538.3293	-151.57105	-1422.6968
14.3	1	1	-679.80592	1538.3392	-151.57511	-1422.7114
14.35	1	1	-679.80199	1538.3494	-151.57908	-1422.726
14.4	1	1	-679.79862	1538.3598	-151.58296	-1422.7406
14.45	1	1	-679.79578	1538.3705	-151.58674	-1422.7553
14.5	1	1	-679.79345	1538.3814	-151.59044	-1422.7699
14.55	1	1	-679.79161	1538.3925	-151.59404	-1422.7845
14.6	1	1	-679.79022	1538.4038	-151.59757	-1422.7991
14.65	1	1	-679.78927	1538.4153	-151.601	-1422.8136
14.7	1	1	-679.78874	1538.4269	-151.60435	-1422.8281
14.75	1	1	-679.7886	1538.4386	-151.60761	-1422.8425
14.8	1	1	-679.78881	1538.4503	-151.61078	-1422.8567
14.85	1	1	-679.78938	1538.4622	-151.61387	-1422.8709
14.9	1	1	-679.79027	1538.4741	-151.61688	-1422.8849
14.95	1	1	-679.79148	1538.486	-151.6198	-1422.8989
15	1	1	-679.79298	1538.4979	-151.62265	-1422.9127
15.05	1	1	-679.79475	1538.5099	-151.62541	-1422.9263
15.1	1	1	-679.79679	1538.5219	-151.6281	-1422.9398
15.15	1	1	-679.79907	1538.5338	-151.63071	-1422.9532
15.2	1	1	-679.80156	1538.5457	-151.63324	-1422.9664
15.25	1	1	-679.80426	1538.5575	-151.63569	-1422.9794
15.3	1	1	-679.80715	1538.5693	-151.63807	-1422.9922
15.35	1	1	-679.81023	1538.581	-151.64038	-1423.0048
15.4	1	1	-679.81347	1538.5926	-151.64261	-1423.0173
15.45	1	1	-679.81687	1538.6042	-151.64478	-1423.0295
15.5	1	1	-679.82042	1538.6157	-151.64688	-1423.0416
15.55	1	1	-679.8241	1538.627	-151.64891	-1423.0535
15.6	1	1	-679.8279	1538.6383	-151.65087	-1423.0651
15.65	1	1	-679.83179	1538.6494	-151.65277	-1423.0766
15.7	1	1	-679.83578	1538.6603	-151.6546	-1423.0878
15.75	1	1	-679.83986	1538.6712	-151.65637	-1423.0988
15.8	1	1	-679.84402	1538.6819	-151.65808	-1423.1096
15.85	1	1	-679.84825	1538.6925	-151.65973	-1423.1202
15.9	1	1	-679.85255	1538.7029	-151.66132	-1423.1306
15.95	1	1	-679.85689	1538.7132	-151.66286	-1423.1408
16	1	1	-679.86129	1538.7233	-151.66434	-1423.1508
16.05	1	1	-679.8657	1538.7333	-151.66576	-1423.1606
16.1	1	1	-679.87015	1538.743	-151.66714	-1423.1701
16.15	1	1	-679.87462	1538.7527	-151.66845	-1423.1794
16.2	1	1	-679.87911	1538.7621	-151.66972	-1423.1885
16.25	1	1	-679.8836	1538.7714	-151.67094	-1423.1974
16.3	1	1	-679.88811	1538.7806	-151.67211	-1423.2061
16.35	1	1	-679.89261	1538.7895	-151.67324	-1423.2146
16.4	1	1	-679.89712	1538.7983	-151.67432	-1423.2229
16.45	1	1	-679.9016	1538.8069	-151.67535	-1423.231
16.5	1	1	-679.90606	1538.8153	-151.67634	-1423.2388
16.55	1	1	-679.9105	1538.8236	-151.67729	-1423.2465
16.6	1	1	-679.91492	1538.8317	-151.6782	-1423.2539
16.65	1	1	-679.91932	1538.8396	-151.67907	-1423.2612
16.7	1	1	-679.92368	1538.8473	-151.6799	-1423.2683
16.75	1	1	-679.92801	1538.8549	-151.68069	-1423.2751
16.8	1	1	-679.9323	1538.8623	-151.68145	-1423.2818
16.85	1	1	-679.93654	1538.8695	-151.68217	-1423.2883
16.9	1	1	-679.94072	1538.8765	-151.68285	-1423.2946
16.95	1	1	-679.94486	1538.8834	-151.68351	-1423.3007
17	1	1	-679.94894	1538.89	-151.68413	-1423.3066
17.05	1	1	-679.95298	1538.8965	-151.68472	-1423.3124
17.1	1	1	-679.95696	1538.9029	-151.68528	-1423.3179
17.15	1	1	-679.96089	1538.9091	-151.68581	-1423.3233
17.2	1	1	-679.96476	1538.9151	-151.68631	-1423.3286
17.25	1	1	-679.96858	1538.921	-151.68679	-1423.3336
17.3	1	1	-679.97234	1538.9267	-151.68724	-1423.3386
17.35	1	1	-679.97605	1538.9322	-151.68766	-1423.3433
17.4	1	1	-679.97971	1538.9376	-151.68806	-1423.3479
17.45	1	1	-679.98329	1538.9429	-151.68844	-1423.3524
17.5	1	1	-679.98679	1538.948	-151.68879	-1423.3567
17.55	1	1	-679.99023	1538.9529	-151.68912	-1423.3608
17.6	1	1	-679.9936	1538.9577	-151.68943	-1423.3648
17.65	1	1	-679.9969	1538.9623	-151.68972	-1423.3687
17.7	1	1	-680.00014	1538.9668	-151.68999	-1423.3724
17.75	1	1	-680.00332	1538.9711	-151.69025	-1423.376
17.8	1	1	-680.00644	1538.9754	-151.69048	-1423.3794
17.85	1	1	-680.00949	1538.9795	-151.6907	-1423.3827
17.9	1	1	-680.01249	1538.9834	-151.6909	-1423.386
17.95	1	1	-680.01543	1538.9873	-151.69108	-1423.3891
18	1	1	-680.01832	1538.991	-151.69125	-1423.3921
18.05	1	1	-680.02114	1538.9947	-151.69141	-1423.3949
18.1	1	1	-680.02386	1538.9981	-151.69155	-1423.3977
18.15	1	1	-680.02652	1539.0015	-151.69168	-1423.4003
18.2	1	1	-680.02912	1539.0047	-151.69179	-1423.4028
18.25	1	1	-680.03165	1539.0078	-151.6919	-1423.4052
18.3	1	1	-680.03413	1539.0108	-151.69199	-1423.4076
18.35	1	1	-680.03654	1539.0137	-151.69207	-1423.4098
18.4	1	1	-680.03889	1539.0165	-151.69214	-1423.4119
18.45	1	1	-680.04119	1539.0192	-151.6922	-1423.414
18.5	1	1	-680.04343	1539.0218	-151.69224	-1423.4159
18.55	1	1	-680.04562	1539.0244	-151.69228	-1423.4178
18.6	1	1	-680.04775	1539.0268	-151.69232	-1423.4196
18.65	1	1	-680.04983	1539.0291	-151.69234	-1423.4213
18.7	1	1	-680.05183	1539.0313	-151.69235	-1423.4229
18.75	1	1	-680.05378	1539.0335	-151.69236	-1423.4245
18.8	1	1	-680.05566	1539.0355	-151.69236	-1423.4259
18.85	1	1	-680.0575	1539.0375	-151.69236	-1423.4273
18.9	1	1	-680.05928	1539.0394	-151.69234	-1423.4287
18.95	1	1	-680.061	1539.0412	-151.69233	-1423.4299
19	1	1	-680.06268	1539.0429	-151.6923	-1423.4311
19.05	1	1	-680.06431	1539.0446	-151.69227	-1423.4322
19.1	1	1	-680.06588	1539.0461	-151.69224	-1423.4333
19.15	1	1	-680.06741	1539.0477	-151.6922	-1423.4343
19.2	1	1	-680.0689	1539.0491	-151.69215	-1423.4353
19.25	1	1	-680.07034	1539.0505	-151.6921	-1423.4362
19.3	1	1	-680.07172	1539.0518	-151.69205	-1423.437
19.35	1	1	-680.07306	1539.053	-151.692	-1423.4378
19.4	1	1	-680.07435	1539.0542	-151.69194	-1423.4386
19.45	1	1	-680.07559	1539.0554	-151.69188	-1423.4393
19.5	1	1	-680.0768	1539.0564	-151.69181	-1423.4399
19.55	1	1	-680.07796	1539.0574	-151.69175	-1423.4405
19.6	1	1	-680.07908	1539.0584	-151.69168	-1423.4411
19.65	1	1	-680.08016	1539.0593	-151.69161	-1423.4416
19.7	1	1	-680.0812	1539.0602	-151.69153	-1423.4421
19.75	1	1	-680.0822	1539.061	-151.69146	-1423.4425
19.8	1	1	-680.08317	1539.0618	-151.69138	-1423.4429
19.85	1	1	-680.0841	1539.0625	-151.6913	-1423.4433
19.9	1	1	-680.08499	1539.0631	-151.69122	-1423.4436
19.95	1	1	-680.08585	1539.0638	-151.69114	-1423.4439
20	1	1	-680.08667	1539.0644	-151.69105	-1423.4442
20.05	1	1	-680.08745	1539.0649	-151.69097	-1423.4444
20.1	1	1	-680.08821	1539.0654	-151.69089	-1423.4446
20.15	1	1	-680.08893	1539.0659	-151.6908	-1423.4448
20.2	1	1	-680.08963	1539.0664	-151.69072	-1423.445
20.25	1	1	-680.09029	1539.0668	-151.69063	-1423.4451
20.3	1	1	-680.09092	1539.0672	-151.69055	-1423.4453
20.35	1	1	-680.09153	1539.0675	-151.69046	-1423.4453
20.4	1	1	-680.09211	1539.0678	-151.69038	-1423.4454
20.45	1	1	-680.09267	1539.0681	-151.69029	-1423.4455
20.5	1	1	-680.0932	1539.0684	-151.69021	-1423.4455
20.55	1	1	-680.09369	1539.0686	-151.69013	-1423.4455
20.6	1	1	-680.09416	1539.0688	-151.69005	-1423.4455
20.65	1	1	-680.0946	1539.069	-151.68997	-1423.4455
20.7	1	1	-680.09502	1539.0692	-151.68989	-1423.4455
20.75	1	1	-680.09542	1539.0693	-151.68981	-1423.4455
20.8	1	1	-680.09579	1539.0695	-151.68973	-1423.4454
20.85	1	1	-680.09615	1539.0696	-151.68965	-1423.4453
20.9	1	1	-680.09648	1539.0697	-151.68958	-1423.4453
20.95	1	1	-680.0968	1539.0697	-151.6895	-1423.4452
21	1	1	-680.0971	1539.0698	-151.68943	-1423.4451
21.05	1	1	-680.09738	1539.0698	-151.68936	-1423.445
21.1	1	1	-680.09765	1539.0699	-151.68928	-1423.4449
21.15	1	1	-680.0979	1539.0699	-151.68921	-1423.4447
21.2	1	1	-680.09813	1539.0699	-151.68914	-1423.4446
21.25	1	1	-680.09835	1539.0699	-151.68907	-1423.4445
21.3	1	1	-680.09856	1539.0698	-151.689	-1423.4443
21.35	1	1	-680.09876	1539.0698	-151.68893	-1423.4442
21.4	1	1	-680.09894	1539.0697	-151.68886	-1423.444
21.45	1	1	-680.09912	1539.0697	-151.6888	-1423.4438
21.5	1	1	-680.09928	1539.0696	-151.68873	-1423.4437
21.55	1	1	-680.09944	1539.0696	-151.68866	-1423.4435
21.6	1	1	-680.09959	1539.0695	-151.68859	-1423.4433
21.65	1	1	-680.09971	1539.0694	-151.68853	-1423.4431
21.7	1	1	-680.09982	1539.0693	-151.68848	-1423.443
21.75	1	1	-680.09991	1539.0692	-151.68842	-1423.4428
21.8	1	1	-680.1	1539.0691	-151.68837	-1423.4426
21.85	1	1	-680.10007	1539.069	-151.68831	-1423.4424
21.9	1	1	-680.10014	1539.0689	-151.68826	-1423.4423
21.95	1	1	-680.1002	1539.0688	-151.68821	-1423.4421
22	1	1	-680.10026	1539.0686	-151.68816	-1423.4419
22.05	1	1	-680.1003	1539.0685	-151.68812	-1423.4417
22.1	1	1	-680.10034	1539.0684	-151.68807	-1423.4416
22.15	1	1	-680.10038	1539.0683	-151.68802	-1423.4414
22.2	1	1	-680.10041	1539.0681	-151.68798	-1423.4412
22.25	1	1	-680.10043	1539.068	-151.68793	-1423.441
22.3	1	1	-680.10045	1539.0678	-151.68789	-1423.4409
22.35	1	1	-680.10046	1539.0677	-151.68785	-1423.4407
22.4	1	1	-680.10048	1539.0676	-151.6878	-1423.4405
22.45	1	1	-680.10049	1539.0674	-151.68776	-1423.4403
22.5	1	1	-680.10049	1539.0673	-151.68772	-1423.4401
22.55	1	1	-680.1005	1539.0671	-151.68768	-1423.4399
22.6	1	1	-680.1005	1539.067	-151.68763	-1423.4398
22.65	1	1	-680.1005	1539.0668	-151.68759	-1423.4396
22.7	1	1	-680.1005	1539.0667	-151.68755	-1423.4394
22.75	1	1	-680.1005	1539.0665	-151.6875	-1423.4392
22.8	1	1	-680.10049	1539.0664	-151.68747	-1423.439
22.85	1	1	-680.10047	1539.0662	-151.68744	-1423.4389
22.9	1	1	-680.10045	1539.0661	-151.68741	-1423.4387
22.95	1	1	-680.10042	1539.066	-151.68738	-1423.4386
23	1	1	-680.1004	1539.0658	-151.68735	-1423.4384
23.05	1	1	-680.10037	1539.0657	-151.68732	-1423.4383
23.1	1	1	-680.10034	1539.0656	-151.68729	-1423.4381
23.15	1	1	-680.10031	1539.0654	-151.68726	-1423.438
23.2	1	1	-680.10028	1539.0653	-151.68724	-1423.4378
23.25	1	1	-680.10025	1539.0652	-151.68721	-1423.4377
23.3	1	1	-680.10021	1539.065	-151.68718	-1423.4375
23.35	1	1	-680.10017	1539.0649	-151.68716	-1423.4374
23.4	1	1	-680.10014	1539.0648	-151.68713	-1423.4373
23.45	1	1	-680.1001	1539.0646	-151.68711	-1423.4371
23.5	1	1	-680.10006	1539.0645	-151.68709	-1423.437
23.55	1	1	-680.10002	1539.0644	-151.68706	-1423.4369
23.6	1	1	-680.09998	1539.0643	-151.68704	-1423.4367
23.65	1	1	-680.09994	1539.0641	-151.68701	-1423.4366
23.7	1	1	-680.09989	1539.064	-151.68699	-1423.4364
23.75	1	1	-680.09985	1539.0639	-151.68697	-1423.4363
23.8	1	1	-680.0998	1539.0637	-151.68694	-1423.4362
23.85	1	1	-680.09975	1539.0636	-151.68692	-1423.436
23.9	1	1	-680.0997	1539.0634	-151.68689	-1423.4359
23.95	1	1	-680.09966	1539.0633	-151.68688	-1423.4358
24	1	1	-680.09962	1539.0632	-151.68686	-1423.4356
24.05	1	1	-680.09958	1539.0631	-151.68684	-1423.4355
24.1	1	1	-680.09954	1539.063	-151.68682	-1423.4354
24.15	1	1	-680.0995	1539.0629	-151.68681	-1423.4353
24.2	1	1	-680.09945	1539.0628	-151.68679	-1423.4352
24.25	1	1	-680.09941	1539.0627	-151.68677	-1423.4351
24.3	1	1	-680.09937	1539.0626	-151.68676	-1423.435
24.35	1	1	-680.09933	1539.0625	-151.68674	-1423.4349
24.4	1	1	-680.09928	1539.0624	-151.68673	-1423.4348
24.45	1	1	-680.09924	1539.0623	-151.68672	-1423.4347
24.5	1	1	-680.09919	1539.0622	-151.6867	-1423.4346
24.55	1	1	-680.09915	1539.0621	-151.68669	-1423.4345
24.6	1	1	-680.0991	1539.062	-151.68668	-1423.4344
24.65	1	1	-680.09905	1539.0619	-151.68666	-1423.4343
24.7	1	1	-680.099	1539.0618	-151.68665	-1423.4342
24.75	1	1	-680.09895	1539.0617	-151.68664	-1423.4342
24.8	1	1	-680.0989	1539.0616	-151.68663	-1423.4341
24.85	1	1	-680.09885	1539.0615	-151.68661	-1423.434
24.9	1	1	-680.09879	1539.0614	-151.6866	-1423.4339
24.95	1	1	-680.09873	1539.0613	-151.68659	-1423.4338
25	1	1	-680.09867	1539.0612	-151.68658	-1423.4337
25.05	1	1	-680.09862	1539.0611	-151.68657	-1423.4336
25.1	1	1	-680.09857	1539.061	-151.68656	-1423.4335
25.15	1	1	-680.09853	1539.0609	-151.68655	-1423.4334
25.2	1	1	-680.09848	1539.0608	-151.68654	-1423.4334
25.25	1	1	-680.09844	1539.0608	-151.68653	-1423.4333
25.3	1	1	-680.0984	1539.0607	-151.68652	-1423.4332
25.35	1	1	-680.09835	1539.0606	-151.68652	-1423.4331
25.4	1	1	-680.09831	1539.0605	-151.68651	-1423.4331
25.45	1	1	-680.09826	1539.0605	-151.6865	-1423.433
25.5	1	1	-680.09822	1539.0604	-151.6865	-1423.4329
25.55	1	1	-680.09818	1539.0603	-151.68649	-1423.4329
25.6	1	1	-680.09813	1539.0602	-151.68648	-1423.4328
25.65	1	1	-680.09809	1539.0602	-151.68648	-1423.4328
25.7	1	1	-680.09804	1539.0601	-151.68647	-1423.4327
25.75	1	1	-680.098	1539.06	-151.68647	-1423.4326
25.8	1	1	-680.09795	1539.06	-151.68646	-1423.4326
25.85	1	1	-680.09791	1539.0599	-151.68646	-1423.4325
25.9	1	1	-680.09786	1539.0598	-151.68645	-1423.4325
25.95	1	1	-680.09781	1539.0598	-151.68645	-1423.4324
26	1	1	-680.09776	1539.0597	-151.68644	-1423.4324
26.05	1	1	-680.09771	1539.0596	-151.68644	-1423.4323
26.1	1	1	-680.09766	1539.0596	-151.68644	-1423.4323
26.15	1	1	-680.09761	1539.0595	-151.68644	-1423.4322
26.2	1	1	-680.09757	1539.0595	-151.68643	-1423.4322
26.25	1	1	-680.09753	1539.0594	-151.68643	-1423.4321
26.3	1	1	-680.09749	1539.0594	-151.68643	-1423.4321
26.35	1	1	-680.09745	1539.0593	-151.68643	-1423.432
26.4	1	1	-680.09741	1539.0593	-151.68642	-1423.432
26.45	1	1	-680.09737	1539.0592	-151.68642	-1423.432
26.5	1	1	-680.09733	1539.0592	-151.68642	-1423.4319
26.55	1	1	-680.0973	1539.0591	-151.68642	-1423.4319
26.6	1	1	-680.09726	1539.0591	-151.68642	-1423.4319
26.65	1	1	-680.09722	1539.059	-151.68642	-1423.4318
26.7	1	1	-680.09719	1539.059	-151.68642	-1423.4318
26.75	1	1	-680.09715	1539.0589	-151.68642	-1423.4318
26.8	1	1	-680.09712	1539.0589	-151.68642	-1423.4317
26.85	1	1	-680.09708	1539.0589	-151.68642	-1423.4317
26.9	1	1	-680.09705	1539.0588	-151.68642	-1423.4317
26.95	1	1	-680.09702	1539.0588	-151.68642	-1423.4317
27	1	1	-680.09699	1539.0588	-151.68642	-1423.4316
27.05	1	1	-680.09696	1539.0587	-151.68642	-1423.4316
27.1	1	1	-680.09693	1539.0587	-151.68642	-1423.4316
27.15	1	1	-680.0969	1539.0587	-151.68642	-1423.4316
27.2	1	1	-680.09687	1539.0586	-151.68642	-1423.4316
27.25	1	1	-680.09684	1539.0586	-151.68642	-1423.4316
27.3	1	1	-680.09681	1539.0586	-151.68642	-1423.4315
27.35	1	1	-680.09678	1539.0586	-151.68642	-1423.4315
27.4	1	1	-680.09675	1539.0585	-151.68643	-1423.4315
27.45	1	1	-680.09671	1539.0585	-151.68643	-1423.4315
27.5	1	1	-680.09668	1539.0585	-151.68643	-1423.4315
27.55	1	1	-680.09665	1539.0585	-151.68643	-1423.4314
27.6	1	1	-680.09662	1539.0584	-151.68643	-1423.4314
27.65	1	1	-680.09659	1539.0584	-151.68644	-1423.4314
27.7	1	1	-680.09656	1539.0584	-151.68644	-1423.4314
27.75	1	1	-680.09653	1539.0584	-151.68644	-1423.4314
27.8	1	1	-680.0965	1539.0583	-151.68644	-1423.4314
27.85	1	1	-680.09648	1539.0583	-151.68645	-1423.4314
27.9	1	1	-680.09645	1539.0583	-151.68645	-1423.4314
27.95	1	1	-680.09642	1539.0583	-151.68645	-1423.4314
28	1	1	-680.0964	1539.0583	-151.68645	-1423.4313
28.05	1	1	-680.09637	1539.0582	-151.68646	-1423.4313
28.1	1	1	-680.09635	1539.0582	-151.68646	-1423.4313
28.15	1	1	-680.09632	1539.0582	-151.68646	-1423.4313
28.2	1	1	-680.0963	1539.0582	-151.68646	-1423.4313
28.25	1	1	-680.09628	1539.0582	-151.68647	-1423.4313
28.3	1	1	-680.09626	1539.0582	-151.68647	-1423.4313
28.35	1	1	-680.09624	1539.0582	-151.68647	-1423.4313
28.4	1	1	-680.09622	1539.0582	-151.68648	-1423.4313
28.45	1	1	-680.0962	1539.0581	-151.68648	-1423.4313
28.5	1	1	-680.09618	1539.0581	-151.68648	-1423.4313
28.55	1	1	-680.09616	1539.0581	-151.68649	-1423.4313
28.6	1	1	-680.09615	1539.0581	-151.68649	-1423.4313
28.65	1	1	-680.09613	1539.0581	-151.68649	-1423.4313
28.7	1	1	-680.09611	1539.0581	-151.6865	-1423.4313
28.75	1	1	-680.0961	1539.0581	-151.6865	-1423.4313
28.8	1	1	-680.09609	1539.0581	-151.6865	-1423.4313
28.85	1	1	-680.09607	1539.0581	-151.6865	-1423.4313
28.9	1	1	-680.09606	1539.0581	-151.68651	-1423.4313
28.95	1	1	-680.09605	1539.0581	-151.68651	-1423.4313
29	1	1	-680.09604	1539.0581	-151.68651	-1423.4313
29.05	1	1	-680.09603	1539.0581	-151.68652	-1423.4313
29.1	1	1	-680.09603	1539.0581	-151.68652	-1423.4314
29.15	1	1	-680.09602	1539.0581	-151.68652	-1423.4314
29.2	1	1	-680.09601	1539.0581	-151.68652	-1423.4314
29.25	1	1	-680.09601	1539.0581	-151.68653	-1423.4314
29.3	1	1	-680.096	1539.0581	-151.68653	-1423.4314
29.35	1	1	-680.096	1539.0581	-151.68653	-1423.4314
29.4	1	1	-680.096	1539.0581	-151.68654	-1423.4314
29.45	1	1	-680.096	1539.0581	-151.68654	-1423.4314
29.5	1	1	-680.096	1539.0581	-151.68654	-1423.4314
29.55	1	1	-680.096	1539.0581	-151.68654	-1423.4314
29.6	1	1	-680.096	1539.0582	-151.68654	-1423.4314
29.65	1	1	-680.096	1539.0582	-151.68655	-1423.4315
29.7	1	1	-680.09601	1539.0582	-151.68655	-1423.4315
29.75	1	1	-680.09601	1539.0582	-151.68655	-1423.4315
29.8	1	1	-680.09602	1539.0582	-151.68655	-1423.4315
29.85	1	1	-680.09602	1539.0582	-151.68655	-1423.4315
29.9	1	1	-680.09603	1539.0582	-151.68655	-1423.4315
29.95	1	1	-680.09604	1539.0582	-151.68656	-1423.4315
30	1	1	-680.09605	1539.0583	-151.68656	-1423.4315
30.05	1	1	-680.09606	1539.0583	-151.68656	-1423.4316
30.1	1	1	-680.09608	1539.0583	-151.68656	-1423.4316
30.15	1	1	-680.09609	1539.0583	-151.68656	-1423.4316
30.2	1	1	-680.09611	1539.0583	-151.68656	-1423.4316
30.25	1	1	-680.09611	1539.0583	-151.68656	-1423.4316
30.3	1	1	-680.09611	1539.0584	-151.68656	-1423.4316
30.35	1	1	-680.09611	1539.0584	-151.68657	-1423.4316
30.4	1	1	-680.09611	1539.0584	-151.68657	-1423.4316
30.45	1	1	-680.09611	1539.0584	-151.68657	-1423.4317
30.5	1	1	-680.09611	1539.0584	-151.68658	-1423.4317
30.55	1	1	-680.09611	1539.0584	-151.68658	-1423.4317
30.6	1	1	-680.09612	1539.0584	-151.68658	-1423.4317
30.65	1	1	-680.09612	1539.0584	-151.68659	-1423.4317
30.7	1	1	-680.09612	1539.0584	-151.68659	-1423.4317
30.75	1	1	-680.09612	1539.0585	-151.68659	-1423.4317
30.8	1	1	-680.09613	1539.0585	-151.68659	-1423.4318
30.85	1	1	-680.09613	1539.0585	-151.6866	-1423.4318
30.9	1	1	-680.09613	1539.0585	-151.6866	-1423.4318
30.95	1	1	-680.09614	1539.0585	-151.6866	-1423.4318
31	1	1	-680.09614	1539.0585	-151.6866	-1423.4318
31.05	1	1	-680.09614	1539.0585	-151.6866	-1423.4318
31.1	1	1	-680.09615	1539.0585	-151.68661	-1423.4318
31.15	1	1	-680.09615	1539.0586	-151.68661	-1423.4318
31.2	1	1	-680.09616	1539.0586	-151.68661	-1423.4319
31.25	1	1	-680.09616	1539.0586	-151.68661	-1423.4319
31.3	1	1	-680.09617	1539.0586	-151.68661	-1423.4319
31.35	1	1	-680.09617	1539.0586	-151.68662	-1423.4319
31.4	1	1	-680.09618	1539.0586	-151.68662	-1423.4319
31.45	1	1	-680.09619	1539.0586	-151.68662	-1423.4319
31.5	1	1	-680.09619	1539.0586	-151.68662	-1423.4319
31.55	1	1	-680.0962	1539.0587	-151.68662	-1423.4319
31.6	1	1	-680.09621	1539.0587	-151.68662	-1423.432
31.65	1	1	-680.09621	1539.0587	-151.68662	-1423.432
31.7	1	1	-680.09622	1539.0587	-151.68663	-1423.432
31.75	1	1	-680.09623	1539.0587	-151.68663	-1423.432
31.8	1	1	-680.09624	1539.0587	-151.68663	-1423.432
31.85	1	1	-680.09625	1539.0587	-151.68663	-1423.432
31.9	1	1	-680.09625	1539.0587	-151.68663	-1423.432
31.95	1	1	-680.09626	1539.0588	-151.68663	-1423.432
32	1	1	-680.09627	1539.0588	-151.68663	-1423.432
32.05	1	1	-680.09628	1539.0588	-151.68663	-1423.432
32.1	1	1	-680.09629	1539.0588	-151.68663	-1423.432
32.15	1	1	-680.0963	1539.0588	-151.68663	-1423.4321
32.2	1	1	-680.09631	1539.0588	-151.68663	-1423.4321
32.25	1	1	-680.09632	1539.0588	-151.68663	-1423.4321
32.3	1	1	-680.09633	1539.0588	-151.68663	-1423.4321
32.35	1	1	-680.09634	1539.0588	-151.68663	-1423.4321
32.4	1	1	-680.09635	1539.0588	-151.68663	-1423.4321
32.45	1	1	-680.09636	1539.0588	-151.68663	-1423.4321
32.5	1	1	-680.09637	1539.0589	-151.68663	-1423.4321
32.55	1	1	-680.09638	1539.0589	-151.68662	-1423.4321
32.6	1	1	-680.09639	1539.0589	-151.68662	-1423.4321
32.65	1	1	-680.0964	1539.0589	-151.68662	-1423.4321
32.7	1	1	-680.09641	1539.0589	-151.68662	-1423.4321
32.75	1	1	-680.09643	1539.0589	-151.68662	-1423.4321
32.8	1	1	-680.09644	1539.0589	-151.68662	-1423.4321
32.85	1	1	-680.09645	1539.0589	-151.68661	-1423.4321
32.9	1	1	-680.09646	1539.0589	-151.68661	-1423.4321
32.95	1	1	-680.09647	1539.0589	-151.68661	-1423.4321
33	1	1	-680.09649	1539.0589	-151.68661	-1423.4321
33.05	1	1	-680.0965	1539.0589	-151.6866	-1423.4321
33.1	1	1	-680.09651	1539.0589	-151.6866	-1423.4321
33.15	1	1	-680.09652	1539.0589	-151.6866	-1423.4321
33.2	1	1	-680.09653	1539.0589	-151.6866	-1423.4321
33.25	1	1	-680.09654	1539.0589	-151.6866	-1423.4321
33.3	1	1	-680.09655	1539.0589	-151.6866	-1423.4321
33.35	1	1	-680.09656	1539.059	-151.6866	-1423.4321
33.4	1	1	-680.09657	1539.059	-151.6866	-1423.4321
33.45	1	1	-680.09657	1539.059	-151.6866	-1423.4321
33.5	1	1	-680.09658	1539.059	-151.6866	-1423.4321
33.55	1	1	-680.09659	1539.059	-151.6866	-1423.4321
33.6	1	1	-680.0966	1539.059	-151.6866	-1423.4321
33.65	1	1	-680.09661	1539.059	-151.68659	-1423.4321
33.7	1	1	-680.09661	1539.059	-151.68659	-1423.4321
33.75	1	1	-680.09662	1539.059	-151.68659	-1423.4321
33.8	1	1	-680.09663	1539.059	-151.68659	-1423.4321
33.85	1	1	-680.09664	1539.059	-151.68659	-1423.4321
33.9	1	1	-680.09664	1539.059	-151.68659	-1423.4322
33.95	1	1	-680.09665	1539.059	-151.68659	-1423.4322
34	1	1	-680.09666	1539.059	-151.68659	-1423.4322
34.05	1	1	-680.09666	1539.059	-151.68659	-1423.4322
34.1	1	1	-680.09667	1539.059	-151.68659	-1423.4322
34.15	1	1	-680.09668	1539.059	-151.68659	-1423.4322
34.2	1	1	-680.09668	1539.0591	-151.68659	-1423.4322
34.25	1	1	-680.09669	1539.0591	-151.68659	-1423.4322
34.3	1	1	-680.09669	1539.0591	-151.68658	-1423.4322
34.35	1	1	-680.0967	1539.0591	-151.68658	-1423.4322
34.4	1	1	-680.0967	1539.0591	-151.68658	-1423.4322
34.45	1	1	-680.09671	1539.0591	-151.68658	-1423.4322
34.5	1	1	-680.09671	1539.0591	-151.68658	-1423.4322
34.55	1	1	-680.09672	1539.0591	-151.68658	-1423.4322
34.6	1	1	-680.09672	1539.0591	-151.68658	-1423.4322
34.65	1	1	-680.09673	1539.0591	-151.68658	-1423.4321
34.7	1	1	-680.09673	1539.0591	-151.68657	-1423.4321
34.75	1	1	-680.09673	1539.0591	-151.68657	-1423.4321
34.8	1	1	-680.09674	1539.0591	-151.68657	-1423.4321
34.85	1	1	-680.09674	1539.0591	-151.68657	-1423.4321
34.9	1	1	-680.09674	1539.0591	-151.68657	-1423.4321
34.95	1	1	-680.09674	1539.0591	-151.68657	-1423.4321
35	1	1	-680.09675	1539.059	-151.68657	-1423.4321
35.05	1	1	-680.09675	1539.059	-151.68656	-1423.4321
35.1	1	1	-680.09675	1539.059	-151.68656	-1423.4321
35.15	1	1	-680.09675	1539.059	-151.68656	-1423.4321
35.2	1	1	-680.09675	1539.059	-151.68656	-1423.4321
35.25	1	1	-680.09675	1539.059	-151.68656	-1423.4321
35.3	1	1	-680.09675	1539.059	-151.68656	-1423.4321
35.35	1	1	-680.09675	1539.059	-151.68656	-1423.4321
35.4	1	1	-680.09675	1539.059	-151.68655	-1423.4321
35.45	1	1	-680.09675	1539.059	-151.68655	-1423.4321
35.5	1	1	-680.09675	1539.059	-151.68655	-1423.432
35.55	1	1	-680.09674	1539.059	-151.68655	-1423.432
35.6	1	1	-680.09674	1539.059	-151.68655	-1423.432
35.65	1	1	-680.09674	1539.059	-151.68654	-1423.432
35.7	1	1	-680.09674	1539.0589	-151.68654	-1423.432
35.75	1	1	-680.09673	1539.0589	-151.68654	-1423.432
35.8	1	1	-680.09673	1539.0589	-151.68654	-1423.432
35.85	1	1	-680.09672	1539.0589	-151.68654	-1423.432
35.9	1	1	-680.09672	1539.0589	-151.68653	-1423.432
35.95	1	1	-680.09671	1539.0589	-151.68653	-1423.4319
36	1	1	-680.09671	1539.0589	-151.68653	-1423.4319
36.05	1	1	-680.0967	1539.0589	-151.68653	-1423.4319
36.1	1	1	-680.0967	1539.0589	-151.68653	-1423.4319
36.15	1	1	-680.0967	1539.0588	-151.68652	-1423.4319
36.2	1	1	-680.0967	1539.0588	-151.68652	-1423.4319
36.25	1	1	-680.0967	1539.0588	-151.68652	-1423.4319
36.3	1	1	-680.0967	1539.0588	-151.68652	-1423.4319
36.35	1	1	-680.0967	1539.0588	-151.68652	-1423.4319
36.4	1	1	-680.0967	1539.0588	-151.68652	-1423.4319
36.45	1	1	-680.0967	1539.0588	-151.68652	-1423.4319
36.5	1	1	-680.0967	1539.0588	-151.68652	-1423.4319
36.55	1	1	-680.0967	1539.0588	-151.68651	-1423.4319
36.6	1	1	-680.09669	1539.0588	-151.68651	-1423.4318
36.65	1	1	-680.09669	1539.0588	-151.68651	-1423.4318
36.7	1	1	-680.09669	1539.0588	-151.68651	-1423.4318
36.75	1	1	-680.09669	1539.0588	-151.68651	-1423.4318
36.8	1	1	-680.09669	1539.0588	-151.68651	-1423.4318
36.85	1	1	-680.09669	1539.0588	-151.68651	-1423.4318
36.9	1	1	-680.09668	1539.0588	-151.68651	-1423.4318
36.95	1	1	-680.09668	1539.0588	-151.68651	-1423.4318
37	1	1	-680.09668	1539.0588	-151.6865	-1423.4318
37.05	1	1	-680.09668	1539.0587	-151.6865	-1423.4318
37.1	1	1	-680.09667	1539.0587	-151.6865	-1423.4318
37.15	1	1	-680.09667	1539.0587	-151.6865	-1423.4318
37.2	1	1	-680.09667	1539.0587	-151.6865	-1423.4318
37.25	1	1	-680.09667	1539.0587	-151.6865	-1423.4318
37.3	1	1	-680.09666	1539.0587	-151.6865	-1423.4318
37.35	1	1	-680.09666	1539.0587	-151.6865	-1423.4318
37.4	1	1	-680.09666	1539.0587	-151.6865	-1423.4317
37.45	1	1	-680.09665	1539.0587	-151.6865	-1423.4317
37.5	1	1	-680.09665	1539.0587	-151.6865	-1423.4317
37.55	1	1	-680.09664	1539.0587	-151.6865	-1423.4317
37.6	1	1	-680.09664	1539.0587	-151.68649	-1423.4317
37.65	1	1	-680.09664	1539.0587	-151.68649	-1423.4317
37.7	1	1	-680.09663	1539.0587	-151.68649	-1423.4317
37.75	1	1	-680.09663	1539.0587	-151.68649	-1423.4317
37.8	1	1	-680.09662	1539.0586	-151.68649	-1423.4317
37.85	1	1	-680.09662	1539.0586	-151.68649	-1423.4317
37.9	1	1	-680.09661	1539.0586	-151.68649	-1423.4317
37.95	1	1	-680.09661	1539.0586	-151.68649	-1423.4317
38	1	1	-680.0966	1539.0586	-151.68649	-1423.4317
38.05	1	1	-680.0966	1539.0586	-151.68649	-1423.4317
38.1	1	1	-680.09659	1539.0586	-151.68649	-1423.4317
38.15	1	1	-680.09659	1539.0586	-151.68649	-1423.4317
38.2	1	1	-680.09658	1539.0586	-151.68649	-1423.4317
38.25	1	1	-680.09657	1539.0586	-151.68649	-1423.4316
38.3	1	1	-680.09657	1539.0586	-151.68649	-1423.4316
38.35	1	1	-680.09656	1539.0586	-151.68649	-1423.4316
38.4	1	1	-680.09656	1539.0586	-151.68649	-1423.4316
38.45	1	1	-680.09655	1539.0586	-151.68649	-1423.4316
38.5	1	1	-680.09654	1539.0585	-151.68649	-1423.4316
38.55	1	1	-680.09653	1539.0585	-151.68649	-1423.4316
38.6	1	1	-680.09653	1539.0585	-151.68649	-1423.4316
38.65	1	1	-680.09652	1539.0585	-151.68649	-1423.4316
38.7	1	1	-680.09651	1539.0585	-151.68649	-1423.4316
38.75	1	1	-680.0965	1539.0585	-151.68649	-1423.4316
38.8	1	1	-680.0965	1539.0585	-151.68649	-1423.4316
38.85	1	1	-680.09649	1539.0585	-151.68649	-1423.4316
38.9	1	1	-680.09648	1539.0585	-151.68649	-1423.4316
38.95	1	1	-680.09647	1539.0585	-151.68649	-1423.4316
39	1	1	-680.09647	1539.0585	-151.68649	-1423.4316
39.05	1	1	-680.09646	1539.0585	-151.68649	-1423.4316
39.1	1	1	-680.09646	1539.0585	-151.68649	-1423.4316
39.15	1	1	-680.09645	1539.0585	-151.68649	-1423.4316
39.2	1	1	-680.09645	1539.0584	-151.68649	-1423.4316
39.25	1	1	-680.09644	1539.0584	-151.68649	-1423.4316
39.3	1	1	-680.09644	1539.0584	-151.68649	-1423.4315
39.35	1	1	-680.09643	1539.0584	-151.68649	-1423.4315
39.4	1	1	-680.09643	1539.0584	-151.68649	-1423.4315
39.45	1	1	-680.09642	1539.0584	-151.68649	-1423.4315
39.5	1	1	-680.09642	1539.0584	-151.68649	-1423.4315
39.55	1	1	-680.09642	1539.0584	-151.68649	-1423.4315
39.6	1	1	-680.09641	1539.0584	-151.68649	-1423.4315
39.65	1	1	-680.09641	1539.0584	-151.68649	-1423.4315
39.7	1	1	-680.0964	1539.0584	-151.68649	-1423.4315
39.75	1	1	-680.0964	1539.0584	-151.68649	-1423.4315
39.8	1	1	-680.09639	1539.0584	-151.68649	-1423.4315
39.85	1	1	-680.09639	1539.0584	-151.68649	-1423.4315
39.9	1	1	-680.09639	1539.0584	-151.68649	-1423.4315
39.95	1	1	-680.09638	1539.0584	-151.68649	-1423.4315
40	1	1	-680.09638	1539.0584	-151.68649	-1423.4315
40.05	1	1	-680.09638	1539.0584	-151.68649	-1423.4315
40.1	1	1	-680.09637	1539.0584	-151.68649	-1423.4315
40.15	1	1	-680.09637	1539.0584	-151.68649	-1423.4315
40.2	1	1	-680.09636	1539.0584	-151.68649	-1423.4315
40.25	1	1	-680.09636	1539.0584	-151.68649	-1423.4315
40.3	1	1	-680.09636	1539.0584	-151.68649	-1423.4315
40.35	1	1	-680.09635	1539.0584	-151.68649	-1423.4315
40.4	1	1	-680.09635	1539.0584	-151.68649	-1423.4315
40.45	1	1	-680.09635	1539.0584	-151.68649	-1423.4315
40.5	1	1	-680.09634	1539.0584	-151.6865	-1423.4315
40.55	1	1	-680.09634	1539.0584	-151.6865	-1423.4315
40.6	1	1	-680.09634	1539.0584	-151.6865	-1423.4315
40.65	1	1	-680.09634	1539.0584	-151.6865	-1423.4315
40.7	1	1	-680.09633	1539.0584	-151.6865	-1423.4315
40.75	1	1	-680.09633	1539.0584	-151.6865	-1423.4315
40.8	1	1	-680.09633	1539.0583	-151.6865	-1423.4315
40.85	1	1	-680.09633	1539.0583	-151.6865	-1423.4315
40.9	1	1	-680.09632	1539.0583	-151.6865	-1423.4315
40.95	1	1	-680.09632	1539.0583	-151.6865	-1423.4315
41	1	1	-680.09632	1539.0583	-151.6865	-1423.4315
41.05	1	1	-680.09632	1539.0584	-151.6865	-1423.4315
41.1	1	1	-680.09632	1539.0584	-151.6865	-1423.4315
41.15	1	1	-680.09631	1539.0584	-151.6865	-1423.4315
41.2	1	1	-680.09631	1539.0584	-151.6865	-1423.4315
41.25	1	1	-680.09631	1539.0584	-151.6865	-1423.4315
41.3	1	1	-680.09631	1539.0584	-151.68651	-1423.4315
41.35	1	1	-680.09631	1539.0584	-151.68651	-1423.4315
41.4	1	1	-680.09631	1539.0584	-151.68651	-1423.4315
41.45	1	1	-680.09631	1539.0584	-151.68651	-1423.4315
41.5	1	1	-680.09631	1539.0584	-151.68651	-1423.4315
41.55	1	1	-680.09631	1539.0584	-151.68651	-1423.4315
41.6	1	1	-680.09631	1539.0584	-151.68651	-1423.4315
41.65	1	1	-680.09631	1539.0584	-151.68651	-1423.4315
41.7	1	1	-680.0963	1539.0584	-151.68651	-1423.4315
41.75	1	1	-680.09631	1539.0584	-151.68651	-1423.4315
41.8	1	1	-680.09631	1539.0584	-151.68652	-1423.4316
41.85	1	1	-680.09631	1539.0584	-151.68652	-1423.4316
41.9	1	1	-680.0963	1539.0584	-151.68652	-1423.4316
41.95	1	1	-680.0963	1539.0584	-151.68652	-1423.4316
42	1	1	-680.0963	1539.0584	-151.68652	-1423.4316
42.05	1	1	-680.09629	1539.0584	-151.68652	-1423.4316
42.1	1	1	-680.09629	1539.0584	-151.68652	-1423.4316
42.15	1	1	-680.09629	1539.0584	-151.68652	-1423.4316
42.2	1	1	-680.09628	1539.0584	-151.68652	-1423.4316
42.25	1	1	-680.09628	1539.0584	-151.68652	-1423.4316
42.3	1	1	-680.09628	1539.0584	-151.68652	-1423.4316
42.35	1	1	-680.09628	1539.0584	-151.68652	-1423.4316
42.4	1	1	-680.09627	1539.0584	-151.68652	-1423.4316
42.45	1	1	-680.09627	1539.0584	-151.68652	-1423.4316
42.5	1	1	-680.09627	1539.0584	-151.68652	-1423.4316
42.55	1	1	-680.09626	1539.0584	-151.68652	-1423.4316
42.6	1	1	-680.09626	1539.0584	-151.68652	-1423.4316
42.65	1	1	-680.09626	1539.0584	-151.68652	-1423.4316
42.7	1	1	-680.09625	1539.0584	-151.68652	-1423.4316
42.75	1	1	-680.09625	1539.0584	-151.68652	-1423.4315
42.8	1	1	-680.09625	1539.0584	-151.68652	-1423.4315
42.85	1	1	-680.09625	1539.0584	-151.68652	-1423.4315
42.9	1	1	-680.09624	1539.0584	-151.68653	-1423.4315
42.95	1	1	-680.09624	1539.0584	-151.68653	-1423.4315
43	1	1	-680.09624	1539.0584	-151.68653	-1423.4315
43.05	1	1	-680.09624	1539.0584	-151.68653	-1423.4315
43.1	1	1	-680.09624	1539.0583	-151.68653	-1423.4315
43.15	1	1	-680.09623	1539.0583	-151.68653	-1423.4315
43.2	1	1	-680.09623	1539.0583	-151.68653	-1423.4315
43.25	1	1	-680.09623	1539.0583	-151.68653	-1423.4315
43.3	1	1	-680.09623	1539.0583	-151.68653	-1423.4315
43.35	1	1	-680.09623	1539.0583	-151.68653	-1423.4315
43.4	1	1	-680.09622	1539.0583	-151.68653	-1423.4316
43.45	1	1	-680.09622	1539.0583	-151.68653	-1423.4316
43.5	1	1	-680.09622	1539.0583	-151.68653	-1423.4316
43.55	1	1	-680.09622	1539.0583	-151.68653	-1423.4316
43.6	1	1	-680.09622	1539.0583	-151.68653	-1423.4316
43.65	1	1	-680.09622	1539.0583	-151.68653	-1423.4316
43.7	1	1	-680.09621	1539.0583	-151.68653	-1423.4316
43.75	1	1	-680.09621	1539.0583	-151.68653	-1423.4316
43.8	1	1	-680.09621	1539.0583	-151.68653	-1423.4316
43.85	1	1	-680.09621	1539.0583	-151.68653	-1423.4316
43.9	1	1	-680.09621	1539.0583	-151.68653	-1423.4316
43.95	1	1	-680.09621	1539.0583	-151.68653	-1423.4316
44	1	1	-680.09621	1539.0583	-151.68653	-1423.4316
44.05	1	1	-680.09621	1539.0583	-151.68653	-1423.4316
44.1	1	1	-680.09621	1539.0583	-151.68653	-1423.4316
44.15	1	1	-680.09621	1539.0583	-151.68653	-1423.4316
44.2	1	1	-680.09621	1539.0583	-151.68654	-1423.4316
44.25	1	1	-680.09621	1539.0583	-151.68654	-1423.4316
44.3	1	1	-680.09621	1539.0584	-151.68654	-1423.4316
44.35	1	1	-680.0962	1539.0584	-151.68654	-1423.4316
44.4	1	1	-680.0962	1539.0584	-151.68654	-1423.4316
44.45	1	1	-680.0962	1539.0584	-151.68654	-1423.4316
44.5	1	1	-680.09621	1539.0584	-151.68654	-1423.4316
44.55	1	1	-680.09621	1539.0584	-151.68654	-1423.4316
44.6	1	1	-680.09621	1539.0584	-151.68654	-1423.4316
44.65	1	1	-680.09621	1539.0584	-151.68654	-1423.4316
44.7	1	1	-680.09621	1539.0584	-151.68654	-1423.4316
44.75	1	1	-680.09621	1539.0584	-151.68654	-1423.4316
44.8	1	1	-680.09621	1539.0584	-151.68654	-1423.4316
44.85	1	1	-680.09621	1539.0584	-151.68654	-1423.4316
44.9	1	1	-680.09621	1539.0584	-151.68654	-1423.4316
44.95	1	1	-680.09621	1539.0584	-151.68654	-1423.4316
45	1	1	-680.09621	1539.0584	-151.68654	-1423.4316
45.05	1	1	-680.09621	1539.0584	-151.68654	-1423.4316
45.1	1	1	-680.09622	1539.0584	-151.68654	-1423.4316
45.15	1	1	-680.09622	1539.0584	-151.68654	-1423.4316
45.2	1	1	-680.09622	1539.0584	-151.68654	-1423.4316
45.25	1	1	-680.09622	1539.0584	-151.68654	-1423.4316
45.3	1	1	-680.09622	1539.0584	-151.68654	-1423.4316
45.35	1	1	-680.09622	1539.0584	-151.68654	-1423.4316
45.4	1	1	-680.09623	1539.0584	-151.68654	-1423.4316
45.45	1	1	-680.09623	1539.0584	-151.68654	-1423.4316
45.5	1	1	-680.09623	1539.0584	-151.68654	-1423.4316
45.55	1	1	-680.09623	1539.0584	-151.68654	-1423.4316
45.6	1	1	-680.09624	1539.0584	-151.68654	-1423.4316
45.65	1	1	-680.09624	1539.0584	-151.68655	-1423.4316
45.7	1	1	-680.09624	1539.0584	-151.68655	-1423.4316
45.75	1	1	-680.09625	1539.0584	-151.68655	-1423.4316
45.8	1	1	-680.09625	1539.0584	-151.68655	-1423.4316
45.85	1	1	-680.09625	1539.0584	-151.68655	-1423.4316
45.9	1	1	-680.09626	1539.0584	-151.68655	-1423.4317
45.95	1	1	-680.09626	1539.0584	-151.68655	-1423.4317
46	1	1	-680.09626	1539.0585	-151.68655	-1423.4317
46.05	1	1	-680.09627	1539.0585	-151.68655	-1423.4317
46.1	1	1	-680.09627	1539.0585	-151.68655	-1423.4317
46.15	1	1	-680.09627	1539.0585	-151.68655	-1423.4317
46.2	1	1	-680.09628	1539.0585	-151.68655	-1423.4317
46.25	1	1	-680.09628	1539.0585	-151.68655	-1423.4317
46.3	1	1	-680.09629	1539.0585	-151.68655	-1423.4317
46.35	1	1	-680.09629	1539.0585	-151.68655	-1423.4317
46.4	1	1	-680.0963	1539.0585	-151.68655	-1423.4317
46.45	1	1	-680.0963	1539.0585	-151.68655	-1423.4317
46.5	1	1	-680.09631	1539.0585	-151.68655	-1423.4317
46.55	1	1	-680.09631	1539.0585	-151.68655	-1423.4317
46.6	1	1	-680.09632	1539.0585	-151.68655	-1423.4317
46.65	1	1	-680.09632	1539.0585	-151.68655	-1423.4317
46.7	1	1	-680.09633	1539.0585	-151.68655	-1423.4317
46.75	1	1	-680.09634	1539.0585	-151.68655	-1423.4317
46.8	1	1	-680.09634	1539.0586	-151.68655	-1423.4317
46.85	1	1	-680.09635	1539.0586	-151.68655	-1423.4317
46.9	1	1	-680.09635	1539.0586	-151.68655	-1423.4317
46.95	1	1	-680.09636	1539.0586	-151.68655	-1423.4318
47	1	1	-680.09636	1539.0586	-151.68655	-1423.4318
47.05	1	1	-680.09636	1539.0586	-151.68655	-1423.4318
47.1	1	1	-680.09637	1539.0586	-151.68655	-1423.4318
47.15	1	1	-680.09637	1539.0586	-151.68655	-1423.4318
47.2	1	1	-680.09637	1539.0586	-151.68655	-1423.4318
47.25	1	1	-680.09638	1539.0586	-151.68655	-1423.4318
47.3	1	1	-680.09638	1539.0586	-151.68655	-1423.4318
47.35	1	1	-680.09638	1539.0586	-151.68655	-1423.4318
47.4	1	1	-680.09639	1539.0586	-151.68655	-1423.4318
47.45	1	1	-680.09639	1539.0586	-151.68655	-1423.4318
47.5	1	1	-680.09639	1539.0586	-151.68655	-1423.4318
47.55	1	1	-680.0964	1539.0586	-151.68655	-1423.4318
47.6	1	1	-680.0964	1539.0586	-151.68655	-1423.4318
47.65	1	1	-680.0964	1539.0586	-151.68655	-1423.4318
47.7	1	1	-680.0964	1539.0586	-151.68655	-1423.4318
47.75	1	1	-680.09641	1539.0586	-151.68655	-1423.4318
47.8	1	1	-680.09641	1539.0586	-151.68655	-1423.4318
47.85	1	1	-680.09641	1539.0586	-151.68655	-1423.4318
47.9	1	1	-680.09642	1539.0586	-151.68655	-1423.4318
47.95	1	1	-680.09642	1539.0586	-151.68655	-1423.4318
48	1	1	-680.09642	1539.0586	-151.68655	-1423.4318
48.05	1	1	-680.09642	1539.0586	-151.68655	-1423.4318
48.1	1	1	-680.09643	1539.0586	-151.68655	-1423.4318
48.15	1	1	-680.09643	1539.0587	-151.68655	-1423.4318
48.2	1	1	-680.09643	1539.0587	-151.68655	-1423.4318
48.25	1	1	-680.09644	1539.0587	-151.68655	-1423.4318
48.3	1	1	-680.09644	1539.0587	-151.68655	-1423.4318
48.35	1	1	-680.09644	1539.0587	-151.68655	-1423.4318
48.4	1	1	-680.09644	1539.0587	-151.68655	-1423.4318
48.45	1	1	-680.09645	1539.0587	-151.68655	-1423.4318
48.5	1	1	-680.09645	1539.0587	-151.68655	-1423.4318
48.55	1	1	-680.09645	1539.0587	-151.68655	-1423.4318
48.6	1	1	-680.09645	1539.0587	-151.68655	-1423.4318
48.65	1	1	-680.09646	1539.0587	-151.68655	-1423.4318
48.7	1	1	-680.09646	1539.0587	-151.68655	-1423.4318
48.75	1	1	-680.09646	1539.0587	-151.68655	-1423.4318
48.8	1	1	-680.09646	1539.0587	-151.68655	-1423.4318
48.85	1	1	-680.09647	1539.0587	-151.68655	-1423.4318
48.9	1	1	-680.09647	1539.0587	-151.68655	-1423.4318
48.95	1	1	-680.09647	1539.0587	-151.68655	-1423.4318
49	1	1	-680.09647	1539.0587	-151.68655	-1423.4318
49.05	1	1	-680.09647	1539.0587	-151.68655	-1423.4318
49.1	1	1	-680.09648	1539.0587	-151.68655	-1423.4318
49.15	1	1	-680.09648	1539.0587	-151.68655	-1423.4318
49.2	1	1	-680.09648	1539.0587	-151.68655	-1423.4318
49.25	1	1	-680.09648	1539.0587	-151.68655	-1423.4318
49.3	1	1	-680.09648	1539.0587	-151.68655	-1423.4318
49.35	1	1	-680.09649	1539.0587	-151.68655	-1423.4318
49.4	1	1	-680.09649	1539.0587	-151.68655	-1423.4318
49.45	1	1	-680.09649	1539.0587	-151.68655	-1423.4318
49.5	1	1	-680.09649	1539.0587	-151.68655	-1423.4318
49.55	1	1	-680.09649	1539.0587	-151.68655	-1423.4318
49.6	1	1	-680.09649	1539.0587	-151.68654	-1423.4318
49.65	1	1	-680.09649	1539.0587	-151.68654	-1423.4318
49.7	1	1	-680.0965	1539.0587	-151.68654	-1423.4318
49.75	1	1	-680.0965	1539.0587	-151.68654	-1423.4318
49.8	1	1	-680.0965	1539.0587	-151.68654	-1423.4318
49.85	1	1	-680.0965	1539.0587	-151.68654	-1423.4318
49.9	1	1	-680.0965	1539.0587	-151.68654	-1423.4318
49.95	1	1	-680.0965	1539.0587	-151.68654	-1423.4318
50	1	1	-680.0965	1539.0587	-151.68654	-1423.4318


==> graphics/data/hf2d5_ct_sim_nofb.dat <==
0	1	1	0	0	0	0
0.05	1	1	-1.5808563e-08	-2.8180939	-7.7289282	-5.2089392
0.1	1	1	-6.8182481e-05	-4.705973	-12.333853	-8.4295141
0.15	1	1	-0.002083687	-6.1907964	-15.676587	-10.835402
0.2	1	1	-0.013743568	-7.4410071	-18.315994	-12.780669
0.25	1	1	-0.046177335	-8.5352549	-20.503698	-14.426454
0.3	1	1	-0.10847713	-9.5171021	-22.375112	-15.860298
0.35	1	1	-0.20568627	-10.41375	-24.01271	-17.135976
0.4	1	1	-0.33940166	-11.243279	-25.469892	-18.288617
0.45	1	1	-0.5089389	-12.018589	-26.783724	-19.342825
0.5	1	1	-0.71239199	-12.749343	-27.981087	-20.316624
0.55	1	1	-0.94733353	-13.443019	-29.081976	-21.223577
0.6	1	1	-1.2111558	-14.105533	-30.101489	-22.074075
0.65	1	1	-1.5013754	-14.741777	-31.05155	-22.876432
0.7	1	1	-1.815757	-15.355884	-31.941778	-23.637449
0.75	1	1	-2.152323	-15.951353	-32.779951	-24.362706
0.8	1	1	-2.509342	-16.531166	-33.572398	-25.056812
0.85	1	1	-2.8853203	-17.097906	-34.324404	-25.723658
0.9	1	1	-3.2789856	-17.653815	-35.040429	-26.366565
0.95	1	1	-3.6892559	-18.20085	-35.724262	-26.988379
1	1	1	-4.1152161	-18.740726	-36.379187	-27.59158
1.05	1	1	-4.5560822	-19.274928	-37.007982	-28.178283
1.1	1	1	-5.0111857	-19.80475	-37.613055	-28.750329
1.15	1	1	-5.4799578	-20.331327	-38.196516	-29.309336
1.2	1	1	-5.9619123	-20.855653	-38.760229	-29.856728
1.25	1	1	-6.4566133	-21.378637	-39.305918	-30.393823
1.3	1	1	-6.9636877	-21.901069	-39.835104	-30.921778
1.35	1	1	-7.4828892	-22.423549	-40.348956	-31.441487
1.4	1	1	-8.0139755	-22.946647	-40.84861	-31.953809
1.45	1	1	-8.5566187	-23.471025	-41.335408	-32.459753
1.5	1	1	-9.1107535	-23.996962	-41.809973	-32.959787
1.55	1	1	-9.6762732	-24.524779	-42.273022	-33.454443
1.6	1	1	-10.252869	-25.05509	-42.725837	-33.944677
1.65	1	1	-10.84055	-25.58801	-43.168785	-34.430751
1.7	1	1	-11.43927	-26.123724	-43.602382	-34.913032
1.75	1	1	-12.048817	-26.662729	-44.027656	-35.392294
1.8	1	1	-12.669199	-27.205104	-44.44495	-35.86877
1.85	1	1	-13.300385	-27.751007	-44.854734	-36.342789
1.9	1	1	-13.942298	-28.300717	-45.257631	-36.814819
1.95	1	1	-14.594925	-28.854372	-45.654066	-37.285161
2	1	1	-15.258264	-29.412086	-46.044415	-37.754078
2.05	1	1	-15.932303	-29.974025	-46.429106	-38.221883
2.1	1	1	-16.617047	-30.540319	-46.808508	-38.688847
2.15	1	1	-17.312523	-31.111053	-47.182923	-39.15518
2.2	1	1	-18.01884	-31.686239	-47.552413	-39.620939
2.25	1	1	-18.736018	-32.265999	-47.917307	-40.086369
2.3	1	1	-19.464005	-32.850523	-48.278141	-40.551848
2.35	1	1	-20.202809	-33.439932	-48.635271	-41.017636
2.4	1	1	-20.95244	-34.03435	-48.989056	-41.483991
2.45	1	1	-21.712907	-34.633902	-49.339851	-41.951172
2.5	1	1	-22.484508	-35.238427	-49.687186	-42.41888
2.55	1	1	-23.267233	-35.848067	-50.031471	-42.88741
2.6	1	1	-24.061042	-36.462996	-50.373209	-43.357119
2.65	1	1	-24.865971	-37.083309	-50.712674	-43.82821
2.7	1	1	-25.68206	-37.7091	-51.050139	-44.300885
2.75	1	1	-26.509346	-38.340465	-51.385878	-44.775346
2.8	1	1	-27.348224	-38.977278	-51.719209	-45.251195
2.85	1	1	-28.198581	-39.61973	-52.050815	-45.728892
2.9	1	1	-29.060459	-40.26791	-52.380952	-46.208629
2.95	1	1	-29.933926	-40.921898	-52.70982	-46.690561
3	1	1	-30.819046	-41.581771	-53.037621	-47.174847
3.05	1	1	-31.715914	-42.247606	-53.364488	-47.661606
3.1	1	1	-32.624835	-42.919466	-53.690054	-48.150681
3.15	1	1	-33.545742	-43.597437	-54.014831	-48.642402
3.2	1	1	-34.478721	-44.281596	-54.338976	-49.1369
3.25	1	1	-35.423856	-44.972021	-54.662641	-49.634306
3.3	1	1	-36.381233	-45.668787	-54.985981	-50.134752
3.35	1	1	-37.350991	-46.372001	-55.309049	-50.638323
3.4	1	1	-38.333336	-47.081799	-55.631776	-51.145051
3.45	1	1	-39.328278	-47.798222	-55.954456	-51.655129
3.5	1	1	-40.335916	-48.521352	-56.277216	-52.168678
3.55	1	1	-41.356349	-49.251274	-56.600184	-52.685815
3.6	1	1	-42.389676	-49.988072	-56.92349	-53.206662
3.65	1	1	-43.436289	-50.732024	-57.246911	-53.731207
3.7	1	1	-44.496373	-51.483272	-57.570475	-54.259532
3.75	1	1	-45.569786	-52.241739	-57.894596	-54.791863
3.8	1	1	-46.656635	-53.007516	-58.219392	-55.328316
3.85	1	1	-47.757031	-53.780692	-58.544981	-55.869007
3.9	1	1	-48.87108	-54.561359	-58.871478	-56.41405
3.95	1	1	-49.998892	-55.349605	-59.199002	-56.963562
4	1	1	-51.140575	-56.145523	-59.527669	-57.517658
4.05	1	1	-52.296238	-56.949201	-59.857597	-58.076453
4.1	1	1	-53.465988	-57.760731	-60.188902	-58.640063
4.15	1	1	-54.649934	-58.580201	-60.521702	-59.208602
4.2	1	1	-55.848186	-59.407704	-60.856113	-59.782188
4.25	1	1	-57.060851	-60.243328	-61.192254	-60.360934
4.3	1	1	-58.288429	-61.087399	-61.529858	-60.944819
4.35	1	1	-59.531698	-61.940409	-61.86839	-61.533723
4.4	1	1	-60.790011	-62.801993	-62.208704	-62.128028
4.45	1	1	-62.063497	-63.672256	-62.550898	-62.727841
4.5	1	1	-63.352285	-64.5513	-62.895068	-63.333271
4.55	1	1	-64.656505	-65.439228	-63.24131	-63.944425
4.6	1	1	-65.976287	-66.336142	-63.589721	-64.561411
4.65	1	1	-67.311759	-67.242147	-63.940398	-65.184338
4.7	1	1	-68.663052	-68.157343	-64.293437	-65.813314
4.75	1	1	-70.030294	-69.081835	-64.648935	-66.448446
4.8	1	1	-71.413616	-70.015725	-65.006989	-67.089843
4.85	1	1	-72.813146	-70.959116	-65.367694	-67.737612
4.9	1	1	-74.229014	-71.912111	-65.731148	-68.391863
4.95	1	1	-75.661532	-72.874917	-66.097329	-69.052671
5	1	1	-77.112334	-73.848495	-66.46536	-69.719888
5.05	1	1	-78.580266	-74.832217	-66.836169	-70.393842
5.1	1	1	-80.065485	-75.826199	-67.209833	-71.074634
5.15	1	1	-81.568149	-76.830563	-67.586432	-71.76237
5.2	1	1	-83.088416	-77.845425	-67.966043	-72.457151
5.25	1	1	-84.626442	-78.870907	-68.348745	-73.159082
5.3	1	1	-86.182387	-79.907125	-68.734616	-73.868265
5.35	1	1	-87.756407	-80.9542	-69.123735	-74.584804
5.4	1	1	-89.34866	-82.01225	-69.51618	-75.308801
5.45	1	1	-90.959304	-83.081393	-69.912029	-76.040361
5.5	1	1	-92.588496	-84.16175	-70.311361	-76.779586
5.55	1	1	-94.236394	-85.253439	-70.714254	-77.52658
5.6	1	1	-95.903155	-86.356579	-71.120786	-78.281446
5.65	1	1	-97.590768	-87.472316	-71.530503	-79.044377
5.7	1	1	-99.298165	-88.600081	-71.943841	-79.815415
5.75	1	1	-101.02537	-89.739919	-72.360915	-80.594659
5.8	1	1	-102.77258	-90.891967	-72.781795	-81.382212
5.85	1	1	-104.53997	-92.056361	-73.20655	-82.17818
5.9	1	1	-106.32774	-93.233238	-73.63525	-82.982667
5.95	1	1	-108.13608	-94.422735	-74.067963	-83.795777
6	1	1	-109.96517	-95.624988	-74.504759	-84.617617
6.05	1	1	-111.81521	-96.840133	-74.945707	-85.44829
6.1	1	1	-113.68638	-98.068307	-75.390877	-86.287902
6.15	1	1	-115.57887	-99.309647	-75.840337	-87.136556
6.2	1	1	-117.49287	-100.56429	-76.294157	-87.994359
6.25	1	1	-119.42857	-101.83237	-76.752406	-88.861414
6.3	1	1	-121.38768	-103.11488	-77.215108	-89.738172
6.35	1	1	-123.3699	-104.41168	-77.682346	-90.624625
6.4	1	1	-125.37489	-105.72261	-78.154205	-91.520761
6.45	1	1	-127.40289	-107.04783	-78.630753	-92.426691
6.5	1	1	-129.4541	-108.3875	-79.11206	-93.342529
6.55	1	1	-131.52877	-109.74177	-79.598193	-94.268387
6.6	1	1	-133.62709	-111.11079	-80.089219	-95.204377
6.65	1	1	-135.74931	-112.49473	-80.585209	-96.150612
6.7	1	1	-137.89565	-113.89373	-81.086229	-97.107204
6.75	1	1	-140.06632	-115.30796	-81.592347	-98.074266
6.8	1	1	-142.26155	-116.73757	-82.103633	-99.051911
6.85	1	1	-144.48157	-118.18271	-82.620154	-100.04025
6.9	1	1	-146.72659	-119.64354	-83.141979	-101.0394
6.95	1	1	-148.99927	-121.12163	-83.669441	-102.05029
7	1	1	-151.30028	-122.61738	-84.202657	-103.07319
7.05	1	1	-153.6277	-124.12971	-84.741461	-104.10749
7.1	1	1	-155.98179	-125.6588	-85.285926	-105.1533
7.15	1	1	-158.36279	-127.20482	-85.836122	-106.21076
7.2	1	1	-160.77097	-128.76795	-86.392122	-107.27998
7.25	1	1	-163.20659	-130.34836	-86.953997	-108.36109
7.3	1	1	-165.6699	-131.94622	-87.52182	-109.45421
7.35	1	1	-168.16115	-133.56172	-88.095662	-110.55947
7.4	1	1	-170.68061	-135.19502	-88.675595	-111.67699
7.45	1	1	-173.22853	-136.8463	-89.261692	-112.8069
7.5	1	1	-175.80516	-138.51575	-89.854023	-113.94931
7.55	1	1	-178.41077	-140.20352	-90.452661	-115.10436
7.6	1	1	-181.04562	-141.9098	-91.057678	-116.27217
7.65	1	1	-183.70994	-143.63476	-91.669146	-117.45285
7.7	1	1	-186.40402	-145.37858	-92.287136	-118.64654
7.75	1	1	-189.12809	-147.14143	-92.91172	-119.85336
7.8	1	1	-191.88242	-148.92349	-93.54297	-121.07343
7.85	1	1	-194.66727	-150.72493	-94.180959	-122.30687
7.9	1	1	-197.48289	-152.54593	-94.825757	-123.55382
7.95	1	1	-200.33148	-154.38783	-95.477722	-124.81512
8	1	1	-203.21873	-156.25403	-96.137715	-126.09293
8.05	1	1	-206.13883	-158.14111	-96.804925	-127.38511
8.1	1	1	-209.0921	-160.04926	-97.479434	-128.69179
8.15	1	1	-212.07888	-161.97871	-98.161321	-130.01314
8.2	1	1	-215.09946	-163.92966	-98.850669	-131.34929
8.25	1	1	-218.15417	-165.90232	-99.547558	-132.70039
8.3	1	1	-221.24333	-167.89692	-100.25207	-134.06659
8.35	1	1	-224.36725	-169.91365	-100.96428	-135.44804
8.4	1	1	-227.52626	-171.95273	-101.68428	-136.84489
8.45	1	1	-230.72066	-174.01438	-102.41214	-138.25727
8.5	1	1	-233.95079	-176.0988	-103.14794	-139.68534
8.55	1	1	-237.21695	-178.20621	-103.89177	-141.12924
8.6	1	1	-240.51947	-180.33681	-104.64371	-142.58912
8.65	1	1	-243.85865	-182.49082	-105.40383	-144.06514
8.7	1	1	-247.23483	-184.66846	-106.17222	-145.55742
8.75	1	1	-250.64832	-186.86993	-106.94897	-147.06613
8.8	1	1	-254.09943	-189.09544	-107.73414	-148.5914
8.85	1	1	-257.58849	-191.3452	-108.52782	-150.13339
8.9	1	1	-261.11581	-193.61944	-109.33009	-151.69225
8.95	1	1	-264.68171	-195.91835	-110.14103	-153.26811
9	1	1	-268.29832	-198.24937	-110.96282	-154.86587
9.05	1	1	-271.95653	-200.60696	-111.79387	-156.48191
9.1	1	1	-275.65617	-202.99101	-112.63416	-158.11615
9.15	1	1	-279.39762	-205.40179	-113.48379	-159.76878
9.2	1	1	-283.1813	-207.83957	-114.34287	-161.43998
9.25	1	1	-287.00761	-210.3046	-115.21148	-163.12993
9.3	1	1	-290.87694	-212.79715	-116.08972	-164.83881
9.35	1	1	-294.78971	-215.31748	-116.97769	-166.5668
9.4	1	1	-298.74631	-217.86587	-117.87548	-168.31409
9.45	1	1	-302.74714	-220.44256	-118.78319	-170.08085
9.5	1	1	-306.79262	-223.04782	-119.70092	-171.86726
9.55	1	1	-310.88314	-225.68192	-120.62875	-173.67351
9.6	1	1	-315.0191	-228.34512	-121.56679	-175.49978
9.65	1	1	-319.20091	-231.03768	-122.51513	-177.34625
9.7	1	1	-323.42897	-233.75988	-123.47387	-179.2131
9.75	1	1	-327.70368	-236.51196	-124.4431	-181.1005
9.8	1	1	-332.02544	-239.2942	-125.42293	-183.00865
9.85	1	1	-336.39467	-242.10685	-126.41343	-184.93772
9.9	1	1	-340.81176	-244.95019	-127.41472	-186.88789
9.95	1	1	-345.2771	-247.82447	-128.42688	-188.85934
10	1	1	-349.80136	-250.73636	-129.4521	-190.85661
10.05	1	1	-354.38162	-253.68407	-130.48981	-192.87846
10.1	1	1	-359.01368	-256.66498	-131.53915	-194.92313
10.15	1	1	-363.69806	-259.67941	-132.60024	-196.99085
10.2	1	1	-368.43527	-262.7277	-133.67321	-199.08183
10.25	1	1	-373.2258	-265.81018	-134.75817	-201.19631
10.3	1	1	-378.07018	-268.92717	-135.85525	-203.33451
10.35	1	1	-382.96891	-272.079	-136.96454	-205.49666
10.4	1	1	-387.9225	-275.26602	-138.08618	-207.68298
10.45	1	1	-392.93146	-278.48853	-139.22029	-209.8937
10.5	1	1	-397.99629	-281.74689	-140.36697	-212.12905
10.55	1	1	-403.11751	-285.04141	-141.52634	-214.38925
10.6	1	1	-408.29563	-288.37243	-142.69854	-216.67453
10.65	1	1	-413.53115	-291.74027	-143.88366	-218.98511
10.7	1	1	-418.82459	-295.14527	-145.08183	-221.32122
10.75	1	1	-424.17645	-298.58776	-146.29316	-223.68309
10.8	1	1	-429.58724	-302.06806	-147.51778	-226.07094
10.85	1	1	-435.05747	-305.58651	-148.7558	-228.485
10.9	1	1	-440.58765	-309.14343	-150.00734	-230.92549
10.95	1	1	-446.17829	-312.73916	-151.27252	-233.39265
11	1	1	-451.83711	-316.37861	-152.55302	-235.88983
11.05	1	1	-457.57066	-320.06593	-153.85028	-238.4199
11.1	1	1	-463.36905	-323.79486	-155.16215	-240.97855
11.15	1	1	-469.23291	-327.5658	-156.48877	-243.56606
11.2	1	1	-475.1629	-331.37918	-157.8303	-246.18272
11.25	1	1	-481.15964	-335.2354	-159.18687	-248.82882
11.3	1	1	-487.22378	-339.13489	-160.55864	-251.50463
11.35	1	1	-493.35597	-343.07805	-161.94575	-254.21043
11.4	1	1	-499.55683	-347.06529	-163.34834	-256.94652
11.45	1	1	-505.82701	-351.09703	-164.76657	-259.71317
11.5	1	1	-512.16716	-355.17369	-166.20057	-262.51067
11.55	1	1	-518.57791	-359.29568	-167.6505	-265.3393
11.6	1	1	-525.0599	-363.4634	-169.1165	-268.19934
11.65	1	1	-531.61377	-367.67728	-170.59872	-271.09109
11.7	1	1	-538.24017	-371.93773	-172.0973	-274.01481
11.75	1	1	-544.93973	-376.24516	-173.61239	-276.9708
11.8	1	1	-551.7131	-380.59999	-175.14414	-279.95934
11.85	1	1	-558.56092	-385.00262	-176.69268	-282.98071
11.9	1	1	-565.48382	-389.45347	-178.25818	-286.0352
11.95	1	1	-572.48245	-393.95296	-179.84077	-289.12309
12	1	1	-579.55946	-398.50279	-181.44105	-292.24554
12.05	1	1	-586.7318	-403.11379	-183.06283	-295.41003
12.1	1	1	-593.98515	-407.77683	-184.70289	-298.61025
12.15	1	1	-601.32041	-412.49246	-186.36144	-301.84659
12.2	1	1	-608.73848	-417.26126	-188.03867	-305.11945
12.25	1	1	-616.24025	-422.08383	-189.7348	-308.42922
12.3	1	1	-623.82664	-426.96074	-191.45003	-311.77632
12.35	1	1	-631.49858	-431.89258	-193.18457	-315.16114
12.4	1	1	-639.25697	-436.87996	-194.93862	-318.58409
12.45	1	1	-647.10277	-441.92347	-196.7124	-322.04559
12.5	1	1	-655.03691	-447.02371	-198.50612	-325.54605
12.55	1	1	-663.06035	-452.18131	-200.32	-329.08589
12.6	1	1	-671.17402	-457.39686	-202.15425	-332.66554
12.65	1	1	-679.37891	-462.671	-204.00909	-336.28541
12.7	1	1	-687.67599	-468.00435	-205.88474	-339.94593
12.75	1	1	-696.06622	-473.39753	-207.78143	-343.64755
12.8	1	1	-704.5506	-478.85118	-209.69936	-347.39068
12.85	1	1	-713.13012	-484.36594	-211.63877	-351.17578
12.9	1	1	-721.80578	-489.94245	-213.59989	-355.00328
12.95	1	1	-730.5786	-495.58136	-215.58294	-358.87362
13	1	1	-739.44958	-501.28332	-217.58815	-362.78726
13.05	1	1	-748.41975	-507.049	-219.61575	-366.74465
13.1	1	1	-757.49015	-512.87905	-221.66598	-370.74624
13.15	1	1	-766.6618	-518.77413	-223.73906	-374.79248
13.2	1	1	-775.93576	-524.73493	-225.83525	-378.88385
13.25	1	1	-785.31308	-530.76212	-227.95476	-383.0208
13.3	1	1	-794.79482	-536.85638	-230.09785	-387.2038
13.35	1	1	-804.38205	-543.01839	-232.26475	-391.43333
13.4	1	1	-814.08906	-549.25747	-234.45879	-395.71575
13.45	1	1	-823.90692	-555.56778	-236.67789	-400.04707
13.5	1	1	-833.83559	-561.94929	-238.92201	-404.42727
13.55	1	1	-843.87628	-568.40276	-241.19144	-408.85688
13.6	1	1	-854.03021	-574.929	-243.48645	-413.33645
13.65	1	1	-864.29862	-581.52879	-245.80732	-417.86652
13.7	1	1	-874.68276	-588.20294	-248.15433	-422.44763
13.75	1	1	-885.18388	-594.95225	-250.52777	-427.08035
13.8	1	1	-895.80325	-601.77755	-252.92793	-431.76523
13.85	1	1	-906.54216	-608.67964	-255.35508	-436.50284
13.9	1	1	-917.40187	-615.65936	-257.80953	-441.29374
13.95	1	1	-928.3837	-622.71754	-260.29157	-446.13851
14	1	1	-939.48894	-629.85502	-262.80149	-451.03772
14.05	1	1	-950.71893	-637.07266	-265.33958	-455.99195
14.1	1	1	-962.07497	-644.37129	-267.90616	-461.00179
14.15	1	1	-973.55842	-651.75179	-270.50152	-466.06784
14.2	1	1	-985.17062	-659.21502	-273.12597	-471.19068
14.25	1	1	-996.91293	-666.76186	-275.77982	-476.37091
14.3	1	1	-1008.7867	-674.39318	-278.46336	-481.60914
14.35	1	1	-1020.7934	-682.10986	-281.17693	-486.90598
14.4	1	1	-1032.9342	-689.91281	-283.92082	-492.26203
14.45	1	1	-1045.2108	-697.80293	-286.69536	-497.67792
14.5	1	1	-1057.6244	-705.7811	-289.50086	-503.15427
14.55	1	1	-1070.1764	-713.84826	-292.33765	-508.6917
14.6	1	1	-1082.8684	-722.00532	-295.20605	-514.29085
14.65	1	1	-1095.7017	-730.25321	-298.10638	-519.95235
14.7	1	1	-1108.6778	-738.59285	-301.03897	-525.67683
14.75	1	1	-1121.812	-747.0341	-304.0073	-531.47108
14.8	1	1	-1135.1	-755.57415	-307.01038	-537.33317
14.85	1	1	-1148.5379	-764.21058	-310.04734	-543.26142
14.9	1	1	-1162.1276	-772.94446	-313.11857	-549.25657
14.95	1	1	-1175.8705	-781.77686	-316.22444	-555.31935
15	1	1	-1189.7684	-790.70885	-319.36533	-561.4505
15.05	1	1	-1203.823	-799.74152	-322.54162	-567.65077
15.1	1	1	-1218.036	-808.87597	-325.7537	-573.92091
15.15	1	1	-1232.4091	-818.11331	-329.00196	-580.26168
15.2	1	1	-1246.944	-827.45465	-332.28678	-586.67385
15.25	1	1	-1261.6425	-836.90111	-335.60857	-593.15818
15.3	1	1	-1276.5064	-846.45382	-338.96772	-599.71545
15.35	1	1	-1291.5374	-856.11393	-342.36463	-606.34646
15.4	1	1	-1306.7373	-865.88259	-345.79971	-613.05198
15.45	1	1	-1322.108	-875.76095	-349.27336	-619.83281
15.5	1	1	-1337.6512	-885.75019	-352.786	-626.68975
15.55	1	1	-1353.3687	-895.85148	-356.33804	-633.62362
15.6	1	1	-1369.2625	-906.066	-359.9299	-640.63523
15.65	1	1	-1385.3344	-916.39496	-363.56199	-647.72539
15.7	1	1	-1401.5862	-926.83955	-367.23474	-654.89493
15.75	1	1	-1418.0198	-937.40099	-370.94857	-662.14469
15.8	1	1	-1434.6372	-948.08049	-374.70393	-669.4755
15.85	1	1	-1451.4402	-958.8793	-378.50123	-676.88821
15.9	1	1	-1468.4308	-969.79865	-382.34091	-684.38367
15.95	1	1	-1485.611	-980.83978	-386.22341	-691.96274
16	1	1	-1502.9826	-992.00396	-390.14918	-699.62627
16.05	1	1	-1520.5477	-1003.2924	-394.11866	-707.37515
16.1	1	1	-1538.3211	-1014.7148	-398.13523	-715.21593
16.15	1	1	-1556.3071	-1026.2739	-402.19987	-723.15054
16.2	1	1	-1574.4963	-1037.9635	-406.31041	-731.17474
16.25	1	1	-1592.8907	-1049.785	-410.46733	-739.28951
16.3	1	1	-1611.4927	-1061.7399	-414.67116	-747.49585
16.35	1	1	-1630.3046	-1073.8297	-418.92241	-755.79476
16.4	1	1	-1649.3286	-1086.0558	-423.22159	-764.18726
16.45	1	1	-1668.5671	-1098.4197	-427.56924	-772.67436
16.5	1	1	-1688.0223	-1110.9229	-431.96587	-781.25709
16.55	1	1	-1707.6967	-1123.5669	-436.41201	-789.93649
16.6	1	1	-1727.5925	-1136.3532	-440.90821	-798.7136
16.65	1	1	-1747.7123	-1149.2835	-445.45499	-807.58947
16.7	1	1	-1768.0583	-1162.3591	-450.05291	-816.56517
16.75	1	1	-1788.633	-1175.5818	-454.70252	-825.64177
16.8	1	1	-1809.4389	-1188.9529	-459.40435	-834.82034
16.85	1	1	-1830.4784	-1202.4742	-464.15898	-844.10197
16.9	1	1	-1851.754	-1216.1473	-468.96696	-853.48775
16.95	1	1	-1873.2682	-1229.9736	-473.82885	-862.97878
17	1	1	-1895.0235	-1243.9549	-478.74523	-872.57619
17.05	1	1	-1917.0225	-1258.0928	-483.71666	-882.28108
17.1	1	1	-1939.2677	-1272.3889	-488.74374	-892.09458
17.15	1	1	-1961.7616	-1286.8449	-493.82702	-902.01783
17.2	1	1	-1984.5069	-1301.4624	-498.96712	-912.05197
17.25	1	1	-2007.5062	-1316.2432	-504.1646	-922.19816
17.3	1	1	-2030.7622	-1331.1888	-509.42007	-932.45756
17.35	1	1	-2054.2774	-1346.3011	-514.73413	-942.83133
17.4	1	1	-2078.0545	-1361.5817	-520.10738	-953.32065
17.45	1	1	-2102.1066	-1377.039	-525.54278	-963.9313
17.5	1	1	-2126.4529	-1392.6853	-531.04465	-974.67169
17.55	1	1	-2151.074	-1408.5084	-536.60864	-985.53337
17.6	1	1	-2175.9732	-1424.51	-542.23545	-996.51766
17.65	1	1	-2201.1533	-1440.6922	-547.92575	-1007.6259
17.7	1	1	-2226.6175	-1457.057	-553.68025	-1018.8595
17.75	1	1	-2252.3688	-1473.6064	-559.49965	-1030.2198
17.8	1	1	-2278.4105	-1490.3423	-565.38465	-1041.7081
17.85	1	1	-2304.7457	-1507.2668	-571.33597	-1053.3259
17.9	1	1	-2331.3774	-1524.3819	-577.35432	-1065.0746
17.95	1	1	-2358.3091	-1541.6898	-583.44044	-1076.9555
18	1	1	-2385.5438	-1559.1924	-589.59504	-1088.9702
18.05	1	1	-2413.0849	-1576.8919	-595.81887	-1101.1199
18.1	1	1	-2440.9355	-1594.7903	-602.11266	-1113.4063
18.15	1	1	-2469.0991	-1612.8899	-608.47717	-1125.8307
18.2	1	1	-2497.579	-1631.1927	-614.91315	-1138.3947
18.25	1	1	-2526.3784	-1649.7009	-621.42135	-1151.0996
18.3	1	1	-2555.5009	-1668.4167	-628.00255	-1163.9471
18.35	1	1	-2584.9498	-1687.3422	-634.6575	-1176.9385
18.4	1	1	-2614.7285	-1706.4797	-641.387	-1190.0754
18.45	1	1	-2644.8405	-1725.8314	-648.19181	-1203.3594
18.5	1	1	-2675.2893	-1745.3996	-655.07273	-1216.7919
18.55	1	1	-2706.0784	-1765.1864	-662.03055	-1230.3746
18.6	1	1	-2737.2113	-1785.1942	-669.06607	-1244.1089
18.65	1	1	-2768.6916	-1805.4253	-676.18009	-1257.9965
18.7	1	1	-2800.5229	-1825.8819	-683.37343	-1272.039
18.75	1	1	-2832.7088	-1846.5664	-690.64689	-1286.2378
18.8	1	1	-2865.2577	-1867.4841	-698.00239	-1300.5968
18.85	1	1	-2898.2131	-1888.6632	-705.44977	-1315.1352
18.9	1	1	-2931.5407	-1910.0814	-712.98124	-1329.8377
18.95	1	1	-2965.2446	-1931.7414	-720.59774	-1344.7062
19	1	1	-2999.3288	-1953.6459	-728.3002	-1359.7426
19.05	1	1	-3033.7976	-1975.7975	-736.08956	-1374.9485
19.1	1	1	-3068.6552	-1998.1989	-743.96678	-1390.326
19.15	1	1	-3103.9057	-2020.8529	-751.9328	-1405.8768
19.2	1	1	-3139.5535	-2043.7622	-759.98859	-1421.6029
19.25	1	1	-3175.6028	-2066.9295	-768.13513	-1437.5061
19.3	1	1	-3212.0581	-2090.3577	-776.3734	-1453.5884
19.35	1	1	-3248.9236	-2114.0496	-784.70438	-1469.8517
19.4	1	1	-3286.2038	-2138.008	-793.12908	-1486.298
19.45	1	1	-3323.9032	-2162.2357	-801.64849	-1502.9291
19.5	1	1	-3362.0262	-2186.7357	-810.26363	-1519.7472
19.55	1	1	-3400.5773	-2211.5108	-818.97552	-1536.754
19.6	1	1	-3439.5611	-2236.564	-827.78519	-1553.9518
19.65	1	1	-3478.9821	-2261.8982	-836.69367	-1571.3425
19.7	1	1	-3518.845	-2287.5163	-845.702	-1588.9281
19.75	1	1	-3559.1545	-2313.4214	-854.81124	-1606.7106
19.8	1	1	-3599.9151	-2339.6165	-864.02245	-1624.6923
19.85	1	1	-3641.1317	-2366.1046	-873.33668	-1642.875
19.9	1	1	-3682.809	-2392.8887	-882.75503	-1661.261
19.95	1	1	-3724.9517	-2419.972	-892.27856	-1679.8524
20	1	1	-3767.5647	-2447.3576	-901.90837	-1698.6512
20.05	1	1	-3810.6529	-2475.0485	-911.64556	-1717.6596
20.1	1	1	-3854.2212	-2503.0478	-921.49123	-1736.8798
20.15	1	1	-3898.2744	-2531.3589	-931.4465	-1756.314
20.2	1	1	-3942.9058	-2560.0415	-941.5324	-1776.0032
20.25	1	1	-3988.0519	-2589.0548	-951.7346	-1795.9195
20.3	1	1	-4033.7092	-2618.3967	-962.05232	-1816.0613
20.35	1	1	-4079.8833	-2648.0707	-972.48682	-1836.431
20.4	1	1	-4126.5798	-2678.0803	-983.03937	-1857.0313
20.45	1	1	-4173.8044	-2708.4294	-993.71125	-1877.8644
20.5	1	1	-4221.5628	-2739.1215	-1004.5038	-1898.9331
20.55	1	1	-4269.8609	-2770.1604	-1015.4182	-1920.2399
20.6	1	1	-4318.7043	-2801.5497	-1026.4559	-1941.7872
20.65	1	1	-4368.099	-2833.2934	-1037.6182	-1963.5777
20.7	1	1	-4418.0509	-2865.3951	-1048.9064	-1985.614
20.75	1	1	-4468.5659	-2897.8587	-1060.3218	-2007.8988
20.8	1	1	-4519.65	-2930.688	-1071.8658	-2030.4346
20.85	1	1	-4571.3092	-2963.8869	-1083.5398	-2053.2241
20.9	1	1	-4623.5498	-2997.4594	-1095.3452	-2076.2701
20.95	1	1	-4676.3776	-3031.4093	-1107.2832	-2099.5751
21	1	1	-4729.7991	-3065.7406	-1119.3554	-2123.142
21.05	1	1	-4783.8203	-3100.4574	-1131.5631	-2146.9735
21.1	1	1	-4838.4474	-3135.5636	-1143.9078	-2171.0723
21.15	1	1	-4893.687	-3171.0633	-1156.3908	-2195.4413
21.2	1	1	-4949.5452	-3206.9606	-1169.0136	-2220.0832
21.25	1	1	-5006.0284	-3243.2595	-1181.7777	-2245.0008
21.3	1	1	-5063.1432	-3279.9643	-1194.6845	-2270.197
21.35	1	1	-5120.896	-3317.0791	-1207.7354	-2295.6747
21.4	1	1	-5179.2933	-3354.6081	-1220.932	-2321.4366
21.45	1	1	-5238.3416	-3392.5554	-1234.2757	-2347.4859
21.5	1	1	-5298.0477	-3430.9255	-1247.768	-2373.8252
21.55	1	1	-5358.4182	-3469.7225	-1261.4105	-2400.4577
21.6	1	1	-5419.4598	-3508.9507	-1275.2046	-2427.3861
21.65	1	1	-5481.1792	-3548.6145	-1289.1518	-2454.6137
21.7	1	1	-5543.5832	-3588.7183	-1303.2538	-2482.1432
21.75	1	1	-5606.6787	-3629.2664	-1317.512	-2509.9778
21.8	1	1	-5670.4725	-3670.2634	-1331.928	-2538.1204
21.85	1	1	-5735.0752	-3711.7803	-1346.527	-2566.6199
21.9	1	1	-5800.4841	-3753.8156	-1361.3082	-2595.4752
21.95	1	1	-5866.6332	-3796.3265	-1376.2566	-2624.6569
22	1	1	-5933.5305	-3839.3183	-1391.3742	-2654.1688
22.05	1	1	-6001.1842	-3882.7963	-1406.6627	-2684.0143
22.1	1	1	-6069.6024	-3926.7656	-1422.124	-2714.1971
22.15	1	1	-6138.7934	-3971.2315	-1437.76	-2744.7208
22.2	1	1	-6208.7655	-4016.1995	-1453.5724	-2775.5891
22.25	1	1	-6279.527	-4061.6748	-1469.5633	-2806.8057
22.3	1	1	-6351.0864	-4107.6629	-1485.7346	-2838.3743
22.35	1	1	-6423.4522	-4154.1693	-1502.088	-2870.2986
22.4	1	1	-6496.633	-4201.1995	-1518.6257	-2902.5825
22.45	1	1	-6570.6374	-4248.759	-1535.3495	-2935.2297
22.5	1	1	-6645.474	-4296.8535	-1552.2614	-2968.2441
22.55	1	1	-6721.1517	-4345.4884	-1569.3634	-3001.6295
22.6	1	1	-6797.6793	-4394.6696	-1586.6574	-3035.3898
22.65	1	1	-6875.0655	-4444.4027	-1604.1456	-3069.529
22.7	1	1	-6953.3195	-4494.6934	-1621.8298	-3104.0509
22.75	1	1	-7032.4501	-4545.5476	-1639.7122	-3138.9597
22.8	1	1	-7112.4665	-4596.9711	-1657.7948	-3174.2592
22.85	1	1	-7193.3778	-4648.9698	-1676.0796	-3209.9534
22.9	1	1	-7275.1932	-4701.5496	-1694.5688	-3246.0466
22.95	1	1	-7357.9219	-4754.7163	-1713.2644	-3282.5427
23	1	1	-7441.5733	-4808.4761	-1732.1685	-3319.4458
23.05	1	1	-7526.1568	-4862.835	-1751.2833	-3356.7602
23.1	1	1	-7611.6818	-4917.799	-1770.611	-3394.4899
23.15	1	1	-7698.1579	-4973.3743	-1790.1535	-3432.6392
23.2	1	1	-7785.5946	-5029.5671	-1809.9132	-3471.2123
23.25	1	1	-7874.0016	-5086.3834	-1829.8922	-3510.2134
23.3	1	1	-7963.3885	-5143.8296	-1850.0927	-3549.6469
23.35	1	1	-8053.7652	-5201.912	-1870.517	-3589.517
23.4	1	1	-8145.1415	-5260.6368	-1891.1671	-3629.8281
23.45	1	1	-8237.5273	-5320.0105	-1912.0454	-3670.5846
23.5	1	1	-8330.9984	-5380.0816	-1933.1689	-3711.8199
23.55	1	1	-8425.7298	-5440.9621	-1954.577	-3753.611
23.6	1	1	-8521.5327	-5502.5313	-1976.2273	-3795.8748
23.65	1	1	-8618.4188	-5564.7966	-1998.1223	-3838.6165
23.7	1	1	-8716.4	-5627.7657	-2020.2648	-3881.8412
23.75	1	1	-8815.4881	-5691.4462	-2042.6575	-3925.5543
23.8	1	1	-8915.695	-5755.8457	-2065.303	-3969.761
23.85	1	1	-9017.0329	-5820.972	-2088.204	-4014.4666
23.9	1	1	-9119.5138	-5886.8329	-2111.3634	-4059.6764
23.95	1	1	-9223.15	-5953.4362	-2134.7839	-4105.3959
24	1	1	-9327.9538	-6020.79	-2158.4682	-4151.6305
24.05	1	1	-9433.9378	-6088.9022	-2182.4192	-4198.3857
24.1	1	1	-9541.1143	-6157.7808	-2206.6398	-4245.6671
24.15	1	1	-9649.4961	-6227.4339	-2231.1326	-4293.4801
24.2	1	1	-9759.0958	-6297.8697	-2255.9008	-4341.8304
24.25	1	1	-9869.9262	-6369.0965	-2280.947	-4390.7236
24.3	1	1	-9982.0002	-6441.1225	-2306.2743	-4440.1655
24.35	1	1	-10095.331	-6513.9561	-2331.8855	-4490.1617
24.4	1	1	-10209.931	-6587.6056	-2357.7837	-4540.718
24.45	1	1	-10325.814	-6662.0796	-2383.9717	-4591.8403
24.5	1	1	-10442.994	-6737.3865	-2410.4527	-4643.5343
24.55	1	1	-10561.483	-6813.535	-2437.2296	-4695.8061
24.6	1	1	-10681.294	-6890.5337	-2464.3054	-4748.6615
24.65	1	1	-10802.443	-6968.3913	-2491.6833	-4802.1065
24.7	1	1	-10924.941	-7047.1165	-2519.3662	-4856.147
24.75	1	1	-11048.804	-7126.7183	-2547.3574	-4910.7893
24.8	1	1	-11174.044	-7207.2054	-2575.6599	-4966.0393
24.85	1	1	-11300.675	-7288.5868	-2604.2769	-5021.9033
24.9	1	1	-11428.713	-7370.8716	-2633.2115	-5078.3873
24.95	1	1	-11558.17	-7454.0688	-2662.4669	-5135.4977
25	1	1	-11689.061	-7538.1874	-2692.0464	-5193.2407
25.05	1	1	-11821.4	-7623.2368	-2721.9531	-5251.6225
25.1	1	1	-11955.202	-7709.2261	-2752.1904	-5310.6496
25.15	1	1	-12090.481	-7796.1647	-2782.7614	-5370.3283
25.2	1	1	-12227.629	-7884.3041	-2813.7548	-5430.8313
25.25	1	1	-12366.365	-7973.465	-2845.1073	-5492.0353
25.3	1	1	-12506.671	-8063.6341	-2876.8143	-5553.9315
25.35	1	1	-12648.562	-8154.8223	-2908.8798	-5616.5273
25.4	1	1	-12792.057	-8247.0409	-2941.3075	-5679.8304
25.45	1	1	-12937.172	-8340.3009	-2974.1015	-5743.8483
25.5	1	1	-13083.925	-8434.6136	-3007.2656	-5808.5889
25.55	1	1	-13232.334	-8529.9904	-3040.8039	-5874.0599
25.6	1	1	-13382.416	-8626.4426	-3074.7203	-5940.2691
25.65	1	1	-13534.19	-8723.9817	-3109.019	-6007.2245
25.7	1	1	-13687.673	-8822.6194	-3143.704	-6074.9339
25.75	1	1	-13842.883	-8922.3673	-3178.7793	-6143.4055
25.8	1	1	-13999.84	-9023.2373	-3214.2492	-6212.6473
25.85	1	1	-14158.561	-9125.2411	-3250.1178	-6282.6675
25.9	1	1	-14319.065	-9228.3908	-3286.3893	-6353.4742
25.95	1	1	-14481.37	-9332.6983	-3323.068	-6425.0757
26	1	1	-14645.496	-9438.1758	-3360.1581	-6497.4804
26.05	1	1	-14811.462	-9544.8354	-3397.6639	-6570.6966
26.1	1	1	-14979.286	-9652.6896	-3435.5897	-6644.7327
26.15	1	1	-15148.988	-9761.7506	-3473.9399	-6719.5973
26.2	1	1	-15320.588	-9872.031	-3512.7188	-6795.2989
26.25	1	1	-15494.104	-9983.5432	-3551.9309	-6871.8462
26.3	1	1	-15669.558	-10096.3	-3591.5807	-6949.2477
26.35	1	1	-15846.967	-10210.314	-3631.6726	-7027.5124
26.4	1	1	-16026.353	-10325.598	-3672.211	-7106.6489
26.45	1	1	-16207.735	-10442.165	-3713.2007	-7186.6661
26.5	1	1	-16391.134	-10560.029	-3754.646	-7267.573
26.55	1	1	-16576.57	-10679.201	-3796.5517	-7349.3785
26.6	1	1	-16764.063	-10799.695	-3838.9223	-7432.0916
26.65	1	1	-16953.635	-10921.525	-3881.7626	-7515.7216
26.7	1	1	-17145.305	-11044.704	-3925.0771	-7600.2774
26.75	1	1	-17339.096	-11169.245	-3968.8707	-7685.7685
26.8	1	1	-17535.027	-11295.162	-4013.1481	-7772.2039
26.85	1	1	-17733.457	-11422.685	-4057.9902	-7859.7418
26.9	1	1	-17934.373	-11551.806	-4103.3941	-7948.3763
26.95	1	1	-18137.561	-11682.387	-4149.3115	-8038.0133
27	1	1	-18343.047	-11814.444	-4195.7481	-8128.6637
27.05	1	1	-18550.854	-11947.994	-4242.7094	-8220.3386
27.1	1	1	-18761.009	-12083.052	-4290.2013	-8313.049
27.15	1	1	-18973.537	-12219.635	-4338.2293	-8406.8062
27.2	1	1	-19188.463	-12357.76	-4386.7993	-8501.6214
27.25	1	1	-19405.814	-12497.442	-4435.9171	-8597.506
27.3	1	1	-19625.614	-12638.699	-4485.5886	-8694.4714
27.35	1	1	-19847.891	-12781.547	-4535.8196	-8792.5293
27.4	1	1	-20072.67	-12926.004	-4586.6163	-8891.6913
27.45	1	1	-20299.979	-13072.086	-4637.9845	-8991.969
27.5	1	1	-20529.843	-13219.81	-4689.9303	-9093.3742
27.55	1	1	-20762.291	-13369.195	-4742.4598	-9195.919
27.6	1	1	-20997.348	-13520.257	-4795.5791	-9299.6152
27.65	1	1	-21235.043	-13673.014	-4849.2945	-9404.4749
27.7	1	1	-21475.403	-13827.483	-4903.6121	-9510.5102
27.75	1	1	-21718.456	-13983.683	-4958.5382	-9617.7335
27.8	1	1	-21964.229	-14141.632	-5014.0792	-9726.1571
27.85	1	1	-22212.752	-14301.347	-5070.2414	-9835.7933
27.9	1	1	-22464.051	-14462.847	-5127.0312	-9946.6547
27.95	1	1	-22718.157	-14626.15	-5184.455	-10058.754
28	1	1	-22975.096	-14791.275	-5242.5194	-10172.103
28.05	1	1	-23234.9	-14958.24	-5301.2308	-10286.716
28.1	1	1	-23497.595	-15127.064	-5360.596	-10402.605
28.15	1	1	-23763.213	-15297.766	-5420.6214	-10519.783
28.2	1	1	-24031.782	-15470.364	-5481.3138	-10638.263
28.25	1	1	-24303.332	-15644.879	-5542.68	-10758.058
28.3	1	1	-24577.893	-15821.328	-5604.7265	-10879.181
28.35	1	1	-24855.496	-15999.732	-5667.4604	-11001.646
28.4	1	1	-25136.17	-16180.11	-5730.8883	-11125.466
28.45	1	1	-25419.946	-16362.481	-5795.0173	-11250.655
28.5	1	1	-25707.056	-16546.995	-5859.8997	-11377.314
28.55	1	1	-25998.025	-16733.989	-5925.6542	-11505.676
28.6	1	1	-26292.286	-16923.098	-5992.1525	-11635.49
28.65	1	1	-26589.874	-17114.346	-6059.4027	-11766.771
28.7	1	1	-26890.826	-17307.755	-6127.413	-11899.537
28.75	1	1	-27195.177	-17503.35	-6196.1917	-12033.802
28.8	1	1	-27502.966	-17701.153	-6265.7471	-12169.584
28.85	1	1	-27814.228	-17901.189	-6336.0876	-12306.898
28.9	1	1	-28129.002	-18103.481	-6407.2216	-12445.761
28.95	1	1	-28447.325	-18308.054	-6479.1576	-12586.19
29	1	1	-28769.235	-18514.933	-6551.9042	-12728.202
29.05	1	1	-29094.771	-18724.141	-6625.47	-12871.812
29.1	1	1	-29423.97	-18935.704	-6699.8638	-13017.039
29.15	1	1	-29756.871	-19149.646	-6775.0943	-13163.9
29.2	1	1	-30093.514	-19365.993	-6851.1704	-13312.411
29.25	1	1	-30433.938	-19584.769	-6928.1009	-13462.589
29.3	1	1	-30778.183	-19806.001	-7005.8948	-13614.454
29.35	1	1	-31126.288	-20029.714	-7084.5612	-13768.021
29.4	1	1	-31478.295	-20255.934	-7164.1091	-13923.31
29.45	1	1	-31834.242	-20484.687	-7244.5476	-14080.337
29.5	1	1	-32194.172	-20716	-7325.8861	-14239.121
29.55	1	1	-32558.125	-20949.897	-7408.1338	-14399.68
29.6	1	1	-32926.143	-21186.408	-7491.3001	-14562.031
29.65	1	1	-33298.267	-21425.557	-7575.3943	-14726.195
29.7	1	1	-33674.539	-21667.372	-7660.426	-14892.188
29.75	1	1	-34055.002	-21911.88	-7746.4047	-15060.031
29.8	1	1	-34439.698	-22159.108	-7833.34	-15229.74
29.85	1	1	-34828.67	-22409.085	-7921.2416	-15401.336
29.9	1	1	-35221.961	-22661.837	-8010.1193	-15574.837
29.95	1	1	-35619.615	-22917.393	-8099.9827	-15750.263
30	1	1	-36021.675	-23175.78	-8190.8419	-15927.633
30.05	1	1	-36428.184	-23437.027	-8282.7068	-16106.966
30.1	1	1	-36839.188	-23701.163	-8375.5873	-16288.281
30.15	1	1	-37254.731	-23968.215	-8469.4935	-16471.599
30.2	1	1	-37676.087	-24239.002	-8564.7126	-16657.481
30.25	1	1	-38102.333	-24512.931	-8661.0367	-16845.52
30.3	1	1	-38533.403	-24789.961	-8758.4508	-17035.687
30.35	1	1	-38969.349	-25070.124	-8856.9668	-17228.005
30.4	1	1	-39410.225	-25353.454	-8956.5968	-17422.498
30.45	1	1	-39856.084	-25639.987	-9057.3526	-17619.189
30.5	1	1	-40306.979	-25929.756	-9159.2464	-17818.102
30.55	1	1	-40762.964	-26222.796	-9262.2906	-18019.261
30.6	1	1	-41224.095	-26519.143	-9366.4973	-18222.689
30.65	1	1	-41690.426	-26818.832	-9471.8791	-18428.411
30.7	1	1	-42162.012	-27121.897	-9578.4484	-18636.452
30.75	1	1	-42638.909	-27428.376	-9686.2178	-18846.835
30.8	1	1	-43121.174	-27738.304	-9795.2001	-19059.587
30.85	1	1	-43608.863	-28051.717	-9905.408	-19274.731
30.9	1	1	-44102.033	-28368.653	-10016.854	-19492.293
30.95	1	1	-44600.742	-28689.148	-10129.552	-19712.299
31	1	1	-45105.047	-29013.239	-10243.515	-19934.773
31.05	1	1	-45615.006	-29340.964	-10358.755	-20159.742
31.1	1	1	-46130.679	-29672.36	-10475.286	-20387.231
31.15	1	1	-46652.125	-30007.465	-10593.121	-20617.267
31.2	1	1	-47179.402	-30346.319	-10712.275	-20849.875
31.25	1	1	-47712.571	-30688.958	-10832.759	-21085.082
31.3	1	1	-48251.693	-31035.422	-10954.588	-21322.915
31.35	1	1	-48796.827	-31385.75	-11077.776	-21563.401
31.4	1	1	-49348.036	-31739.981	-11202.337	-21806.566
31.45	1	1	-49905.38	-32098.155	-11328.284	-22052.438
31.5	1	1	-50468.921	-32460.312	-11455.631	-22301.044
31.55	1	1	-51038.723	-32826.491	-11584.393	-22552.412
31.6	1	1	-51614.848	-33196.733	-11714.583	-22806.568
31.65	1	1	-52197.358	-33571.079	-11846.216	-23063.542
31.7	1	1	-52786.319	-33949.569	-11979.307	-23323.361
31.75	1	1	-53381.793	-34332.245	-12113.869	-23586.054
31.8	1	1	-53983.845	-34719.148	-12249.918	-23851.648
31.85	1	1	-54592.54	-35110.32	-12387.467	-24120.173
31.9	1	1	-55208.727	-35506.308	-12526.711	-24392.003
31.95	1	1	-55833.091	-35907.556	-12667.805	-24667.442
32	1	1	-56464.521	-36313.345	-12810.495	-24945.998
32.05	1	1	-57103.095	-36723.724	-12954.8	-25227.705
32.1	1	1	-57748.889	-37138.745	-13100.737	-25512.597
32.15	1	1	-58401.982	-37558.456	-13248.323	-25800.71
32.2	1	1	-59062.452	-37982.908	-13397.577	-26092.077
32.25	1	1	-59730.379	-38412.153	-13548.516	-26386.734
32.3	1	1	-60405.842	-38846.242	-13701.158	-26684.715
32.35	1	1	-61088.923	-39285.227	-13855.522	-26986.057
32.4	1	1	-61779.703	-39729.16	-14011.626	-27290.796
32.45	1	1	-62478.262	-40178.093	-14169.488	-27598.967
32.5	1	1	-63184.685	-40632.079	-14329.127	-27910.606
32.55	1	1	-63899.053	-41091.172	-14490.562	-28225.751
32.6	1	1	-64621.45	-41555.426	-14653.812	-28544.438
32.65	1	1	-65351.96	-42024.894	-14818.896	-28866.705
32.7	1	1	-66090.669	-42499.632	-14985.832	-29192.588
32.75	1	1	-66837.662	-42979.694	-15154.641	-29522.126
32.8	1	1	-67593.024	-43465.135	-15325.342	-29855.356
32.85	1	1	-68356.842	-43956.011	-15497.953	-30192.317
32.9	1	1	-69129.204	-44452.379	-15672.496	-30533.047
32.95	1	1	-69910.198	-44954.294	-15848.99	-30877.585
33	1	1	-70699.911	-45461.814	-16027.455	-31225.97
33.05	1	1	-71498.433	-45974.995	-16207.91	-31578.241
33.1	1	1	-72305.853	-46493.897	-16390.377	-31934.437
33.15	1	1	-73122.263	-47018.575	-16574.876	-32294.6
33.2	1	1	-73947.751	-47549.09	-16761.427	-32658.768
33.25	1	1	-74782.412	-48085.499	-16950.051	-33026.982
33.3	1	1	-75626.335	-48627.863	-17140.769	-33399.283
33.35	1	1	-76479.614	-49176.24	-17333.602	-33775.712
33.4	1	1	-77342.343	-49730.69	-17528.57	-34156.309
33.45	1	1	-78214.614	-50291.275	-17725.696	-34541.117
33.5	1	1	-79096.524	-50858.054	-17925	-34930.176
33.55	1	1	-79988.166	-51431.089	-18126.504	-35323.529
33.6	1	1	-80889.636	-52010.442	-18330.229	-35721.219
33.65	1	1	-81803.711	-52597.888	-18536.8	-36124.467
33.7	1	1	-82728.544	-53192.246	-18745.801	-36532.461
33.75	1	1	-83663.84	-53793.329	-18957.166	-36945.071
33.8	1	1	-84609.714	-54401.21	-19170.922	-37362.347
33.85	1	1	-85566.28	-55015.962	-19387.094	-37784.339
33.9	1	1	-86533.652	-55637.66	-19605.709	-38211.1
33.95	1	1	-87511.949	-56266.377	-19826.792	-38642.679
34	1	1	-88501.287	-56902.191	-20050.37	-39079.13
34.05	1	1	-89501.784	-57545.177	-20276.47	-39520.503
34.1	1	1	-90513.56	-58195.411	-20505.119	-39966.852
34.15	1	1	-91536.735	-58852.97	-20736.344	-40418.23
34.2	1	1	-92571.429	-59517.933	-20970.173	-40874.689
34.25	1	1	-93617.765	-60190.377	-21206.631	-41336.284
34.3	1	1	-94675.865	-60870.382	-21445.749	-41803.069
34.35	1	1	-95745.853	-61558.026	-21687.553	-42275.099
34.4	1	1	-96827.853	-62253.39	-21932.071	-42752.427
34.45	1	1	-97921.992	-62956.555	-22179.333	-43235.111
34.5	1	1	-99028.394	-63667.601	-22429.366	-43723.204
34.55	1	1	-100147.19	-64386.611	-22682.199	-44216.764
34.6	1	1	-101278.5	-65113.667	-22937.861	-44715.847
34.65	1	1	-102422.46	-65848.85	-23196.382	-45220.51
34.7	1	1	-103579.2	-66592.246	-23457.79	-45730.81
34.75	1	1	-104748.85	-67343.939	-23722.115	-46246.805
34.8	1	1	-105931.54	-68104.011	-23989.388	-46768.553
34.85	1	1	-107127.41	-68872.55	-24259.637	-47296.113
34.9	1	1	-108336.58	-69649.64	-24532.893	-47829.543
34.95	1	1	-109559.19	-70435.369	-24809.187	-48368.902
35	1	1	-110795.38	-71229.822	-25088.548	-48914.251
35.05	1	1	-112045.28	-72033.087	-25371.009	-49465.649
35.1	1	1	-113309.04	-72845.254	-25656.599	-50023.157
35.15	1	1	-114586.78	-73666.409	-25945.35	-50586.836
35.2	1	1	-115878.64	-74496.642	-26237.293	-51156.746
35.25	1	1	-117184.78	-75336.044	-26532.46	-51732.95
35.3	1	1	-118505.32	-76184.704	-26830.882	-52315.51
35.35	1	1	-119841.91	-77043.683	-27132.933	-52905.153
35.4	1	1	-121196.46	-77914.2	-27439.042	-53502.715
35.45	1	1	-122566.33	-78794.569	-27748.615	-54107.04
35.5	1	1	-123951.7	-79684.895	-28061.69	-54718.2
35.55	1	1	-125352.73	-80585.288	-28378.304	-55336.27
35.6	1	1	-126769.6	-81495.856	-28698.497	-55961.325
35.65	1	1	-128202.47	-82416.709	-29022.306	-56593.44
35.7	1	1	-129651.52	-83347.959	-29349.77	-57232.692
35.75	1	1	-131116.91	-84289.715	-29680.93	-57879.156
35.8	1	1	-132598.84	-85242.092	-30015.824	-58532.911
35.85	1	1	-134097.46	-86205.202	-30354.492	-59194.033
35.9	1	1	-135612.96	-87179.159	-30696.974	-59862.601
35.95	1	1	-137145.52	-88164.078	-31043.311	-60538.695
36	1	1	-138695.32	-89160.075	-31393.544	-61222.393
36.05	1	1	-140262.54	-90167.267	-31747.713	-61913.775
36.1	1	1	-141847.36	-91185.77	-32105.859	-62612.923
36.15	1	1	-143449.96	-92215.705	-32468.026	-63319.917
36.2	1	1	-145070.54	-93257.189	-32834.253	-64034.839
36.25	1	1	-146709.28	-94310.343	-33204.584	-64757.773
36.3	1	1	-148366.36	-95375.287	-33579.061	-65488.799
36.35	1	1	-150041.98	-96452.144	-33957.727	-66228.004
36.4	1	1	-151736.33	-97541.036	-34340.625	-66975.469
36.45	1	1	-153449.59	-98642.086	-34727.798	-67731.281
36.5	1	1	-155181.97	-99755.419	-35119.29	-68495.524
36.55	1	1	-156933.65	-100881.16	-35515.145	-69268.285
36.6	1	1	-158704.84	-102019.43	-35915.408	-70049.649
36.65	1	1	-160495.73	-103170.37	-36320.122	-70839.705
36.7	1	1	-162306.52	-104334.09	-36729.334	-71638.539
36.75	1	1	-164137.41	-105510.73	-37143.087	-72446.24
36.8	1	1	-165988.6	-106700.42	-37561.428	-73262.896
36.85	1	1	-167860.29	-107903.28	-37984.403	-74088.597
36.9	1	1	-169752.69	-109119.45	-38412.057	-74923.434
36.95	1	1	-171666	-110349.06	-38844.436	-75767.496
37	1	1	-173600.43	-111592.24	-39281.588	-76620.875
37.05	1	1	-175556.19	-112849.13	-39723.56	-77483.662
37.1	1	1	-177538.95	-114123.37	-40171.634	-78358.362
37.15	1	1	-179545.34	-115412.8	-40625.049	-79243.486
37.2	1	1	-181574.43	-116716.82	-41083.593	-80138.624
37.25	1	1	-183626.47	-118035.59	-41547.323	-81043.886
37.3	1	1	-185701.7	-119369.26	-42016.295	-81959.381
37.35	1	1	-187800.38	-120718	-42490.566	-82885.22
37.4	1	1	-189922.77	-122081.97	-42970.192	-83821.515
37.45	1	1	-192069.1	-123461.34	-43455.233	-84768.377
37.5	1	1	-194239.65	-124856.26	-43945.744	-85725.92
37.55	1	1	-196434.67	-126266.92	-44441.785	-86694.258
37.6	1	1	-198654.42	-127693.46	-44943.416	-87673.507
37.65	1	1	-200899.16	-129136.07	-45450.694	-88663.781
37.7	1	1	-203169.17	-130594.91	-45963.68	-89665.198
37.75	1	1	-205464.69	-132070.15	-46482.434	-90677.875
37.8	1	1	-207786.01	-133561.97	-47007.017	-91701.93
37.85	1	1	-210133.39	-135070.54	-47537.49	-92737.483
37.9	1	1	-212507.11	-136596.04	-48073.915	-93784.655
37.95	1	1	-214907.43	-138138.63	-48616.352	-94843.564
38	1	1	-217334.65	-139698.51	-49164.865	-95914.335
38.05	1	1	-219789.02	-141275.84	-49719.517	-96997.089
38.1	1	1	-222270.84	-142870.8	-50280.371	-98091.95
38.15	1	1	-224780.38	-144483.59	-50847.49	-99199.042
38.2	1	1	-227317.94	-146114.37	-51420.939	-100318.49
38.25	1	1	-229883.79	-147763.34	-52000.782	-101450.42
38.3	1	1	-232478.22	-149430.68	-52587.085	-102594.96
38.35	1	1	-235101.53	-151116.58	-53179.913	-103752.24
38.4	1	1	-237754	-152821.22	-53779.331	-104922.38
38.45	1	1	-240435.93	-154544.79	-54385.407	-106105.52
38.5	1	1	-243147.61	-156287.48	-54998.206	-107301.79
38.55	1	1	-245889.34	-158049.48	-55617.797	-108511.31
38.6	1	1	-248661.43	-159830.99	-56244.246	-109734.23
38.65	1	1	-251464.17	-161632.2	-56877.623	-110970.66
38.7	1	1	-254297.86	-163453.3	-57517.995	-112220.75
38.75	1	1	-257162.81	-165294.5	-58165.432	-113484.64
38.8	1	1	-260062.15	-167157.78	-58820.637	-114763.68
38.85	1	1	-263000.82	-169046.35	-59484.733	-116060.09
38.9	1	1	-265972.75	-170956.3	-60156.345	-117371.16
38.95	1	1	-268978.3	-172887.84	-60835.553	-118697.07
39	1	1	-272017.83	-174841.23	-61522.441	-120037.97
39.05	1	1	-275091.72	-176816.69	-62217.092	-121394.02
39.1	1	1	-278200.32	-178814.47	-62919.59	-122765.39
39.15	1	1	-281344.02	-180834.8	-63630.02	-124152.24
39.2	1	1	-284523.2	-182877.93	-64348.465	-125554.74
39.25	1	1	-287738.23	-184944.1	-65075.013	-126973.06
39.3	1	1	-290989.49	-187033.56	-65809.749	-128407.36
39.35	1	1	-294277.37	-189146.55	-66552.761	-129857.82
39.4	1	1	-297602.27	-191283.33	-67304.136	-131324.6
39.45	1	1	-300964.56	-193444.14	-68063.963	-132807.89
39.5	1	1	-304364.64	-195629.24	-68832.33	-134307.84
39.55	1	1	-307802.92	-197838.88	-69609.328	-135824.65
39.6	1	1	-311279.78	-200073.33	-70395.047	-137358.48
39.65	1	1	-314795.64	-202332.83	-71189.577	-138909.5
39.7	1	1	-318350.89	-204617.65	-71993.011	-140477.91
39.75	1	1	-321945.95	-206928.05	-72805.44	-142063.88
39.8	1	1	-325581.22	-209264.3	-73626.957	-143667.59
39.85	1	1	-329257.13	-211626.66	-74457.656	-145289.23
39.9	1	1	-332974.08	-214015.39	-75297.632	-146928.97
39.95	1	1	-336732.5	-216430.78	-76146.978	-148587.01
40	1	1	-340532.81	-218873.09	-77005.79	-150263.53
40.05	1	1	-344375.44	-221342.59	-77874.166	-151958.71
40.1	1	1	-348260.81	-223839.57	-78752.2	-153672.75
40.15	1	1	-352189.35	-226364.28	-79639.991	-155405.84
40.2	1	1	-356161.5	-228917.03	-80537.637	-157158.16
40.25	1	1	-360177.69	-231498.08	-81445.237	-158929.92
40.3	1	1	-364238.37	-234107.72	-82362.889	-160721.3
40.35	1	1	-368343.98	-236746.23	-83290.694	-162532.5
40.4	1	1	-372494.96	-239413.9	-84228.753	-164363.71
40.45	1	1	-376691.76	-242111.01	-85177.167	-166215.14
40.5	1	1	-380934.83	-244837.87	-86136.038	-168086.98
40.55	1	1	-385235.93	-247602	-87108.014	-169984.42
40.6	1	1	-389588.97	-250399.51	-88091.726	-171904.78
40.65	1	1	-393991.27	-253228.67	-89086.568	-173846.86
40.7	1	1	-398443.37	-256089.83	-90092.662	-175810.91
40.75	1	1	-402945.8	-258983.34	-91110.13	-177797.16
40.8	1	1	-407499.11	-261909.54	-92139.095	-179805.86
40.85	1	1	-412103.84	-264868.79	-93179.68	-181837.24
40.9	1	1	-416760.56	-267861.44	-94232.01	-183891.56
40.95	1	1	-421469.81	-270887.86	-95296.212	-185969.05
41	1	1	-426232.16	-273948.39	-96372.411	-188069.96
41.05	1	1	-431048.17	-277043.41	-97460.737	-190194.55
41.1	1	1	-435918.42	-280173.28	-98561.316	-192343.06
41.15	1	1	-440843.47	-283338.37	-99674.28	-194515.75
41.2	1	1	-445823.91	-286539.05	-100799.76	-196712.87
41.25	1	1	-450860.31	-289775.69	-101937.88	-198934.69
41.3	1	1	-455953.27	-293048.67	-103088.78	-201181.44
41.35	1	1	-461103.37	-296358.38	-104252.6	-203453.41
41.4	1	1	-466311.2	-299705.18	-105429.46	-205750.85
41.45	1	1	-471577.38	-303089.48	-106619.5	-208074.02
41.5	1	1	-476902.49	-306511.65	-107822.86	-210423.19
41.55	1	1	-482287.16	-309972.08	-109039.67	-212798.64
41.6	1	1	-487731.98	-313471.17	-110270.08	-215200.62
41.65	1	1	-493237.58	-317009.32	-111514.22	-217629.41
41.7	1	1	-498804.57	-320586.91	-112772.23	-220085.28
41.75	1	1	-504433.58	-324204.36	-114044.26	-222568.52
41.8	1	1	-510125.25	-327862.07	-115330.44	-225079.39
41.85	1	1	-515880.19	-331560.44	-116630.92	-227618.17
41.9	1	1	-521699.05	-335299.89	-117945.84	-230185.16
41.95	1	1	-527582.47	-339080.81	-119275.35	-232780.62
42	1	1	-533531.09	-342903.64	-120619.59	-235404.84
42.05	1	1	-539545.57	-346768.78	-121978.71	-238058.12
42.1	1	1	-545626.55	-350676.66	-123352.85	-240740.73
42.15	1	1	-551774.7	-354627.7	-124742.17	-243452.98
42.2	1	1	-557990.67	-358622.32	-126146.82	-246195.14
42.25	1	1	-564275.88	-362661.44	-127567.11	-248967.85
42.3	1	1	-570651.74	-366758.87	-129007.92	-251780.56
42.35	1	1	-577099.76	-370902.69	-130465.04	-254625.11
42.4	1	1	-583620.74	-375093.39	-131938.65	-257501.84
42.45	1	1	-590215.46	-379331.49	-133428.93	-260411.1
42.5	1	1	-596884.73	-383617.5	-134936.05	-263353.26
42.55	1	1	-603629.36	-387951.94	-136460.2	-266328.65
42.6	1	1	-610450.14	-392335.33	-138001.56	-269337.65
42.65	1	1	-617347.9	-396768.19	-139560.33	-272380.6
42.7	1	1	-624323.47	-401251.06	-141136.68	-275457.88
42.75	1	1	-631377.67	-405784.47	-142730.8	-278569.85
42.8	1	1	-638511.34	-410368.95	-144342.88	-281716.88
42.85	1	1	-645725.33	-415005.06	-145973.11	-284899.35
42.9	1	1	-653020.47	-419693.32	-147621.69	-288117.61
42.95	1	1	-660397.63	-424434.3	-149288.8	-291372.06
43	1	1	-667857.68	-429228.55	-150974.64	-294663.08
43.05	1	1	-675401.46	-434076.62	-152679.42	-297991.04
43.1	1	1	-683029.87	-438979.08	-154403.32	-301356.33
43.15	1	1	-690743.77	-443936.5	-156146.54	-304759.34
43.2	1	1	-698544.06	-448949.43	-157909.29	-308200.46
43.25	1	1	-706431.62	-454018.46	-159691.76	-311680.08
43.3	1	1	-714407.36	-459144.17	-161494.17	-315198.6
43.35	1	1	-722472.19	-464327.13	-163316.71	-318756.43
43.4	1	1	-730627	-469567.93	-165159.59	-322353.95
43.45	1	1	-738872.72	-474867.17	-167023.02	-325991.59
43.5	1	1	-747210.27	-480225.43	-168907.2	-329669.73
43.55	1	1	-755640.59	-485643.31	-170812.36	-333388.8
43.6	1	1	-764164.6	-491121.42	-172738.69	-337149.21
43.65	1	1	-772783.25	-496660.35	-174686.41	-340951.37
43.7	1	1	-781497.49	-502260.73	-176655.74	-344795.7
43.75	1	1	-790308.27	-507923.16	-178646.89	-348682.62
43.8	1	1	-799216.55	-513648.26	-180660.08	-352612.56
43.85	1	1	-808223.3	-519436.66	-182695.53	-356585.94
43.9	1	1	-817329.5	-525288.97	-184753.46	-360603.2
43.95	1	1	-826536.11	-531205.84	-186834.09	-364664.75
44	1	1	-835853.63	-537193.95	-188939.77	-368775.23
44.05	1	1	-845297.84	-543263.42	-191074.04	-372941.58
44.1	1	1	-854848.93	-549401.58	-193232.47	-377155.08
44.15	1	1	-864508.06	-555609.17	-195415.32	-381416.25
44.2	1	1	-874276.42	-561886.96	-197622.85	-385725.6
44.25	1	1	-884155.18	-568235.71	-199855.33	-390083.66
44.3	1	1	-894145.54	-574656.17	-202113.03	-394490.95
44.35	1	1	-904248.69	-581149.12	-204396.22	-398947.99
44.4	1	1	-914465.85	-587715.34	-206705.17	-403455.33
44.45	1	1	-924798.24	-594355.62	-209040.17	-408013.51
44.5	1	1	-935247.08	-601070.73	-211401.48	-412623.06
44.55	1	1	-945813.61	-607861.48	-213789.38	-417284.52
44.6	1	1	-956499.08	-614728.67	-216204.17	-421998.46
44.65	1	1	-967304.75	-621673.1	-218646.12	-426765.43
44.7	1	1	-978231.87	-628695.59	-221115.51	-431585.97
44.75	1	1	-989281.74	-635796.96	-223612.64	-436460.66
44.8	1	1	-1000455.6	-642978.02	-226137.8	-441390.06
44.85	1	1	-1011754.8	-650239.62	-228691.27	-446374.74
44.9	1	1	-1023180.6	-657582.59	-231273.36	-451415.28
44.95	1	1	-1034734.3	-665007.76	-233884.36	-456512.25
45	1	1	-1046417.3	-672516	-236524.56	-461666.23
45.05	1	1	-1058230.9	-680108.15	-239194.27	-466877.82
45.1	1	1	-1070176.3	-687785.07	-241893.78	-472147.6
45.15	1	1	-1082255	-695547.63	-244623.41	-477476.17
45.2	1	1	-1094468.4	-703396.7	-247383.46	-482864.12
45.25	1	1	-1106817.7	-711333.16	-250174.24	-488312.07
45.3	1	1	-1119304.4	-719357.9	-252996.06	-493820.61
45.35	1	1	-1131929.8	-727471.8	-255849.24	-499390.35
45.4	1	1	-1144695.3	-735675.75	-258734.08	-505021.92
45.45	1	1	-1157602.4	-743970.66	-261650.9	-510715.93
45.5	1	1	-1170652.5	-752357.44	-264600.03	-516473
45.55	1	1	-1183846.9	-760837	-267581.78	-522293.76
45.6	1	1	-1197187.2	-769410.26	-270596.48	-528178.84
45.65	1	1	-1210674.6	-778078.15	-273644.45	-534128.87
45.7	1	1	-1224310.8	-786841.58	-276726.02	-540144.51
45.75	1	1	-1238123.9	-795718.75	-279847.58	-546238.2
45.8	1	1	-1252113.1	-804709.07	-283008.94	-552409.55
45.85	1	1	-1266260.5	-813801.12	-286206.07	-558650.75
45.9	1	1	-1280568	-822996.02	-289439.37	-564962.54
45.95	1	1	-1295037.2	-832294.87	-292709.22	-571345.69
46	1	1	-1309670	-841698.81	-296016.03	-577800.98
46.05	1	1	-1324468	-851208.97	-299360.18	-584329.18
46.1	1	1	-1339433.1	-860826.48	-302742.08	-590931.07
46.15	1	1	-1354567	-870552.5	-306162.14	-597607.45
46.2	1	1	-1369871.6	-880388.19	-309620.77	-604359.12
46.25	1	1	-1385348.7	-890334.72	-313118.37	-611186.86
46.3	1	1	-1401000	-900393.26	-316655.36	-618091.5
46.35	1	1	-1416827.5	-910565.01	-320232.15	-625073.85
46.4	1	1	-1432833	-920851.14	-323849.17	-632134.72
46.45	1	1	-1449018.4	-931252.88	-327506.83	-639274.95
46.5	1	1	-1465385.5	-941771.42	-331205.58	-646495.35
46.55	1	1	-1481936.3	-952407.99	-334945.82	-653796.78
46.6	1	1	-1498672.7	-963163.83	-338728	-661180.08
46.65	1	1	-1515596.5	-974040.16	-342552.55	-668646.09
46.7	1	1	-1532709.8	-985038.23	-346419.92	-676195.67
46.75	1	1	-1550014.5	-996159.3	-350330.53	-683829.69
46.8	1	1	-1567512.6	-1007404.6	-354284.84	-691549
46.85	1	1	-1585206	-1018775.5	-358283.29	-699354.49
46.9	1	1	-1603096.7	-1030273.2	-362326.34	-707247.04
46.95	1	1	-1621186.8	-1041899	-366414.43	-715227.53
47	1	1	-1639478.2	-1053654.2	-370548.03	-723296.84
47.05	1	1	-1657973.1	-1065540.1	-374727.59	-731455.89
47.1	1	1	-1676673.4	-1077558.1	-378953.59	-739705.57
47.15	1	1	-1695581.2	-1089709.4	-383226.47	-748046.8
47.2	1	1	-1714698.5	-1101995.4	-387546.72	-756480.48
47.25	1	1	-1734027.6	-1114417.4	-391914.8	-765007.54
47.3	1	1	-1753570.4	-1126976.8	-396331.19	-773628.92
47.35	1	1	-1773329.2	-1139675	-400796.36	-782345.53
47.4	1	1	-1793305.9	-1152513.3	-405310.81	-791158.33
47.45	1	1	-1813502.9	-1165493	-409875.01	-800068.25
47.5	1	1	-1833981	-1178653.5	-414502.77	-809102.23
47.55	1	1	-1854702.3	-1191970.3	-419185.48	-818243.5
47.6	1	1	-1875658.1	-1205437.8	-423921.19	-827488.21
47.65	1	1	-1896851	-1219057.6	-428710.45	-836837.48
47.7	1	1	-1918283.4	-1232831.4	-433553.86	-846292.44
47.75	1	1	-1939957.9	-1246760.8	-438451.99	-855854.23
47.8	1	1	-1961877.3	-1260847.5	-443405.44	-865524.01
47.85	1	1	-1984044.1	-1275093.2	-448414.8	-875302.94
47.9	1	1	-2006460.9	-1289499.6	-453480.67	-885192.18
47.95	1	1	-2029130.4	-1304068.5	-458603.65	-895192.91
48	1	1	-2052055.4	-1318801.5	-463784.35	-905306.33
48.05	1	1	-2075238.5	-1333700.4	-469023.39	-915533.62
48.1	1	1	-2098682.5	-1348766.9	-474321.38	-925875.99
48.15	1	1	-2122390.1	-1364002.8	-479678.94	-936334.65
48.2	1	1	-2146364.1	-1379409.9	-485096.7	-946910.82
48.25	1	1	-2170607.2	-1394990.1	-490575.28	-957605.75
48.3	1	1	-2195122.3	-1410745	-496115.33	-968420.66
48.35	1	1	-2219912.2	-1426676.5	-501717.49	-979356.8
48.4	1	1	-2244979.8	-1442786.4	-507382.39	-990415.44
48.45	1	1	-2270328	-1459076.7	-513110.69	-1001597.8
48.5	1	1	-2295959.5	-1475549.1	-518903.04	-1012905.3
48.55	1	1	-2321877.4	-1492205.5	-524760.09	-1024339
48.6	1	1	-2348084.6	-1509047.8	-530682.52	-1035900.4
48.65	1	1	-2374583.9	-1526077.9	-536670.98	-1047590.6
48.7	1	1	-2401378.5	-1543297.7	-542726.15	-1059411.1
48.75	1	1	-2428471.2	-1560709.2	-548848.7	-1071363.1
48.8	1	1	-2455865.2	-1578314.2	-555039.32	-1083448
48.85	1	1	-2483563.3	-1596114.7	-561298.68	-1095667.2
48.9	1	1	-2511568.7	-1614112.6	-567627.49	-1108021.8
48.95	1	1	-2539884.4	-1632310.1	-574026.42	-1120513.4
49	1	1	-2568513.6	-1650708.9	-580496.19	-1133143.2
49.05	1	1	-2597459.3	-1669311.2	-587037.49	-1145912.7
49.1	1	1	-2626724.7	-1688118.9	-593651.03	-1158823.2
49.15	1	1	-2656312.9	-1707134.1	-600337.53	-1171876.1
49.2	1	1	-2686229.9	-1726360.5	-607098.31	-1185074.1
49.25	1	1	-2716505.4	-1745817.3	-613940.04	-1198430.2
49.3	1	1	-2747120.5	-1765492.1	-620858.48	-1211936
49.35	1	1	-2778079	-1785387.7	-627854.51	-1225593.4
49.4	1	1	-2809385	-1805506.5	-634929.04	-1239404.1
49.45	1	1	-2841042.4	-1825851.2	-642082.97	-1253369.7
49.5	1	1	-2873055.4	-1846424.2	-649317.22	-1267492.3
49.55	1	1	-2905428	-1867228.4	-656632.7	-1281773.4
49.6	1	1	-2938164.4	-1888266.3	-664030.37	-1296215.1
49.65	1	1	-2971268.8	-1909540.6	-671511.18	-1310819
49.7	1	1	-3004745.5	-1931054.1	-679076.07	-1325587.2
49.75	1	1	-3038598.8	-1952809.5	-686726.02	-1340521.5
49.8	1	1	-3072832.9	-1974809.6	-694462.01	-1355623.8
49.85	1	1	-3107452.4	-1997057.3	-702285.03	-1370896.1
49.9	1	1	-3142461.7	-2019555.3	-710196.08	-1386340.3
49.95	1	1	-3177865.2	-2042306.7	-718196.17	-1401958.4
50	1	1	-3213667.4	-2065314.2	-726286.34	-1417752.4


==> graphics/data/hf2d5_dt_learnfb_train.dat <==
1	-2.4927215e+08
2	-1.7854678e+10
3	-1.6863393e+10
4	-3.2231456e+10
5	-1.0113741e+11
6	-1.191268e+11
7	-4.8844386e+10
8	-2.0131659e+11
9	-1.1013677e+11
10	-1.1627357e+11
11	-5.8186053e+10
12	-4.1925523e+10
13	-3.4473948e+10
14	-3.2681759e+10
15	-2.0317546e+10
16	-5.0822348e+10
17	-1.9280873e+10
18	-3.7233526e+09
19	-2.002812e+08
20	-6.2622802e+09
21	-4.3176001e+09
22	-2.7838098e+09
23	-1.5761276e+09
24	-1.4749254e+09
25	-8.849348e+08
26	-4.4052333e+08
27	-5.1665884e+08
28	-278708.09
29	-2.1600261e+08
30	-3.2182209e+08
31	-3.6614918e+08
32	-4.2890858e+08
33	-2.860231e+08
34	-5.3904633e+08
35	-23304.908
36	-1.0911284e+09
37	-7.1352279e+08
38	-7.856055e+08
39	-7.5164263e+08
40	-8.2632523e+08
41	-6.3451266e+08
42	-1.0602129e+09
43	-1.1033946e+09
44	-1.0701903e+09
45	-1.1505168e+09
46	-1.0807426e+09
47	-9.8906348e+08
48	-3.8439234e+08
49	-2.71474e+08
50	-9.1381601e+08
51	-8.7391211e+08
52	-8.3814013e+08
53	-8.5177712e+08
54	-8.8099883e+08
55	-8.1762552e+08
56	-8.3355631e+08
57	-8.7504252e+08
58	-8.8258173e+08
59	-5.0317845e+08
60	-9.9081113e+08
61	-1.14461e+09
62	-7.2501398e+08
63	-10644170
64	-457997.06
65	-10757.402
66	-10909.209
67	-3158.7614
68	-2790.6502
69	-3288.0504
70	-2119.5016
71	-2065.8192
72	-2263.2265
73	-1935.1314
74	-2004.3204
75	-1709.4338
76	-1931.2108
77	-1


==> graphics/data/hf2d5_dt_rewards.dat <==
1	-9.9015932e+08	-9.9015932e+08	-2.4927215e+08
2	-1	-9.9015932e+08	-2.4927215e+08
8	-1	-9.9015932e+08	-2.4927215e+08
9	-1	-1	-2.4927215e+08
89	-1	-1	-2.4927215e+08
90	-1	-1	-1.7854678e+10
100	-1	-1	-1.7854678e+10
101	-1	-1	-1.6863393e+10
109	-1	-1	-1.6863393e+10
110	-1	-1	-3.2231456e+10
118	-1	-1	-3.2231456e+10
119	-1	-1	-1.0113741e+11
125	-1	-1	-1.0113741e+11
126	-1	-1	-1.191268e+11
132	-1	-1	-1.191268e+11
133	-1	-1	-4.8844386e+10
138	-1	-1	-4.8844386e+10
139	-1	-1	-2.0131659e+11
143	-1	-1	-2.0131659e+11
144	-1	-1	-1.1013677e+11
149	-1	-1	-1.1013677e+11
150	-1	-1	-1.1627357e+11
155	-1	-1	-1.1627357e+11
156	-1	-1	-5.8186053e+10
160	-1	-1	-5.8186053e+10
161	-1	-1	-4.1925523e+10
166	-1	-1	-4.1925523e+10
167	-1	-1	-3.4473948e+10
172	-1	-1	-3.4473948e+10
173	-1	-1	-3.2681759e+10
178	-1	-1	-3.2681759e+10
179	-1	-1	-2.0317546e+10
185	-1	-1	-2.0317546e+10
186	-1	-1	-5.0822348e+10
193	-1	-1	-5.0822348e+10
194	-1	-1	-1.9280873e+10
202	-1	-1	-1.9280873e+10
203	-1	-1	-3.7233526e+09
215	-1	-1	-3.7233526e+09
216	-1	-1	-2.002812e+08
283	-1	-1	-2.002812e+08
284	-1	-1	-6.2622802e+09
298	-1	-1	-6.2622802e+09
299	-1	-1	-4.3176001e+09
314	-1	-1	-4.3176001e+09
315	-1	-1	-2.7838098e+09
332	-1	-1	-2.7838098e+09
333	-1	-1	-1.5761276e+09
358	-1	-1	-1.5761276e+09
359	-1	-1	-1.4749254e+09
381	-1	-1	-1.4749254e+09
382	-1	-1	-8.849348e+08
411	-1	-1	-8.849348e+08
412	-1	-1	-4.4052333e+08
462	-1	-1	-4.4052333e+08
463	-1	-1	-5.1665884e+08
700	-1	-1	-5.1665884e+08
701	-1	-1	-278708.09
1200	-1	-1	-278708.09
1201	-1	-1	-2.1600261e+08
1336	-1	-1	-2.1600261e+08
1337	-1	-1	-3.2182209e+08
1393	-1	-1	-3.2182209e+08
1394	-1	-1	-3.6614918e+08
1454	-1	-1	-3.6614918e+08
1455	-1	-1	-4.2890858e+08
1515	-1	-1	-4.2890858e+08
1516	-1	-1	-2.860231e+08
1614	-1	-1	-2.860231e+08
1615	-1	-1	-5.3904633e+08
1752	-1	-1	-5.3904633e+08
1753	-1	-1	-23304.908
2252	-1	-1	-23304.908
2253	-1	-1	-1.0911284e+09
2724	-1	-1	-1.0911284e+09
2725	-1	-1	-7.1352279e+08
3007	-1	-1	-7.1352279e+08
3008	-1	-1	-7.856055e+08
3304	-1	-1	-7.856055e+08
3305	-1	-1	-7.5164263e+08
3585	-1	-1	-7.5164263e+08
3586	-1	-1	-8.2632523e+08
3887	-1	-1	-8.2632523e+08
3888	-1	-1	-6.3451266e+08
4387	-1	-1	-6.3451266e+08
4388	-1	-1	-1.0602129e+09
4827	-1	-1	-1.0602129e+09
4828	-1	-1	-1.1033946e+09
5292	-1	-1	-1.1033946e+09
5293	-1	-1	-1.0701903e+09
5737	-1	-1	-1.0701903e+09
5738	-1	-1	-1.1505168e+09
6227	-1	-1	-1.1505168e+09
6228	-1	-1	-1.0807426e+09
6668	-1	-1	-1.0807426e+09
6669	-1	-1	-9.8906348e+08
7096	-1	-1	-9.8906348e+08
7097	-1	-1	-3.8439234e+08
7596	-1	-1	-3.8439234e+08
7597	-1	-1	-2.71474e+08
8096	-1	-1	-2.71474e+08
8097	-1	-1	-9.1381601e+08
8410	-1	-1	-9.1381601e+08
8411	-1	-1	-8.7391211e+08
8718	-1	-1	-8.7391211e+08
8719	-1	-1	-8.3814013e+08
9029	-1	-1	-8.3814013e+08
9030	-1	-1	-8.5177712e+08
9435	-1	-1	-8.5177712e+08
9436	-1	-1	-8.8099883e+08
9929	-1	-1	-8.8099883e+08
9930	-1	-1	-8.1762552e+08
10251	-1	-1	-8.1762552e+08
10252	-1	-1	-8.3355631e+08
10622	-1	-1	-8.3355631e+08
10623	-1	-1	-8.7504252e+08
10948	-1	-1	-8.7504252e+08
10949	-1	-1	-8.8258173e+08
11268	-1	-1	-8.8258173e+08
11269	-1	-1	-5.0317845e+08
11587	-1	-1	-5.0317845e+08
11588	-1	-1	-9.9081113e+08
11947	-1	-1	-9.9081113e+08
11948	-1	-1	-1.14461e+09
12378	-1	-1	-1.14461e+09
12379	-1	-1	-7.2501398e+08
12878	-1	-1	-7.2501398e+08
12879	-1	-1	-10644170
13378	-1	-1	-10644170
13379	-1	-1	-457997.06
13878	-1	-1	-457997.06
13879	-1	-1	-10757.402
14378	-1	-1	-10757.402
14379	-1	-1	-10909.209
14878	-1	-1	-10909.209
14879	-1	-1	-3158.7614
15378	-1	-1	-3158.7614
15379	-1	-1	-2790.6502
15878	-1	-1	-2790.6502
15879	-1	-1	-3288.0504
16378	-1	-1	-3288.0504
16379	-1	-1	-2119.5016
16878	-1	-1	-2119.5016
16879	-1	-1	-2065.8192
17378	-1	-1	-2065.8192
17379	-1	-1	-2263.2265
17878	-1	-1	-2263.2265
17879	-1	-1	-1935.1314
18378	-1	-1	-1935.1314
18379	-1	-1	-2004.3204
18878	-1	-1	-2004.3204
18879	-1	-1	-1709.4338
19378	-1	-1	-1709.4338
19379	-1	-1	-1931.2108
19878	-1	-1	-1931.2108
19879	-1	-1	-1
20365	-1	-1	-1


==> graphics/data/hf2d5_dt_sim_inferfb.dat <==
0	1	1	0	0	0	0
0.1	1	1	-0.024532712	-4.1017851	-10.450833	-7.2109384
0.2	1	1	-0.10512884	2.4452649	-6.4008322	-9.6058153
0.3	1	1	-0.26106696	7.4582652	-3.5789623	-11.366112
0.4	1	1	-0.49653941	10.847477	-2.2319945	-12.931037
0.5	1	1	-0.80578774	13.241237	-1.7003576	-14.352413
0.6	1	1	-1.178302	15.047427	-1.5759598	-15.645834
0.7	1	1	-1.6020023	16.494136	-1.6486258	-16.825578
0.8	1	1	-2.0648603	17.70981	-1.8115454	-17.905256
0.9	1	1	-2.555688	18.76973	-2.0092923	-18.896732
1	1	1	-3.0645189	19.719901	-2.2126057	-19.809938
1.1	1	1	-3.5827711	20.589388	-2.4061727	-20.653151
1.2	1	1	-4.1032747	21.396959	-2.5824643	-21.433361
1.3	1	1	-4.6202087	22.154888	-2.7384355	-22.156572
1.4	1	1	-5.1289808	22.871248	-2.8736453	-22.828036
1.5	1	1	-5.6260764	23.551367	-2.9891295	-23.452396
1.6	1	1	-6.108898	24.198786	-3.0867023	-24.033795
1.7	1	1	-6.5756088	24.815892	-3.1685178	-24.575942
1.8	1	1	-7.0249894	25.40435	-3.2367992	-25.082165
1.9	1	1	-7.4563121	25.965383	-3.2936762	-25.555451
2	1	1	-7.8692331	26.499966	-3.3410949	-25.99848
2.1	1	1	-8.2637037	27.008942	-3.3807751	-26.413658
2.2	1	1	-8.6398977	27.493104	-3.4141984	-26.803145
2.3	1	1	-8.9981531	27.95323	-3.4426149	-27.16888
2.4	1	1	-9.3389264	28.390114	-3.4670607	-27.512606
2.5	1	1	-9.6627563	28.804572	-3.488381	-27.835897
2.6	1	1	-9.9702367	29.197442	-3.5072555	-28.140171
2.7	1	1	-10.261995	29.56958	-3.5242228	-28.426714
2.8	1	1	-10.538675	29.921859	-3.5397041	-28.696695
2.9	1	1	-10.800929	30.255153	-3.554024	-28.951179
3	1	1	-11.049403	30.570336	-3.5674291	-29.191141
3.1	1	1	-11.284737	30.868272	-3.5801034	-29.417476
3.2	1	1	-11.507552	31.14981	-3.5921822	-29.63101
3.3	1	1	-11.718456	31.415781	-3.6037627	-29.832506
3.4	1	1	-11.918036	31.666987	-3.6149132	-30.022672
3.5	1	1	-12.106856	31.904206	-3.6256802	-30.202166
3.6	1	1	-12.285462	32.128185	-3.6360945	-30.371602
3.7	1	1	-12.454376	32.339642	-3.6461755	-30.531556
3.8	1	1	-12.614096	32.539259	-3.6559346	-30.682563
3.9	1	1	-12.765101	32.727691	-3.6653781	-30.82513
4	1	1	-12.907847	32.905556	-3.674509	-30.959731
4.1	1	1	-13.042768	33.073444	-3.6833286	-31.086811
4.2	1	1	-13.17028	33.231912	-3.6918376	-31.206791
4.3	1	1	-13.290777	33.38149	-3.7000366	-31.320068
4.4	1	1	-13.404634	33.522677	-3.7079266	-31.427015
4.5	1	1	-13.512208	33.655945	-3.7155095	-31.527984
4.6	1	1	-13.613837	33.78174	-3.7227881	-31.623309
4.7	1	1	-13.709843	33.900484	-3.7297661	-31.713303
4.8	1	1	-13.800531	34.012573	-3.7364482	-31.798264
4.9	1	1	-13.886192	34.118383	-3.7428399	-31.878472
5	1	1	-13.967099	34.218267	-3.7489476	-31.954191
5.1	1	1	-14.043512	34.312559	-3.7547783	-32.025673
5.2	1	1	-14.115678	34.401574	-3.7603398	-32.093153
5.3	1	1	-14.18383	34.485607	-3.76564	-32.156855
5.4	1	1	-14.24819	34.56494	-3.7706875	-32.21699
5.5	1	1	-14.308965	34.639835	-3.7754909	-32.273757
5.6	1	1	-14.366355	34.710543	-3.7800592	-32.327345
5.7	1	1	-14.420546	34.777297	-3.7844013	-32.377931
5.8	1	1	-14.471716	34.84032	-3.7885262	-32.425683
5.9	1	1	-14.520031	34.89982	-3.7924429	-32.470759
6	1	1	-14.565651	34.955994	-3.7961601	-32.51331
6.1	1	1	-14.608725	35.00903	-3.7996867	-32.553477
6.2	1	1	-14.649394	35.059102	-3.8030311	-32.591394
6.3	1	1	-14.687792	35.106376	-3.8062017	-32.627186
6.4	1	1	-14.724046	35.151008	-3.8092065	-32.660972
6.5	1	1	-14.758274	35.193147	-3.8120534	-32.692866
6.6	1	1	-14.79059	35.232931	-3.81475	-32.722972
6.7	1	1	-14.821101	35.270492	-3.8173037	-32.751392
6.8	1	1	-14.849906	35.305955	-3.8197213	-32.77822
6.9	1	1	-14.877102	35.339436	-3.8220099	-32.803544
7	1	1	-14.902777	35.371047	-3.8241758	-32.82745
7.1	1	1	-14.927017	35.400891	-3.8262252	-32.850016
7.2	1	1	-14.949902	35.429067	-3.8281641	-32.871319
7.3	1	1	-14.971507	35.455669	-3.8299983	-32.891428
7.4	1	1	-14.991904	35.480784	-3.831733	-32.91041
7.5	1	1	-15.011161	35.504496	-3.8333736	-32.92833
7.6	1	1	-15.029341	35.526883	-3.834925	-32.945245
7.7	1	1	-15.046504	35.548018	-3.8363918	-32.961214
7.8	1	1	-15.062707	35.567972	-3.8377785	-32.976288
7.9	1	1	-15.078004	35.586811	-3.8390894	-32.990518
8	1	1	-15.092445	35.604596	-3.8403285	-33.003951
8.1	1	1	-15.106079	35.621388	-3.8414996	-33.016632
8.2	1	1	-15.11895	35.637241	-3.8426065	-33.028602
8.3	1	1	-15.131101	35.652207	-3.8436525	-33.039903
8.4	1	1	-15.142573	35.666337	-3.844641	-33.050571
8.5	1	1	-15.153403	35.679677	-3.845575	-33.060641
8.6	1	1	-15.163626	35.692271	-3.8464575	-33.070148
8.7	1	1	-15.173278	35.704161	-3.8472913	-33.079122
8.8	1	1	-15.182391	35.715386	-3.848079	-33.087594
8.9	1	1	-15.190993	35.725983	-3.8488233	-33.095592
9	1	1	-15.199114	35.735988	-3.8495263	-33.103142
9.1	1	1	-15.206781	35.745434	-3.8501904	-33.110269
9.2	1	1	-15.214019	35.754351	-3.8508178	-33.116997
9.3	1	1	-15.220852	35.762769	-3.8514103	-33.123349
9.4	1	1	-15.227302	35.770717	-3.8519701	-33.129345
9.5	1	1	-15.233392	35.77822	-3.8524987	-33.135006
9.6	1	1	-15.239141	35.785304	-3.852998	-33.140349
9.7	1	1	-15.244569	35.791991	-3.8534696	-33.145394
9.8	1	1	-15.249693	35.798305	-3.853915	-33.150156
9.9	1	1	-15.25453	35.804265	-3.8543357	-33.154652
10	1	1	-15.259096	35.809892	-3.8547329	-33.158896
10.1	1	1	-15.263407	35.815204	-3.855108	-33.162903
10.2	1	1	-15.267477	35.820219	-3.8554623	-33.166685
10.3	1	1	-15.271319	35.824954	-3.8557969	-33.170256
10.4	1	1	-15.274947	35.829423	-3.8561128	-33.173627
10.5	1	1	-15.278371	35.833643	-3.8564111	-33.176809
10.6	1	1	-15.281604	35.837627	-3.8566928	-33.179813
10.7	1	1	-15.284655	35.841388	-3.8569589	-33.182649
10.8	1	1	-15.287536	35.844938	-3.8572101	-33.185326
10.9	1	1	-15.290256	35.84829	-3.8574472	-33.187854
11	1	1	-15.292824	35.851454	-3.8576712	-33.19024
11.1	1	1	-15.295248	35.854441	-3.8578827	-33.192492
11.2	1	1	-15.297536	35.857262	-3.8580824	-33.194619
11.3	1	1	-15.299697	35.859924	-3.8582709	-33.196626
11.4	1	1	-15.301736	35.862438	-3.8584489	-33.198521
11.5	1	1	-15.303662	35.86481	-3.858617	-33.20031
11.6	1	1	-15.305479	35.867051	-3.8587757	-33.201999
11.7	1	1	-15.307195	35.869165	-3.8589255	-33.203594
11.8	1	1	-15.308815	35.871162	-3.859067	-33.205099
11.9	1	1	-15.310345	35.873047	-3.8592006	-33.20652
12	1	1	-15.311789	35.874826	-3.8593267	-33.207861
12.1	1	1	-15.313151	35.876506	-3.8594458	-33.209128
12.2	1	1	-15.314438	35.878092	-3.8595582	-33.210323
12.3	1	1	-15.315653	35.879589	-3.8596643	-33.211452
12.4	1	1	-15.3168	35.881002	-3.8597645	-33.212517
12.5	1	1	-15.317882	35.882336	-3.8598592	-33.213523
12.6	1	1	-15.318904	35.883596	-3.8599485	-33.214473
12.7	1	1	-15.319869	35.884785	-3.8600328	-33.215369
12.8	1	1	-15.32078	35.885908	-3.8601124	-33.216216
12.9	1	1	-15.32164	35.886968	-3.8601876	-33.217014
13	1	1	-15.322452	35.887968	-3.8602586	-33.217769
13.1	1	1	-15.323218	35.888913	-3.8603256	-33.218481
13.2	1	1	-15.323942	35.889804	-3.8603888	-33.219153
13.3	1	1	-15.324625	35.890646	-3.8604486	-33.219787
13.4	1	1	-15.325269	35.891441	-3.8605049	-33.220387
13.5	1	1	-15.325878	35.892191	-3.8605582	-33.220952
13.6	1	1	-15.326453	35.892899	-3.8606084	-33.221486
13.7	1	1	-15.326995	35.893568	-3.8606559	-33.22199
13.8	1	1	-15.327507	35.894199	-3.8607007	-33.222466
13.9	1	1	-15.327991	35.894795	-3.860743	-33.222915
14	1	1	-15.328447	35.895358	-3.8607829	-33.223339
14.1	1	1	-15.328878	35.895889	-3.8608206	-33.22374
14.2	1	1	-15.329285	35.89639	-3.8608562	-33.224117
14.3	1	1	-15.329669	35.896864	-3.8608897	-33.224474
14.4	1	1	-15.330032	35.897311	-3.8609215	-33.224811
14.5	1	1	-15.330374	35.897732	-3.8609514	-33.225129
14.6	1	1	-15.330697	35.898131	-3.8609797	-33.225429
14.7	1	1	-15.331002	35.898507	-3.8610064	-33.225713
14.8	1	1	-15.33129	35.898862	-3.8610315	-33.22598
14.9	1	1	-15.331562	35.899197	-3.8610553	-33.226233
15	1	1	-15.331819	35.899513	-3.8610778	-33.226471
15.1	1	1	-15.332061	35.899812	-3.861099	-33.226696
15.2	1	1	-15.33229	35.900094	-3.861119	-33.226909
15.3	1	1	-15.332506	35.90036	-3.8611379	-33.227109
15.4	1	1	-15.332709	35.900611	-3.8611557	-33.227299
15.5	1	1	-15.332902	35.900848	-3.8611726	-33.227478
15.6	1	1	-15.333084	35.901072	-3.8611885	-33.227646
15.7	1	1	-15.333255	35.901283	-3.8612035	-33.227806
15.8	1	1	-15.333417	35.901483	-3.8612176	-33.227956
15.9	1	1	-15.33357	35.901671	-3.861231	-33.228098
16	1	1	-15.333714	35.901849	-3.8612436	-33.228232
16.1	1	1	-15.33385	35.902017	-3.8612556	-33.228359
16.2	1	1	-15.333979	35.902176	-3.8612668	-33.228478
16.3	1	1	-15.3341	35.902325	-3.8612774	-33.228591
16.4	1	1	-15.334215	35.902467	-3.8612875	-33.228698
16.5	1	1	-15.334323	35.9026	-3.8612969	-33.228798
16.6	1	1	-15.334425	35.902726	-3.8613059	-33.228893
16.7	1	1	-15.334522	35.902845	-3.8613143	-33.228983
16.8	1	1	-15.334613	35.902957	-3.8613223	-33.229067
16.9	1	1	-15.334699	35.903063	-3.8613298	-33.229147
17	1	1	-15.33478	35.903163	-3.8613369	-33.229222
17.1	1	1	-15.334857	35.903257	-3.8613436	-33.229294
17.2	1	1	-15.334929	35.903346	-3.8613499	-33.229361
17.3	1	1	-15.334997	35.903431	-3.8613559	-33.229424
17.4	1	1	-15.335062	35.90351	-3.8613615	-33.229484
17.5	1	1	-15.335122	35.903585	-3.8613669	-33.229541
17.6	1	1	-15.33518	35.903656	-3.8613719	-33.229594
17.7	1	1	-15.335234	35.903723	-3.8613766	-33.229644
17.8	1	1	-15.335285	35.903786	-3.8613811	-33.229692
17.9	1	1	-15.335334	35.903845	-3.8613853	-33.229737
18	1	1	-15.335379	35.903902	-3.8613893	-33.229779
18.1	1	1	-15.335422	35.903955	-3.8613931	-33.229819
18.2	1	1	-15.335463	35.904005	-3.8613967	-33.229857
18.3	1	1	-15.335501	35.904052	-3.8614	-33.229893
18.4	1	1	-15.335538	35.904097	-3.8614032	-33.229926
18.5	1	1	-15.335572	35.904139	-3.8614062	-33.229958
18.6	1	1	-15.335604	35.904179	-3.861409	-33.229988
18.7	1	1	-15.335635	35.904216	-3.8614117	-33.230016
18.8	1	1	-15.335663	35.904252	-3.8614142	-33.230043
18.9	1	1	-15.33569	35.904285	-3.8614166	-33.230068
19	1	1	-15.335716	35.904317	-3.8614188	-33.230092
19.1	1	1	-15.33574	35.904347	-3.8614209	-33.230115
19.2	1	1	-15.335763	35.904375	-3.8614229	-33.230136
19.3	1	1	-15.335785	35.904401	-3.8614248	-33.230156
19.4	1	1	-15.335805	35.904427	-3.8614266	-33.230175
19.5	1	1	-15.335824	35.90445	-3.8614283	-33.230193
19.6	1	1	-15.335843	35.904473	-3.8614299	-33.23021
19.7	1	1	-15.33586	35.904494	-3.8614314	-33.230226
19.8	1	1	-15.335876	35.904514	-3.8614328	-33.230241
19.9	1	1	-15.335891	35.904533	-3.8614341	-33.230255
20	1	1	-15.335906	35.90455	-3.8614354	-33.230268
20.1	1	1	-15.335919	35.904567	-3.8614366	-33.230281
20.2	1	1	-15.335932	35.904583	-3.8614377	-33.230293
20.3	1	1	-15.335944	35.904598	-3.8614388	-33.230304
20.4	1	1	-15.335956	35.904612	-3.8614398	-33.230315
20.5	1	1	-15.335966	35.904625	-3.8614407	-33.230325
20.6	1	1	-15.335977	35.904638	-3.8614416	-33.230334
20.7	1	1	-15.335986	35.90465	-3.8614425	-33.230343
20.8	1	1	-15.335995	35.904661	-3.8614433	-33.230352
20.9	1	1	-15.336004	35.904672	-3.861444	-33.23036
21	1	1	-15.336012	35.904682	-3.8614447	-33.230367
21.1	1	1	-15.33602	35.904691	-3.8614454	-33.230374
21.2	1	1	-15.336027	35.9047	-3.861446	-33.230381
21.3	1	1	-15.336034	35.904708	-3.8614466	-33.230387
21.4	1	1	-15.33604	35.904716	-3.8614472	-33.230393
21.5	1	1	-15.336046	35.904724	-3.8614477	-33.230399
21.6	1	1	-15.336052	35.904731	-3.8614482	-33.230404
21.7	1	1	-15.336058	35.904738	-3.8614487	-33.230409
21.8	1	1	-15.336063	35.904744	-3.8614491	-33.230414
21.9	1	1	-15.336067	35.90475	-3.8614496	-33.230419
22	1	1	-15.336072	35.904755	-3.86145	-33.230423
22.1	1	1	-15.336076	35.904761	-3.8614503	-33.230427
22.2	1	1	-15.33608	35.904766	-3.8614507	-33.230431
22.3	1	1	-15.336084	35.90477	-3.861451	-33.230434
22.4	1	1	-15.336088	35.904775	-3.8614513	-33.230438
22.5	1	1	-15.336091	35.904779	-3.8614516	-33.230441
22.6	1	1	-15.336094	35.904783	-3.8614519	-33.230444
22.7	1	1	-15.336098	35.904787	-3.8614522	-33.230447
22.8	1	1	-15.3361	35.90479	-3.8614524	-33.230449
22.9	1	1	-15.336103	35.904794	-3.8614527	-33.230452
23	1	1	-15.336106	35.904797	-3.8614529	-33.230454
23.1	1	1	-15.336108	35.9048	-3.8614531	-33.230456
23.2	1	1	-15.33611	35.904803	-3.8614533	-33.230459
23.3	1	1	-15.336113	35.904805	-3.8614535	-33.230461
23.4	1	1	-15.336115	35.904808	-3.8614537	-33.230462
23.5	1	1	-15.336117	35.90481	-3.8614539	-33.230464
23.6	1	1	-15.336118	35.904813	-3.861454	-33.230466
23.7	1	1	-15.33612	35.904815	-3.8614542	-33.230467
23.8	1	1	-15.336122	35.904817	-3.8614543	-33.230469
23.9	1	1	-15.336123	35.904819	-3.8614544	-33.23047
24	1	1	-15.336125	35.90482	-3.8614546	-33.230472
24.1	1	1	-15.336126	35.904822	-3.8614547	-33.230473
24.2	1	1	-15.336127	35.904824	-3.8614548	-33.230474
24.3	1	1	-15.336128	35.904825	-3.8614549	-33.230475
24.4	1	1	-15.33613	35.904826	-3.861455	-33.230476
24.5	1	1	-15.336131	35.904828	-3.8614551	-33.230477
24.6	1	1	-15.336132	35.904829	-3.8614552	-33.230478
24.7	1	1	-15.336133	35.90483	-3.8614553	-33.230479
24.8	1	1	-15.336134	35.904831	-3.8614554	-33.23048
24.9	1	1	-15.336134	35.904832	-3.8614554	-33.230481
25	1	1	-15.336135	35.904833	-3.8614555	-33.230482
25.1	1	1	-15.336136	35.904834	-3.8614556	-33.230482
25.2	1	1	-15.336137	35.904835	-3.8614556	-33.230483
25.3	1	1	-15.336137	35.904836	-3.8614557	-33.230484
25.4	1	1	-15.336138	35.904837	-3.8614557	-33.230484
25.5	1	1	-15.336139	35.904838	-3.8614558	-33.230485
25.6	1	1	-15.336139	35.904838	-3.8614558	-33.230485
25.7	1	1	-15.33614	35.904839	-3.8614559	-33.230486
25.8	1	1	-15.33614	35.90484	-3.8614559	-33.230486
25.9	1	1	-15.336141	35.90484	-3.861456	-33.230487
26	1	1	-15.336141	35.904841	-3.861456	-33.230487
26.1	1	1	-15.336142	35.904841	-3.8614561	-33.230488
26.2	1	1	-15.336142	35.904842	-3.8614561	-33.230488
26.3	1	1	-15.336142	35.904842	-3.8614561	-33.230488
26.4	1	1	-15.336143	35.904843	-3.8614562	-33.230489
26.5	1	1	-15.336143	35.904843	-3.8614562	-33.230489
26.6	1	1	-15.336144	35.904844	-3.8614562	-33.230489
26.7	1	1	-15.336144	35.904844	-3.8614562	-33.23049
26.8	1	1	-15.336144	35.904844	-3.8614563	-33.23049
26.9	1	1	-15.336144	35.904845	-3.8614563	-33.23049
27	1	1	-15.336145	35.904845	-3.8614563	-33.23049
27.1	1	1	-15.336145	35.904845	-3.8614563	-33.230491
27.2	1	1	-15.336145	35.904846	-3.8614564	-33.230491
27.3	1	1	-15.336145	35.904846	-3.8614564	-33.230491
27.4	1	1	-15.336146	35.904846	-3.8614564	-33.230491
27.5	1	1	-15.336146	35.904846	-3.8614564	-33.230491
27.6	1	1	-15.336146	35.904847	-3.8614564	-33.230491
27.7	1	1	-15.336146	35.904847	-3.8614564	-33.230492
27.8	1	1	-15.336146	35.904847	-3.8614565	-33.230492
27.9	1	1	-15.336146	35.904847	-3.8614565	-33.230492
28	1	1	-15.336147	35.904847	-3.8614565	-33.230492
28.1	1	1	-15.336147	35.904847	-3.8614565	-33.230492
28.2	1	1	-15.336147	35.904848	-3.8614565	-33.230492
28.3	1	1	-15.336147	35.904848	-3.8614565	-33.230492
28.4	1	1	-15.336147	35.904848	-3.8614565	-33.230493
28.5	1	1	-15.336147	35.904848	-3.8614565	-33.230493
28.6	1	1	-15.336147	35.904848	-3.8614565	-33.230493
28.7	1	1	-15.336147	35.904848	-3.8614566	-33.230493
28.8	1	1	-15.336147	35.904848	-3.8614566	-33.230493
28.9	1	1	-15.336147	35.904848	-3.8614566	-33.230493
29	1	1	-15.336148	35.904849	-3.8614566	-33.230493
29.1	1	1	-15.336148	35.904849	-3.8614566	-33.230493
29.2	1	1	-15.336148	35.904849	-3.8614566	-33.230493
29.3	1	1	-15.336148	35.904849	-3.8614566	-33.230493
29.4	1	1	-15.336148	35.904849	-3.8614566	-33.230493
29.5	1	1	-15.336148	35.904849	-3.8614566	-33.230493
29.6	1	1	-15.336148	35.904849	-3.8614566	-33.230493
29.7	1	1	-15.336148	35.904849	-3.8614566	-33.230493
29.8	1	1	-15.336148	35.904849	-3.8614566	-33.230494
29.9	1	1	-15.336148	35.904849	-3.8614566	-33.230494
30	1	1	-15.336148	35.904849	-3.8614566	-33.230494
30.1	1	1	-15.336148	35.904849	-3.8614566	-33.230494
30.2	1	1	-15.336148	35.904849	-3.8614566	-33.230494
30.3	1	1	-15.336148	35.904849	-3.8614566	-33.230494
30.4	1	1	-15.336148	35.90485	-3.8614566	-33.230494
30.5	1	1	-15.336148	35.90485	-3.8614566	-33.230494
30.6	1	1	-15.336148	35.90485	-3.8614566	-33.230494
30.7	1	1	-15.336148	35.90485	-3.8614567	-33.230494
30.8	1	1	-15.336148	35.90485	-3.8614567	-33.230494
30.9	1	1	-15.336148	35.90485	-3.8614567	-33.230494
31	1	1	-15.336149	35.90485	-3.8614567	-33.230494
31.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
31.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
31.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
31.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
31.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
31.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
31.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
31.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
31.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
32	1	1	-15.336149	35.90485	-3.8614567	-33.230494
32.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
32.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
32.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
32.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
32.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
32.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
32.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
32.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
32.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
33	1	1	-15.336149	35.90485	-3.8614567	-33.230494
33.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
33.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
33.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
33.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
33.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
33.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
33.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
33.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
33.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
34	1	1	-15.336149	35.90485	-3.8614567	-33.230494
34.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
34.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
34.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
34.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
34.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
34.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
34.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
34.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
34.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
35	1	1	-15.336149	35.90485	-3.8614567	-33.230494
35.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
35.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
35.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
35.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
35.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
35.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
35.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
35.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
35.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
36	1	1	-15.336149	35.90485	-3.8614567	-33.230494
36.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
36.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
36.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
36.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
36.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
36.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
36.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
36.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
36.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
37	1	1	-15.336149	35.90485	-3.8614567	-33.230494
37.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
37.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
37.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
37.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
37.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
37.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
37.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
37.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
37.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
38	1	1	-15.336149	35.90485	-3.8614567	-33.230494
38.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
38.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
38.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
38.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
38.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
38.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
38.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
38.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
38.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
39	1	1	-15.336149	35.90485	-3.8614567	-33.230494
39.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
39.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
39.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
39.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
39.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
39.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
39.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
39.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
39.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
40	1	1	-15.336149	35.90485	-3.8614567	-33.230494
40.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
40.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
40.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
40.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
40.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
40.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
40.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
40.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
40.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
41	1	1	-15.336149	35.90485	-3.8614567	-33.230494
41.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
41.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
41.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
41.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
41.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
41.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
41.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
41.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
41.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
42	1	1	-15.336149	35.90485	-3.8614567	-33.230494
42.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
42.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
42.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
42.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
42.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
42.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
42.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
42.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
42.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
43	1	1	-15.336149	35.90485	-3.8614567	-33.230494
43.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
43.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
43.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
43.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
43.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
43.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
43.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
43.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
43.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
44	1	1	-15.336149	35.90485	-3.8614567	-33.230494
44.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
44.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
44.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
44.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
44.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
44.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
44.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
44.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
44.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
45	1	1	-15.336149	35.90485	-3.8614567	-33.230494
45.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
45.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
45.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
45.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
45.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
45.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
45.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
45.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
45.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
46	1	1	-15.336149	35.90485	-3.8614567	-33.230494
46.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
46.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
46.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
46.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
46.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
46.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
46.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
46.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
46.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
47	1	1	-15.336149	35.90485	-3.8614567	-33.230494
47.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
47.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
47.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
47.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
47.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
47.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
47.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
47.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
47.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
48	1	1	-15.336149	35.90485	-3.8614567	-33.230494
48.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
48.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
48.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
48.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
48.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
48.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
48.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
48.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
48.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494
49	1	1	-15.336149	35.90485	-3.8614567	-33.230494
49.1	1	1	-15.336149	35.90485	-3.8614567	-33.230494
49.2	1	1	-15.336149	35.90485	-3.8614567	-33.230494
49.3	1	1	-15.336149	35.90485	-3.8614567	-33.230494
49.4	1	1	-15.336149	35.90485	-3.8614567	-33.230494
49.5	1	1	-15.336149	35.90485	-3.8614567	-33.230494
49.6	1	1	-15.336149	35.90485	-3.8614567	-33.230494
49.7	1	1	-15.336149	35.90485	-3.8614567	-33.230494
49.8	1	1	-15.336149	35.90485	-3.8614567	-33.230494
49.9	1	1	-15.336149	35.90485	-3.8614567	-33.230494


==> graphics/data/hf2d5_dt_sim_learnfb.dat <==
0	1	1	0	0	0	0
0.1	1	1	-0.024532712	-4.1017851	-10.450833	-7.2109384
0.2	1	1	-0.058794624	0.61713402	4.8476824	4.0545467
0.3	1	1	-0.10601483	-2.7484656	-7.8409311	-5.8917864
0.4	1	1	-0.15360001	0.80946678	3.4744471	2.3982085
0.5	1	1	-0.20723335	-1.7800294	-5.9395623	-4.8761745
0.6	1	1	-0.25974792	0.7175241	2.4379026	1.399166
0.7	1	1	-0.31566302	-1.2988736	-4.5277495	-3.8870987
0.8	1	1	-0.36929692	0.49999777	1.6660379	0.79440543
0.9	1	1	-0.42377027	-1.002157	-3.4914052	-3.115998
1	1	1	-0.47501655	0.33779554	1.0916091	0.3342066
1.1	1	1	-0.5256989	-0.76017765	-2.7198758	-2.5722072
1.2	1	1	-0.5731837	0.24191318	0.67840862	-0.026466253
1.3	1	1	-0.61972246	-0.56415708	-2.132853	-2.1779283
1.4	1	1	-0.66352969	0.18038407	0.3906979	-0.29176287
1.5	1	1	-0.70634472	-0.41437447	-1.6802863	-1.879665
1.6	1	1	-0.7468715	0.13795241	0.19557146	-0.48022536
1.7	1	1	-0.78640531	-0.30026723	-1.3283151	-1.6517748
1.8	1	1	-0.82399573	0.11069975	0.067801822	-0.61356901
1.9	1	1	-0.86061462	-0.21090029	-1.0516739	-1.4779429
2	1	1	-0.89557594	0.095951293	-0.010804863	-0.70747696
2.1	1	1	-0.92961665	-0.13919404	-0.83132676	-1.3447257
2.2	1	1	-0.96224545	0.090605925	-0.05357548	-0.77235414
2.3	1	1	-0.99402135	-0.080664553	-0.65319815	-1.2415217
2.4	1	1	-1.024592	0.092026833	-0.070433632	-0.81571346
2.5	1	1	-1.0543799	-0.032064712	-0.5069308	-1.1605565
2.6	1	1	-1.083132	0.098308269	-0.068748643	-0.84325599
2.7	1	1	-1.1111671	0.0090670517	-0.38485867	-1.0961941
2.8	1	1	-1.1383035	0.10807132	-0.053950907	-0.85926131
2.9	1	1	-1.1647821	0.044552254	-0.28127916	-1.0442814
3	1	1	-1.1904729	0.12027773	-0.030026212	-0.86688947
3.1	1	1	-1.215558	0.075715734	-0.1919425	-1.0017327
3.2	1	1	-1.2399447	0.13413973	0.00010463499	-0.86846769
3.3	1	1	-1.2637711	0.10352427	-0.11367783	-0.96625828
3.4	1	1	-1.2869716	0.14906663	0.034306052	-0.86571483
3.5	1	1	-1.3096511	0.12868925	-0.04411418	-0.93616281
3.6	1	1	-1.3317637	0.16461977	0.071022324	-0.85990134
3.7	1	1	-1.3533895	0.15173668	0.01852656	-0.91018984
3.8	1	1	-1.3744966	0.180475	0.10912564	-0.85196456
3.9	1	1	-1.3951467	0.17305676	0.075582549	-0.8874066
4	1	1	-1.4153183	0.19639413	0.1478034	-0.84259445
4.1	1	1	-1.435059	0.19294043	0.12806503	-0.86711917
4.2	1	1	-1.4543549	0.21220365	0.18647484	-0.83229767
4.3	1	1	-1.473243	0.21160614	0.17674204	-0.84881022
4.4	1	1	-1.4917151	0.22777879	0.22472948	-0.82144512
4.5	1	1	-1.5098002	0.22921941	0.22220048	-0.83209295
4.6	1	1	-1.527494	0.24303135	0.26228171	-0.81030712
4.7	1	1	-1.5448198	0.24590703	0.26489217	-0.81667704
4.8	1	1	-1.5617759	0.25790051	0.2989373	-0.79907955
4.9	1	1	-1.5783813	0.26176736	0.30516804	-0.80234353
5	1	1	-1.5946364	0.27234592	0.3345687	-0.78790313
5.1	1	1	-1.6105566	0.27687785	0.34330344	-0.78892623
5.2	1	1	-1.6261438	0.28634246	0.36909683	-0.77687785
5.3	1	1	-1.641411	0.29130057	0.37951702	-0.77629803
5.4	1	1	-1.656361	0.29987626	0.40247774	-0.76607355
5.5	1	1	-1.6710049	0.30508617	0.41398473	-0.76436082
5.6	1	1	-1.6853461	0.3129418	0.43469271	-0.7555379
5.7	1	1	-1.6993942	0.31827681	0.44685024	-0.75303801
5.8	1	1	-1.7131531	0.32553963	0.46574109	-0.74530219
5.9	1	1	-1.7266312	0.33090829	0.47823271	-0.74226904
6	1	1	-1.7398327	0.3376747	0.49563492	-0.73538574
6.1	1	1	-1.7527652	0.34301158	0.50823257	-0.73200529
6.2	1	1	-1.7654328	0.34935512	0.52439511	-0.7257991
6.3	1	1	-1.7778424	0.354614	0.53693582	-0.72220712
6.4	1	1	-1.7899985	0.36059123	0.55204856	-0.71654645
6.5	1	1	-1.8019071	0.36573998	0.5644173	-0.71284161
6.6	1	1	-1.8135727	0.37139482	0.57862613	-0.70762736
6.7	1	1	-1.8250009	0.37641176	0.59074308	-0.70388098
6.8	1	1	-1.8361962	0.38177871	0.60416113	-0.69903814
6.9	1	1	-1.8471638	0.38664974	0.61597229	-0.69530131
7	1	1	-1.857908	0.39175628	0.6286882	-0.69077278
7.1	1	1	-1.8684338	0.39647289	0.64015848	-0.68708172
7.2	1	1	-1.8787453	0.4013412	0.65224261	-0.68282366
7.3	1	1	-1.8888472	0.40589893	0.66335068	-0.67920363
7.4	1	1	-1.8987435	0.41054725	0.67485961	-0.67518212
7.5	1	1	-1.9084387	0.41494455	0.68559414	-0.67165034
7.6	1	1	-1.9179368	0.4193881	0.69657412	-0.66783882
7.7	1	1	-1.9272418	0.42362556	0.706931	-0.6644066
7.8	1	1	-1.9363576	0.42787728	0.7174204	-0.66078403
7.9	1	1	-1.9452881	0.43195695	0.72740069	-0.65745839
8	1	1	-1.9540371	0.43602801	0.73743191	-0.65400785
8.1	1	1	-1.9626084	0.439953	0.7470403	-0.65079264
8.2	1	1	-1.9710054	0.44385322	0.75664116	-0.64750035
8.3	1	1	-1.9792318	0.44762734	0.7658849	-0.64439718
8.4	1	1	-1.987291	0.45136548	0.77507967	-0.64125167
8.5	1	1	-1.9951865	0.45499301	0.78396771	-0.6382605
8.6	1	1	-2.0029215	0.45857696	0.79277789	-0.63525213
8.7	1	1	-2.0104994	0.46206246	0.80132033	-0.63237177
8.8	1	1	-2.0179232	0.46549945	0.8097652	-0.62949224
8.9	1	1	-2.0251963	0.46884765	0.81797283	-0.62672069
9	1	1	-2.0323216	0.47214433	0.82606992	-0.62396276
9.1	1	1	-2.0393021	0.47536001	0.8339539	-0.62129747
9.2	1	1	-2.0461407	0.47852258	0.8417193	-0.61865474
9.3	1	1	-2.0528405	0.48161054	0.84929096	-0.61609278
9.4	1	1	-2.0594041	0.4846448	0.85673956	-0.61355949
9.5	1	1	-2.0658343	0.48760975	0.86401021	-0.61109771
9.6	1	1	-2.0721339	0.49052115	0.8711559	-0.60866863
9.7	1	1	-2.0783056	0.49336774	0.87813673	-0.60630374
9.8	1	1	-2.0843518	0.49616146	0.88499256	-0.60397408
9.9	1	1	-2.0902752	0.49889423	0.89169453	-0.60170272
10	1	1	-2.0960783	0.50157514	0.89827279	-0.59946803
10.1	1	1	-2.1017634	0.50419849	0.90470662	-0.59728685
10.2	1	1	-2.1073331	0.50677126	0.91101895	-0.59514298
10.3	1	1	-2.1127896	0.50928947	0.91719505	-0.59304866
10.4	1	1	-2.1181352	0.51175854	0.92325249	-0.5909917
10.5	1	1	-2.1233723	0.51417574	0.92918096	-0.58898096
10.6	1	1	-2.1285029	0.51654533	0.93499402	-0.58700724
10.7	1	1	-2.1335293	0.51886553	0.94068461	-0.5850769
10.8	1	1	-2.1384536	0.52113969	0.94626332	-0.58318294
10.9	1	1	-2.1432779	0.52336672	0.95172545	-0.58132988
11	1	1	-2.1480041	0.52554933	0.95707936	-0.57951237
11.1	1	1	-2.1526343	0.5276869	0.96232212	-0.57773358
11.2	1	1	-2.1571705	0.52978166	0.96746039	-0.57598937
11.3	1	1	-2.1616145	0.53183335	0.97249251	-0.57428192
11.4	1	1	-2.1659682	0.53384381	0.97742389	-0.57260801
11.5	1	1	-2.1702334	0.53581305	0.98225378	-0.57096909
11.6	1	1	-2.174412	0.53774262	0.98698666	-0.56936262
11.7	1	1	-2.1785057	0.53963271	0.99162242	-0.56778951
11.8	1	1	-2.1825163	0.54148464	0.99616482	-0.56624773
11.9	1	1	-2.1864453	0.54329875	1.0006142	-0.56473781
12	1	1	-2.1902946	0.54507618	1.0049738	-0.56325809
12.1	1	1	-2.1940656	0.54681735	1.0092443	-0.56180884
12.2	1	1	-2.19776	0.54852328	1.0134285	-0.56038869
12.3	1	1	-2.2013794	0.55019444	1.0175273	-0.55899768
12.4	1	1	-2.2049252	0.55183176	1.0215432	-0.55763467
12.5	1	1	-2.208399	0.55343572	1.0254772	-0.55629958
12.6	1	1	-2.2118023	0.55500717	1.0293315	-0.55499141
12.7	1	1	-2.2151364	0.55654664	1.0331073	-0.55370999
12.8	1	1	-2.2184027	0.55805489	1.0368065	-0.55245446
12.9	1	1	-2.2216027	0.55953244	1.0404305	-0.55122456
13	1	1	-2.2247377	0.56098003	1.0439809	-0.55001954
13.1	1	1	-2.227809	0.56239816	1.0474591	-0.54883908
13.2	1	1	-2.2308179	0.56378752	1.0508667	-0.54768254
13.3	1	1	-2.2337656	0.56514863	1.0542051	-0.54654955
13.4	1	1	-2.2366535	0.56648211	1.0574756	-0.54543953
13.5	1	1	-2.2394827	0.56778847	1.0606797	-0.54435211
13.6	1	1	-2.2422544	0.56906832	1.0638187	-0.54328673
13.7	1	1	-2.2449698	0.57032215	1.0668939	-0.54224304
13.8	1	1	-2.2476301	0.57155051	1.0699067	-0.54122052
13.9	1	1	-2.2502363	0.57275392	1.0728582	-0.54021879
14	1	1	-2.2527895	0.57393288	1.0757498	-0.5392374
14.1	1	1	-2.2552909	0.57508788	1.0785826	-0.53827597
14.2	1	1	-2.2577415	0.57621943	1.0813579	-0.53733405
14.3	1	1	-2.2601423	0.57732798	1.0840768	-0.53641128
14.4	1	1	-2.2624943	0.57841402	1.0867404	-0.53550724
14.5	1	1	-2.2647985	0.57947798	1.08935	-0.53462158
14.6	1	1	-2.2670559	0.58052034	1.0919065	-0.53375391
14.7	1	1	-2.2692674	0.58154152	1.0944111	-0.53290387
14.8	1	1	-2.2714341	0.58254195	1.0968648	-0.53207109
14.9	1	1	-2.2735567	0.58352205	1.0992686	-0.53125524
15	1	1	-2.2756361	0.58448225	1.1016237	-0.53045596
15.1	1	1	-2.2776734	0.58542293	1.1039308	-0.52967292
15.2	1	1	-2.2796692	0.58634451	1.1061911	-0.52890579
15.3	1	1	-2.2816245	0.58724736	1.1084055	-0.52815424
15.4	1	1	-2.2835401	0.58813188	1.1105749	-0.52741796
15.5	1	1	-2.2854167	0.58899842	1.1127002	-0.52669664
15.6	1	1	-2.2872552	0.58984735	1.1147823	-0.52598997
15.7	1	1	-2.2890564	0.59067904	1.1168222	-0.52529766
15.8	1	1	-2.290821	0.59149383	1.1188206	-0.52461942
15.9	1	1	-2.2925497	0.59229207	1.1207784	-0.52395495
16	1	1	-2.2942433	0.5930741	1.1226964	-0.52330399
16.1	1	1	-2.2959025	0.59384023	1.1245754	-0.52266625
16.2	1	1	-2.297528	0.5945908	1.1264163	-0.52204146
16.3	1	1	-2.2991205	0.59532612	1.1282198	-0.52142937
16.4	1	1	-2.3006806	0.5960465	1.1299866	-0.52082971
16.5	1	1	-2.302209	0.59675225	1.1317176	-0.52024224
16.6	1	1	-2.3037064	0.59744366	1.1334133	-0.5196667
16.7	1	1	-2.3051733	0.59812102	1.1350747	-0.51910286
16.8	1	1	-2.3066105	0.59878462	1.1367022	-0.51855047
16.9	1	1	-2.3080184	0.59943474	1.1382967	-0.5180093
17	1	1	-2.3093978	0.60007165	1.1398588	-0.51747913
17.1	1	1	-2.3107491	0.60069562	1.1413892	-0.51695972
17.2	1	1	-2.312073	0.60130691	1.1428885	-0.51645087
17.3	1	1	-2.3133699	0.60190579	1.1443573	-0.51595236
17.4	1	1	-2.3146406	0.6024925	1.1457963	-0.51546398
17.5	1	1	-2.3158854	0.60306729	1.1472061	-0.51498551
17.6	1	1	-2.3171049	0.6036304	1.1485872	-0.51451677
17.7	1	1	-2.3182996	0.60418207	1.1499402	-0.51405755
17.8	1	1	-2.3194701	0.60472253	1.1512658	-0.51360766
17.9	1	1	-2.3206168	0.60525202	1.1525644	-0.51316691
18	1	1	-2.3217402	0.60577074	1.1538367	-0.51273512
18.1	1	1	-2.3228408	0.60627893	1.1550831	-0.5123121
18.2	1	1	-2.323919	0.60677679	1.1563042	-0.51189767
18.3	1	1	-2.3249753	0.60726454	1.1575004	-0.51149166
18.4	1	1	-2.3260101	0.60774238	1.1586724	-0.5110939
18.5	1	1	-2.3270239	0.60821051	1.1598205	-0.51070422
18.6	1	1	-2.3280172	0.60866913	1.1609454	-0.51032246
18.7	1	1	-2.3289902	0.60911844	1.1620474	-0.50994845
18.8	1	1	-2.3299435	0.60955861	1.1631269	-0.50958204
18.9	1	1	-2.3308774	0.60998985	1.1641846	-0.50922308
19	1	1	-2.3317923	0.61041232	1.1652208	-0.50887141
19.1	1	1	-2.3326887	0.61082621	1.1662359	-0.50852688
19.2	1	1	-2.3335668	0.61123169	1.1672304	-0.50818935
19.3	1	1	-2.3344271	0.61162893	1.1682047	-0.50785868
19.4	1	1	-2.33527	0.6120181	1.1691592	-0.50753473
19.5	1	1	-2.3360957	0.61239937	1.1700943	-0.50721736
19.6	1	1	-2.3369046	0.61277289	1.1710104	-0.50690644
19.7	1	1	-2.3376971	0.61313882	1.1719079	-0.50660183
19.8	1	1	-2.3384735	0.61349731	1.1727872	-0.50630341
19.9	1	1	-2.3392341	0.61384853	1.1736486	-0.50601106
20	1	1	-2.3399792	0.61419261	1.1744925	-0.50572464
20.1	1	1	-2.3407093	0.61452969	1.1753192	-0.50544405
20.2	1	1	-2.3414244	0.61485993	1.1761292	-0.50516915
20.3	1	1	-2.3421251	0.61518346	1.1769227	-0.50489984
20.4	1	1	-2.3428115	0.61550042	1.1777001	-0.504636
20.5	1	1	-2.343484	0.61581094	1.1784616	-0.50437752
20.6	1	1	-2.3441428	0.61611515	1.1792078	-0.50412429
20.7	1	1	-2.3447883	0.61641318	1.1799387	-0.50387621
20.8	1	1	-2.3454206	0.61670515	1.1806548	-0.50363316
20.9	1	1	-2.3460401	0.6169912	1.1813564	-0.50339506
21	1	1	-2.346647	0.61727143	1.1820437	-0.50316179
21.1	1	1	-2.3472415	0.61754597	1.182717	-0.50293326
21.2	1	1	-2.347824	0.61781493	1.1833767	-0.50270937
21.3	1	1	-2.3483947	0.61807842	1.184023	-0.50249004
21.4	1	1	-2.3489537	0.61833657	1.1846561	-0.50227515
21.5	1	1	-2.3495014	0.61858947	1.1852764	-0.50206464
21.6	1	1	-2.350038	0.61883723	1.185884	-0.5018584
21.7	1	1	-2.3505637	0.61907995	1.1864794	-0.50165635
21.8	1	1	-2.3510786	0.61931775	1.1870626	-0.5014584
21.9	1	1	-2.3515832	0.61955071	1.187634	-0.50126448
22	1	1	-2.3520774	0.61977895	1.1881937	-0.5010745
22.1	1	1	-2.3525617	0.62000254	1.1887421	-0.50088837
22.2	1	1	-2.3530361	0.62022159	1.1892794	-0.50070603
22.3	1	1	-2.3535008	0.6204362	1.1898057	-0.50052739
22.4	1	1	-2.3539562	0.62064644	1.1903214	-0.50035238
22.5	1	1	-2.3544022	0.62085241	1.1908265	-0.50018093
22.6	1	1	-2.3548392	0.6210542	1.1913215	-0.50001296
22.7	1	1	-2.3552674	0.62125188	1.1918063	-0.4998484
22.8	1	1	-2.3556868	0.62144555	1.1922813	-0.49968719
22.9	1	1	-2.3560977	0.62163529	1.1927467	-0.49952925
23	1	1	-2.3565002	0.62182117	1.1932026	-0.49937452
23.1	1	1	-2.3568946	0.62200328	1.1936492	-0.49922293
23.2	1	1	-2.357281	0.62218168	1.1940868	-0.49907443
23.3	1	1	-2.3576595	0.62235646	1.1945154	-0.49892894
23.4	1	1	-2.3580303	0.62252769	1.1949354	-0.4987864
23.5	1	1	-2.3583936	0.62269544	1.1953468	-0.49864676
23.6	1	1	-2.3587496	0.62285979	1.1957499	-0.49850996
23.7	1	1	-2.3590982	0.62302079	1.1961448	-0.49837594
23.8	1	1	-2.3594398	0.62317852	1.1965317	-0.49824464
23.9	1	1	-2.3597745	0.62333305	1.1969107	-0.49811601
24	1	1	-2.3601024	0.62348444	1.197282	-0.49798999
24.1	1	1	-2.3604236	0.62363276	1.1976457	-0.49786653
24.2	1	1	-2.3607382	0.62377806	1.1980021	-0.49774558
24.3	1	1	-2.3610465	0.6239204	1.1983512	-0.49762709
24.4	1	1	-2.3613485	0.62405986	1.1986933	-0.497511
24.5	1	1	-2.3616444	0.62419648	1.1990284	-0.49739728
24.6	1	1	-2.3619343	0.62433033	1.1993566	-0.49728586
24.7	1	1	-2.3622183	0.62446146	1.1996782	-0.49717671
24.8	1	1	-2.3624965	0.62458993	1.1999933	-0.49706977
24.9	1	1	-2.362769	0.62471578	1.200302	-0.49696501
25	1	1	-2.3630361	0.62483908	1.2006044	-0.49686237
25.1	1	1	-2.3632977	0.62495987	1.2009007	-0.49676182
25.2	1	1	-2.3635539	0.62507821	1.2011909	-0.49666332
25.3	1	1	-2.363805	0.62519414	1.2014753	-0.49656681
25.4	1	1	-2.364051	0.62530772	1.2017538	-0.49647227
25.5	1	1	-2.364292	0.62541899	1.2020267	-0.49637964
25.6	1	1	-2.3645281	0.62552801	1.2022941	-0.4962889
25.7	1	1	-2.3647593	0.6256348	1.202556	-0.4962
25.8	1	1	-2.3649859	0.62573943	1.2028126	-0.49611291
25.9	1	1	-2.3652079	0.62584193	1.203064	-0.49602758
26	1	1	-2.3654254	0.62594235	1.2033103	-0.495944
26.1	1	1	-2.3656385	0.62604073	1.2035516	-0.4958621
26.2	1	1	-2.3658472	0.62613711	1.203788	-0.49578188
26.3	1	1	-2.3660517	0.62623153	1.2040196	-0.49570328
26.4	1	1	-2.366252	0.62632403	1.2042465	-0.49562628
26.5	1	1	-2.3664483	0.62641466	1.2044687	-0.49555084
26.6	1	1	-2.3666405	0.62650344	1.2046865	-0.49547694
26.7	1	1	-2.3668289	0.62659042	1.2048998	-0.49540453
26.8	1	1	-2.3670134	0.62667563	1.2051088	-0.4953336
26.9	1	1	-2.3671942	0.62675911	1.2053136	-0.49526411
27	1	1	-2.3673714	0.6268409	1.2055141	-0.49519603
27.1	1	1	-2.3675449	0.62692102	1.2057107	-0.49512933
27.2	1	1	-2.3677149	0.62699952	1.2059032	-0.49506399
27.3	1	1	-2.3678814	0.62707642	1.2060918	-0.49499998
27.4	1	1	-2.3680446	0.62715176	1.2062766	-0.49493727
27.5	1	1	-2.3682044	0.62722556	1.2064576	-0.49487583
27.6	1	1	-2.368361	0.62729787	1.2066349	-0.49481564
27.7	1	1	-2.3685144	0.62736871	1.2068087	-0.49475667
27.8	1	1	-2.3686647	0.62743811	1.2069789	-0.4946989
27.9	1	1	-2.368812	0.6275061	1.2071457	-0.4946423
28	1	1	-2.3689562	0.62757271	1.207309	-0.49458686
28.1	1	1	-2.3690976	0.62763797	1.2074691	-0.49453254
28.2	1	1	-2.369236	0.6277019	1.2076259	-0.49447932
28.3	1	1	-2.3693717	0.62776453	1.2077795	-0.49442719
28.4	1	1	-2.3695045	0.62782589	1.20793	-0.49437611
28.5	1	1	-2.3696347	0.627886	1.2080774	-0.49432607
28.6	1	1	-2.3697623	0.62794489	1.2082218	-0.49427705
28.7	1	1	-2.3698872	0.62800259	1.2083633	-0.49422902
28.8	1	1	-2.3700096	0.62805911	1.208502	-0.49418197
28.9	1	1	-2.3701295	0.62811448	1.2086378	-0.49413588
29	1	1	-2.370247	0.62816873	1.2087708	-0.49409072
29.1	1	1	-2.3703621	0.62822188	1.2089012	-0.49404648
29.2	1	1	-2.3704749	0.62827395	1.2090289	-0.49400314
29.3	1	1	-2.3705854	0.62832496	1.209154	-0.49396068
29.4	1	1	-2.3706936	0.62837493	1.2092766	-0.49391908
29.5	1	1	-2.3707996	0.62842389	1.2093966	-0.49387833
29.6	1	1	-2.3709035	0.62847185	1.2095143	-0.4938384
29.7	1	1	-2.3710052	0.62851884	1.2096295	-0.49379929
29.8	1	1	-2.3711049	0.62856487	1.2097424	-0.49376097
29.9	1	1	-2.3712026	0.62860997	1.209853	-0.49372343
30	1	1	-2.3712983	0.62865415	1.2099614	-0.49368665
30.1	1	1	-2.371392	0.62869744	1.2100676	-0.49365062
30.2	1	1	-2.3714839	0.62873984	1.2101716	-0.49361532
30.3	1	1	-2.3715738	0.62878139	1.2102735	-0.49358074
30.4	1	1	-2.371662	0.62882209	1.2103733	-0.49354686
30.5	1	1	-2.3717483	0.62886196	1.2104711	-0.49351367
30.6	1	1	-2.3718329	0.62890103	1.2105669	-0.49348115
30.7	1	1	-2.3719158	0.6289393	1.2106608	-0.49344929
30.8	1	1	-2.371997	0.62897679	1.2107527	-0.49341809
30.9	1	1	-2.3720766	0.62901352	1.2108428	-0.49338751
31	1	1	-2.3721545	0.6290495	1.2109311	-0.49335756
31.1	1	1	-2.3722308	0.62908476	1.2110175	-0.49332821
31.2	1	1	-2.3723056	0.62911929	1.2111022	-0.49329946
31.3	1	1	-2.3723789	0.62915313	1.2111852	-0.4932713
31.4	1	1	-2.3724507	0.62918628	1.2112665	-0.4932437
31.5	1	1	-2.372521	0.62921875	1.2113462	-0.49321667
31.6	1	1	-2.3725899	0.62925056	1.2114242	-0.49319019
31.7	1	1	-2.3726574	0.62928173	1.2115006	-0.49316424
31.8	1	1	-2.3727236	0.62931227	1.2115755	-0.49313883
31.9	1	1	-2.3727883	0.62934218	1.2116489	-0.49311393
32	1	1	-2.3728518	0.62937149	1.2117208	-0.49308953
32.1	1	1	-2.372914	0.6294002	1.2117912	-0.49306563
32.2	1	1	-2.3729749	0.62942833	1.2118602	-0.49304222
32.3	1	1	-2.3730346	0.62945589	1.2119278	-0.49301928
32.4	1	1	-2.3730931	0.62948288	1.211994	-0.4929968
32.5	1	1	-2.3731503	0.62950933	1.2120589	-0.49297479
32.6	1	1	-2.3732065	0.62953524	1.2121224	-0.49295322
32.7	1	1	-2.3732614	0.62956063	1.2121847	-0.49293209
32.8	1	1	-2.3733153	0.6295855	1.2122457	-0.49291139
32.9	1	1	-2.373368	0.62960986	1.2123054	-0.49289111
33	1	1	-2.3734197	0.62963373	1.212364	-0.49287124
33.1	1	1	-2.3734704	0.62965711	1.2124213	-0.49285177
33.2	1	1	-2.37352	0.62968002	1.2124775	-0.4928327
33.3	1	1	-2.3735686	0.62970247	1.2125325	-0.49281402
33.4	1	1	-2.3736162	0.62972445	1.2125865	-0.49279572
33.5	1	1	-2.3736629	0.62974599	1.2126393	-0.49277779
33.6	1	1	-2.3737086	0.6297671	1.2126911	-0.49276022
33.7	1	1	-2.3737533	0.62978777	1.2127418	-0.49274301
33.8	1	1	-2.3737972	0.62980803	1.2127914	-0.49272615
33.9	1	1	-2.3738402	0.62982787	1.2128401	-0.49270963
34	1	1	-2.3738823	0.62984731	1.2128878	-0.49269345
34.1	1	1	-2.3739235	0.62986635	1.2129345	-0.4926776
34.2	1	1	-2.3739639	0.62988501	1.2129803	-0.49266207
34.3	1	1	-2.3740035	0.62990329	1.2130251	-0.49264685
34.4	1	1	-2.3740423	0.6299212	1.213069	-0.49263195
34.5	1	1	-2.3740803	0.62993874	1.213112	-0.49261734
34.6	1	1	-2.3741175	0.62995593	1.2131542	-0.49260303
34.7	1	1	-2.374154	0.62997277	1.2131955	-0.49258902
34.8	1	1	-2.3741897	0.62998926	1.2132359	-0.49257529
34.9	1	1	-2.3742247	0.63000542	1.2132756	-0.49256183
35	1	1	-2.374259	0.63002126	1.2133144	-0.49254866
35.1	1	1	-2.3742926	0.63003677	1.2133525	-0.49253574
35.2	1	1	-2.3743255	0.63005196	1.2133897	-0.49252309
35.3	1	1	-2.3743577	0.63006685	1.2134262	-0.4925107
35.4	1	1	-2.3743893	0.63008143	1.213462	-0.49249856
35.5	1	1	-2.3744203	0.63009572	1.2134971	-0.49248667
35.6	1	1	-2.3744506	0.63010972	1.2135314	-0.49247502
35.7	1	1	-2.3744803	0.63012343	1.213565	-0.4924636
35.8	1	1	-2.3745094	0.63013687	1.213598	-0.49245242
35.9	1	1	-2.3745379	0.63015003	1.2136303	-0.49244146
36	1	1	-2.3745658	0.63016293	1.2136619	-0.49243073
36.1	1	1	-2.3745932	0.63017556	1.2136929	-0.49242021
36.2	1	1	-2.37462	0.63018793	1.2137232	-0.49240991
36.3	1	1	-2.3746462	0.63020006	1.213753	-0.49239982
36.4	1	1	-2.374672	0.63021194	1.2137821	-0.49238993
36.5	1	1	-2.3746972	0.63022357	1.2138106	-0.49238024
36.6	1	1	-2.3747218	0.63023497	1.2138386	-0.49237075
36.7	1	1	-2.374746	0.63024614	1.213866	-0.49236146
36.8	1	1	-2.3747697	0.63025709	1.2138928	-0.49235235
36.9	1	1	-2.3747929	0.63026781	1.2139191	-0.49234342
37	1	1	-2.3748157	0.63027831	1.2139449	-0.49233468
37.1	1	1	-2.374838	0.6302886	1.2139701	-0.49232612
37.2	1	1	-2.3748598	0.63029868	1.2139948	-0.49231773
37.3	1	1	-2.3748812	0.63030855	1.214019	-0.49230951
37.4	1	1	-2.3749021	0.63031822	1.2140428	-0.49230145
37.5	1	1	-2.3749227	0.6303277	1.214066	-0.49229357
37.6	1	1	-2.3749428	0.63033699	1.2140888	-0.49228584
37.7	1	1	-2.3749625	0.63034608	1.2141111	-0.49227826
37.8	1	1	-2.3749818	0.630355	1.214133	-0.49227085
37.9	1	1	-2.3750007	0.63036373	1.2141544	-0.49226358
38	1	1	-2.3750192	0.63037228	1.2141753	-0.49225646
38.1	1	1	-2.3750373	0.63038066	1.2141959	-0.49224948
38.2	1	1	-2.3750551	0.63038887	1.214216	-0.49224265
38.3	1	1	-2.3750725	0.63039691	1.2142358	-0.49223596
38.4	1	1	-2.3750896	0.63040479	1.2142551	-0.4922294
38.5	1	1	-2.3751063	0.63041251	1.214274	-0.49222297
38.6	1	1	-2.3751227	0.63042007	1.2142926	-0.49221668
38.7	1	1	-2.3751387	0.63042748	1.2143107	-0.49221051
38.8	1	1	-2.3751545	0.63043474	1.2143285	-0.49220447
38.9	1	1	-2.3751699	0.63044185	1.214346	-0.49219855
39	1	1	-2.375185	0.63044881	1.2143631	-0.49219275
39.1	1	1	-2.3751997	0.63045564	1.2143798	-0.49218707
39.2	1	1	-2.3752142	0.63046232	1.2143962	-0.4921815
39.3	1	1	-2.3752284	0.63046887	1.2144123	-0.49217605
39.4	1	1	-2.3752423	0.63047529	1.214428	-0.49217071
39.5	1	1	-2.3752559	0.63048158	1.2144434	-0.49216548
39.6	1	1	-2.3752692	0.63048774	1.2144585	-0.49216035
39.7	1	1	-2.3752823	0.63049377	1.2144733	-0.49215533
39.8	1	1	-2.3752951	0.63049968	1.2144878	-0.49215041
39.9	1	1	-2.3753077	0.63050547	1.214502	-0.49214559
40	1	1	-2.3753199	0.63051115	1.2145159	-0.49214086
40.1	1	1	-2.375332	0.6305167	1.2145296	-0.49213624
40.2	1	1	-2.3753438	0.63052215	1.2145429	-0.4921317
40.3	1	1	-2.3753553	0.63052748	1.214556	-0.49212726
40.4	1	1	-2.3753666	0.63053271	1.2145688	-0.49212291
40.5	1	1	-2.3753777	0.63053783	1.2145814	-0.49211865
40.6	1	1	-2.3753886	0.63054285	1.2145937	-0.49211448
40.7	1	1	-2.3753992	0.63054776	1.2146057	-0.49211039
40.8	1	1	-2.3754097	0.63055258	1.2146175	-0.49210638
40.9	1	1	-2.3754199	0.63055729	1.2146291	-0.49210245
41	1	1	-2.3754299	0.63056191	1.2146404	-0.49209861
41.1	1	1	-2.3754397	0.63056644	1.2146516	-0.49209484
41.2	1	1	-2.3754493	0.63057087	1.2146624	-0.49209115
41.3	1	1	-2.3754587	0.63057522	1.2146731	-0.49208753
41.4	1	1	-2.3754679	0.63057948	1.2146835	-0.49208399
41.5	1	1	-2.375477	0.63058365	1.2146938	-0.49208051
41.6	1	1	-2.3754858	0.63058773	1.2147038	-0.49207711
41.7	1	1	-2.3754945	0.63059173	1.2147136	-0.49207378
41.8	1	1	-2.375503	0.63059565	1.2147232	-0.49207052
41.9	1	1	-2.3755113	0.6305995	1.2147326	-0.49206732
42	1	1	-2.3755194	0.63060326	1.2147419	-0.49206419
42.1	1	1	-2.3755274	0.63060695	1.2147509	-0.49206112
42.2	1	1	-2.3755352	0.63061056	1.2147598	-0.49205811
42.3	1	1	-2.3755429	0.6306141	1.2147684	-0.49205517
42.4	1	1	-2.3755504	0.63061756	1.2147769	-0.49205228
42.5	1	1	-2.3755578	0.63062096	1.2147853	-0.49204945
42.6	1	1	-2.375565	0.63062429	1.2147934	-0.49204668
42.7	1	1	-2.375572	0.63062755	1.2148014	-0.49204397
42.8	1	1	-2.3755789	0.63063074	1.2148093	-0.49204131
42.9	1	1	-2.3755857	0.63063387	1.2148169	-0.49203871
43	1	1	-2.3755924	0.63063693	1.2148244	-0.49203616
43.1	1	1	-2.3755989	0.63063994	1.2148318	-0.49203366
43.2	1	1	-2.3756052	0.63064288	1.214839	-0.49203121
43.3	1	1	-2.3756115	0.63064576	1.2148461	-0.49202881
43.4	1	1	-2.3756176	0.63064858	1.214853	-0.49202646
43.5	1	1	-2.3756236	0.63065135	1.2148598	-0.49202416
43.6	1	1	-2.3756294	0.63065406	1.2148664	-0.4920219
43.7	1	1	-2.3756352	0.63065671	1.214873	-0.49201969
43.8	1	1	-2.3756408	0.63065931	1.2148793	-0.49201753
43.9	1	1	-2.3756463	0.63066186	1.2148856	-0.49201541
44	1	1	-2.3756518	0.63066436	1.2148917	-0.49201333
44.1	1	1	-2.375657	0.6306668	1.2148977	-0.49201129
44.2	1	1	-2.3756622	0.6306692	1.2149036	-0.4920093
44.3	1	1	-2.3756673	0.63067155	1.2149093	-0.49200734
44.4	1	1	-2.3756723	0.63067385	1.214915	-0.49200543
44.5	1	1	-2.3756772	0.6306761	1.2149205	-0.49200356
44.6	1	1	-2.375682	0.63067831	1.2149259	-0.49200172
44.7	1	1	-2.3756866	0.63068047	1.2149312	-0.49199992
44.8	1	1	-2.3756912	0.63068259	1.2149364	-0.49199816
44.9	1	1	-2.3756957	0.63068466	1.2149415	-0.49199643
45	1	1	-2.3757001	0.63068669	1.2149465	-0.49199474
45.1	1	1	-2.3757044	0.63068869	1.2149514	-0.49199308
45.2	1	1	-2.3757087	0.63069064	1.2149562	-0.49199145
45.3	1	1	-2.3757128	0.63069255	1.2149609	-0.49198986
45.4	1	1	-2.3757169	0.63069442	1.2149654	-0.4919883
45.5	1	1	-2.3757208	0.63069626	1.2149699	-0.49198678
45.6	1	1	-2.3757247	0.63069805	1.2149744	-0.49198528
45.7	1	1	-2.3757285	0.63069981	1.2149787	-0.49198381
45.8	1	1	-2.3757323	0.63070154	1.2149829	-0.49198238
45.9	1	1	-2.3757359	0.63070323	1.2149871	-0.49198097
46	1	1	-2.3757395	0.63070489	1.2149911	-0.49197959
46.1	1	1	-2.375743	0.63070651	1.2149951	-0.49197824
46.2	1	1	-2.3757465	0.6307081	1.214999	-0.49197692
46.3	1	1	-2.3757498	0.63070965	1.2150028	-0.49197562
46.4	1	1	-2.3757532	0.63071118	1.2150065	-0.49197435
46.5	1	1	-2.3757564	0.63071267	1.2150102	-0.49197311
46.6	1	1	-2.3757596	0.63071414	1.2150138	-0.49197189
46.7	1	1	-2.3757627	0.63071557	1.2150173	-0.4919707
46.8	1	1	-2.3757657	0.63071698	1.2150208	-0.49196953
46.9	1	1	-2.3757687	0.63071835	1.2150241	-0.49196838
47	1	1	-2.3757716	0.6307197	1.2150274	-0.49196726
47.1	1	1	-2.3757745	0.63072102	1.2150307	-0.49196616
47.2	1	1	-2.3757773	0.63072232	1.2150339	-0.49196508
47.3	1	1	-2.37578	0.63072359	1.215037	-0.49196403
47.4	1	1	-2.3757827	0.63072483	1.21504	-0.49196299
47.5	1	1	-2.3757853	0.63072604	1.215043	-0.49196198
47.6	1	1	-2.3757879	0.63072724	1.2150459	-0.49196099
47.7	1	1	-2.3757905	0.6307284	1.2150488	-0.49196001
47.8	1	1	-2.3757929	0.63072955	1.2150516	-0.49195906
47.9	1	1	-2.3757954	0.63073067	1.2150544	-0.49195813
48	1	1	-2.3757977	0.63073177	1.215057	-0.49195721
48.1	1	1	-2.3758001	0.63073284	1.2150597	-0.49195632
48.2	1	1	-2.3758024	0.6307339	1.2150623	-0.49195544
48.3	1	1	-2.3758046	0.63073493	1.2150648	-0.49195458
48.4	1	1	-2.3758068	0.63073594	1.2150673	-0.49195374
48.5	1	1	-2.3758089	0.63073693	1.2150697	-0.49195291
48.6	1	1	-2.375811	0.63073791	1.2150721	-0.49195211
48.7	1	1	-2.3758131	0.63073886	1.2150744	-0.49195131
48.8	1	1	-2.3758151	0.63073979	1.2150767	-0.49195054
48.9	1	1	-2.3758171	0.6307407	1.215079	-0.49194978
49	1	1	-2.375819	0.6307416	1.2150811	-0.49194903
49.1	1	1	-2.3758209	0.63074247	1.2150833	-0.4919483
49.2	1	1	-2.3758228	0.63074333	1.2150854	-0.49194759
49.3	1	1	-2.3758246	0.63074417	1.2150875	-0.49194689
49.4	1	1	-2.3758264	0.630745	1.2150895	-0.4919462
49.5	1	1	-2.3758281	0.6307458	1.2150915	-0.49194553
49.6	1	1	-2.3758298	0.63074659	1.2150934	-0.49194487
49.7	1	1	-2.3758315	0.63074737	1.2150953	-0.49194423
49.8	1	1	-2.3758332	0.63074813	1.2150972	-0.4919436
49.9	1	1	-2.3758348	0.63074887	1.215099	-0.49194298


==> graphics/data/hf2d5_dt_sim_nofb.dat <==
0	1	1	0	0	0	0
0.1	1	1	-0.024532712	-4.1017851	-10.450833	-7.2109384
0.2	1	1	-0.11237723	-6.8820729	-16.684119	-11.701363
0.3	1	1	-0.29529644	-9.0354954	-21.032908	-14.956887
0.4	1	1	-0.58897708	-10.829231	-24.348417	-17.524209
0.5	1	1	-0.99511371	-12.394256	-27.025131	-19.660792
0.6	1	1	-1.5071055	-13.804324	-29.272286	-21.50569
0.7	1	1	-2.1149577	-15.105611	-31.212695	-23.142156
0.8	1	1	-2.8082861	-16.329362	-32.924165	-24.624028
0.9	1	1	-3.5777606	-17.497906	-34.458945	-25.988196
1	1	1	-4.4155971	-18.627803	-35.853756	-27.261063
1.1	1	1	-5.3155681	-19.731636	-37.135359	-28.462169
1.2	1	1	-6.2728153	-20.819122	-38.32385	-29.60636
1.3	1	1	-7.2836099	-21.897846	-39.434694	-30.705154
1.4	1	1	-8.345125	-22.973776	-40.480055	-31.767645
1.5	1	1	-9.455243	-24.051636	-41.469672	-32.801129
1.6	1	1	-10.612402	-25.135191	-42.411473	-33.811536
1.7	1	1	-11.815475	-26.227464	-43.312008	-34.803751
1.8	1	1	-13.06368	-27.330897	-44.176757	-35.781852
1.9	1	1	-14.356508	-28.447493	-45.010363	-36.749283
2	1	1	-15.693672	-29.578907	-45.816799	-37.708989
2.1	1	1	-17.075064	-30.726534	-46.599507	-38.663521
2.2	1	1	-18.500724	-31.891568	-47.361493	-39.615114
2.3	1	1	-19.970816	-33.075056	-48.105405	-40.565752
2.4	1	1	-21.485611	-34.277929	-48.833599	-41.517214
2.5	1	1	-23.045466	-35.50104	-49.548185	-42.471114
2.6	1	1	-24.65082	-36.745184	-50.251065	-43.428932
2.7	1	1	-26.302178	-38.011116	-50.943971	-44.392039
2.8	1	1	-28.000108	-39.299566	-51.628484	-45.361712
2.9	1	1	-29.745231	-40.611249	-52.306058	-46.339158
3	1	1	-31.53822	-41.946876	-52.978039	-47.325518
3.1	1	1	-33.379796	-43.307156	-53.645676	-48.321882
3.2	1	1	-35.27072	-44.692805	-54.310139	-49.329296
3.3	1	1	-37.211798	-46.104549	-54.972522	-50.348772
3.4	1	1	-39.203874	-47.543124	-55.633858	-51.381287
3.5	1	1	-41.247829	-49.00928	-56.295123	-52.427795
3.6	1	1	-43.344583	-50.503785	-56.957243	-53.489224
3.7	1	1	-45.495089	-52.027422	-57.6211	-54.566488
3.8	1	1	-47.700339	-53.580991	-58.287539	-55.660482
3.9	1	1	-49.961357	-55.16531	-58.957368	-56.772087
4	1	1	-52.279204	-56.781218	-59.631364	-57.902175
4.1	1	1	-54.654974	-58.42957	-60.310276	-59.051609
4.2	1	1	-57.089797	-60.111243	-60.99483	-60.221244
4.3	1	1	-59.584838	-61.827131	-61.685727	-61.411928
4.4	1	1	-62.141295	-63.57815	-62.383651	-62.624507
4.5	1	1	-64.760404	-65.365233	-63.089266	-63.859823
4.6	1	1	-67.443434	-67.189337	-63.803222	-65.118719
4.7	1	1	-70.191694	-69.051437	-64.526155	-66.402035
4.8	1	1	-73.006525	-70.952528	-65.258687	-67.710613
4.9	1	1	-75.889308	-72.893628	-66.001432	-69.045298
5	1	1	-78.841461	-74.875774	-66.754994	-70.406937
5.1	1	1	-81.86444	-76.900027	-67.519966	-71.796382
5.2	1	1	-84.959739	-78.967468	-68.296939	-73.21449
5.3	1	1	-88.128892	-81.079202	-69.086496	-74.662124
5.4	1	1	-91.373474	-83.236353	-69.889216	-76.140154
5.5	1	1	-94.695101	-85.440073	-70.705673	-77.64946
5.6	1	1	-98.095427	-87.691534	-71.536441	-79.190927
5.7	1	1	-101.57615	-89.991935	-72.382091	-80.765453
5.8	1	1	-105.13902	-92.342496	-73.243194	-82.373946
5.9	1	1	-108.78581	-94.744466	-74.120319	-84.017325
6	1	1	-112.51837	-97.199117	-75.01404	-85.696521
6.1	1	1	-116.33856	-99.707748	-75.924927	-87.412479
6.2	1	1	-120.2483	-102.27169	-76.853557	-89.166157
6.3	1	1	-124.24957	-104.89228	-77.800509	-90.958527
6.4	1	1	-128.3444	-107.57092	-78.766363	-92.790579
6.5	1	1	-132.53483	-110.30902	-79.751707	-94.663317
6.6	1	1	-136.823	-113.10801	-80.757131	-96.577763
6.7	1	1	-141.21108	-115.96936	-81.783233	-98.534955
6.8	1	1	-145.70128	-118.89458	-82.830615	-100.53595
6.9	1	1	-150.29589	-121.88521	-83.899887	-102.58183
7	1	1	-154.99724	-124.9428	-84.991665	-104.67369
7.1	1	1	-159.8077	-128.06896	-86.106574	-106.81264
7.2	1	1	-164.72974	-131.26532	-87.245248	-108.99983
7.3	1	1	-169.76585	-134.53356	-88.408328	-111.23642
7.4	1	1	-174.91859	-137.87537	-89.596465	-113.52359
7.5	1	1	-180.19059	-141.29251	-90.810321	-115.86255
7.6	1	1	-185.58453	-144.78675	-92.050566	-118.25453
7.7	1	1	-191.10316	-148.35991	-93.317884	-120.70079
7.8	1	1	-196.7493	-152.01385	-94.612968	-123.20261
7.9	1	1	-202.52582	-155.75047	-95.936524	-125.76131
8	1	1	-208.43568	-159.57171	-97.289271	-128.37822
8.1	1	1	-214.48189	-163.47956	-98.671939	-131.05472
8.2	1	1	-220.66755	-167.47604	-100.08527	-133.79219
8.3	1	1	-226.9958	-171.56323	-101.53003	-136.59206
8.4	1	1	-233.46989	-175.74324	-103.00699	-139.45579
8.5	1	1	-240.09313	-180.01824	-104.51693	-142.38486
8.6	1	1	-246.8689	-184.39045	-106.06065	-145.38081
8.7	1	1	-253.80067	-188.86213	-107.63899	-148.44517
8.8	1	1	-260.89199	-193.43558	-109.25276	-151.57955
8.9	1	1	-268.14649	-198.11318	-110.90283	-154.78555
9	1	1	-275.56788	-202.89735	-112.59007	-158.06485
9.1	1	1	-283.15997	-207.79055	-114.31535	-161.41914
9.2	1	1	-290.92663	-212.79532	-116.0796	-164.85015
9.3	1	1	-298.87186	-217.91423	-117.88372	-168.35966
9.4	1	1	-306.99972	-223.14994	-119.72867	-171.94947
9.5	1	1	-315.31438	-228.50513	-121.61541	-175.62144
9.6	1	1	-323.82009	-233.98259	-123.54493	-179.37747
9.7	1	1	-332.52123	-239.58513	-125.51823	-183.21949
9.8	1	1	-341.42225	-245.31563	-127.53634	-187.14948
9.9	1	1	-350.52771	-251.17707	-129.60031	-191.16947
10	1	1	-359.8423	-257.17245	-131.71121	-195.28153
10.1	1	1	-369.37077	-263.30487	-133.87014	-199.48778
10.2	1	1	-379.11803	-269.57748	-136.07822	-203.79038
10.3	1	1	-389.08907	-275.99353	-138.3366	-208.19155
10.4	1	1	-399.289	-282.5563	-140.64644	-212.69356
10.5	1	1	-409.72307	-289.26919	-143.00894	-217.29872
10.6	1	1	-420.39663	-296.13565	-145.42532	-222.00941
10.7	1	1	-431.31515	-303.15922	-147.89684	-226.82804
10.8	1	1	-442.48424	-310.3435	-150.42477	-231.7571
10.9	1	1	-453.90963	-317.69221	-153.01042	-236.79912
11	1	1	-465.59718	-325.20911	-155.65512	-241.9567
11.1	1	1	-477.5529	-332.89809	-158.36025	-247.23248
11.2	1	1	-489.78293	-340.76309	-161.12719	-252.62919
11.3	1	1	-502.29354	-348.80816	-163.95737	-258.14959
11.4	1	1	-515.09116	-357.03745	-166.85226	-263.79653
11.5	1	1	-528.18235	-365.45518	-169.81334	-269.5729
11.6	1	1	-541.57384	-374.06569	-172.84215	-275.48169
11.7	1	1	-555.27251	-382.8734	-175.94024	-281.52592
11.8	1	1	-569.28539	-391.88284	-179.10921	-287.7087
11.9	1	1	-583.61968	-401.09865	-182.3507	-294.03321
12	1	1	-598.28273	-410.52557	-185.66636	-300.50271
12.1	1	1	-613.28209	-420.16844	-189.05792	-307.12051
12.2	1	1	-628.62544	-430.03223	-192.52712	-313.89003
12.3	1	1	-644.32068	-440.122	-196.07574	-320.81473
12.4	1	1	-660.37586	-450.44294	-199.70561	-327.89818
12.5	1	1	-676.79924	-461.00036	-203.41859	-335.14401
12.6	1	1	-693.59924	-471.79968	-207.2166	-342.55596
12.7	1	1	-710.78449	-482.84647	-211.1016	-350.13783
12.8	1	1	-728.36383	-494.14639	-215.07558	-357.89351
12.9	1	1	-746.34628	-505.70525	-219.14058	-365.827
13	1	1	-764.74108	-517.529	-223.2987	-373.94236
13.1	1	1	-783.55768	-529.62371	-227.55208	-382.24378
13.2	1	1	-802.80575	-541.99561	-231.9029	-390.73551
13.3	1	1	-822.49517	-554.65105	-236.3534	-399.42192
13.4	1	1	-842.63606	-567.59653	-240.90587	-408.30747
13.5	1	1	-863.23876	-580.83871	-245.56265	-417.39673
13.6	1	1	-884.31386	-594.38439	-250.32613	-426.69437
13.7	1	1	-905.87219	-608.24054	-255.19877	-436.20516
13.8	1	1	-927.92482	-622.41428	-260.18306	-445.934
13.9	1	1	-950.48308	-636.91289	-265.28158	-455.88588
14	1	1	-973.55856	-651.74382	-270.49694	-466.06591
14.1	1	1	-997.16311	-666.91469	-275.83183	-476.47933
14.2	1	1	-1021.3089	-682.43331	-281.28898	-487.13149
14.3	1	1	-1046.0082	-698.30764	-286.8712	-498.02786
14.4	1	1	-1071.2739	-714.54585	-292.58136	-509.17404
14.5	1	1	-1097.1188	-731.15627	-298.42239	-520.57575
14.6	1	1	-1123.5563	-748.14745	-304.3973	-532.23886
14.7	1	1	-1150.5999	-765.52812	-310.50916	-544.16936
14.8	1	1	-1178.2636	-783.3072	-316.76111	-556.37337
14.9	1	1	-1206.5615	-801.49383	-323.15636	-568.85717
15	1	1	-1235.5081	-820.09737	-329.69821	-581.62718
15.1	1	1	-1265.1185	-839.12736	-336.39	-594.68994
15.2	1	1	-1295.4077	-858.59359	-343.23518	-608.05219
15.3	1	1	-1326.3913	-878.50605	-350.23727	-621.72077
15.4	1	1	-1358.0853	-898.87499	-357.39987	-635.70272
15.5	1	1	-1390.5059	-919.71087	-364.72665	-650.00522
15.6	1	1	-1423.6698	-941.02439	-372.22139	-664.63561
15.7	1	1	-1457.594	-962.82651	-379.88793	-679.60142
15.8	1	1	-1492.296	-985.12843	-387.73021	-694.91033
15.9	1	1	-1527.7936	-1007.9416	-395.75227	-710.57022
16	1	1	-1564.105	-1031.2778	-403.95822	-726.58911
16.1	1	1	-1601.2489	-1055.1489	-412.35229	-742.97526
16.2	1	1	-1639.2444	-1079.5673	-420.93878	-759.73707
16.3	1	1	-1678.1109	-1104.5454	-429.72211	-776.88316
16.4	1	1	-1717.8685	-1130.0962	-438.70679	-794.42233
16.5	1	1	-1758.5376	-1156.2327	-447.89743	-812.36361
16.6	1	1	-1800.1391	-1182.9684	-457.29877	-830.7162
16.7	1	1	-1842.6943	-1210.317	-466.91563	-849.48954
16.8	1	1	-1886.2252	-1238.2926	-476.75295	-868.69327
16.9	1	1	-1930.754	-1266.9095	-486.81579	-888.33727
17	1	1	-1976.3037	-1296.1824	-497.10931	-908.43161
17.1	1	1	-2022.8977	-1326.1265	-507.63882	-928.98664
17.2	1	1	-2070.5599	-1356.757	-518.40971	-950.0129
17.3	1	1	-2119.3147	-1388.0897	-529.42752	-971.52121
17.4	1	1	-2169.1874	-1420.1408	-540.69792	-993.52261
17.5	1	1	-2220.2034	-1452.9266	-552.22669	-1016.0284
17.6	1	1	-2272.3889	-1486.464	-564.01975	-1039.0502
17.7	1	1	-2325.7709	-1520.7703	-576.08318	-1062.5997
17.8	1	1	-2380.3767	-1555.8631	-588.42316	-1086.6892
17.9	1	1	-2436.2344	-1591.7604	-601.04604	-1111.3309
18	1	1	-2493.3727	-1628.4807	-613.9583	-1136.5375
18.1	1	1	-2551.8209	-1666.0427	-627.16657	-1162.322
18.2	1	1	-2611.6091	-1704.466	-640.67765	-1188.6977
18.3	1	1	-2672.768	-1743.77	-654.49848	-1215.678
18.4	1	1	-2735.3289	-1783.9752	-668.63615	-1243.2769
18.5	1	1	-2799.3242	-1825.102	-683.09794	-1271.5085
18.6	1	1	-2864.7866	-1867.1717	-697.89126	-1300.3873
18.7	1	1	-2931.7497	-1910.2059	-713.02373	-1329.9282
18.8	1	1	-3000.248	-1954.2267	-728.50312	-1360.1463
18.9	1	1	-3070.3167	-1999.2566	-744.33738	-1391.0572
19	1	1	-3141.9918	-2045.3189	-760.53464	-1422.6768
19.1	1	1	-3215.3101	-2092.4372	-777.10324	-1455.0212
19.2	1	1	-3290.3093	-2140.6357	-794.05168	-1488.1072
19.3	1	1	-3367.0278	-2189.9392	-811.38867	-1521.9517
19.4	1	1	-3445.5052	-2240.373	-829.12312	-1556.5721
19.5	1	1	-3525.7818	-2291.963	-847.26414	-1591.9862
19.6	1	1	-3607.8987	-2344.7357	-865.82105	-1628.2122
19.7	1	1	-3691.8982	-2398.7183	-884.80339	-1665.2687
19.8	1	1	-3777.8235	-2453.9385	-904.22091	-1703.1747
19.9	1	1	-3865.7187	-2510.4246	-924.08358	-1741.9498
20	1	1	-3955.6289	-2568.2057	-944.40162	-1781.6138
20.1	1	1	-4047.6004	-2627.3115	-965.18547	-1822.1871
20.2	1	1	-4141.6803	-2687.7723	-986.44579	-1863.6906
20.3	1	1	-4237.9172	-2749.6192	-1008.1935	-1906.1456
20.4	1	1	-4336.3603	-2812.884	-1030.4398	-1949.5739
20.5	1	1	-4437.0603	-2877.5991	-1053.1961	-1993.9979
20.6	1	1	-4540.0689	-2943.7979	-1076.4742	-2039.4403
20.7	1	1	-4645.4391	-3011.5143	-1100.2858	-2085.9244
20.8	1	1	-4753.2249	-3080.7832	-1124.6434	-2133.4743
20.9	1	1	-4863.4818	-3151.6401	-1149.5594	-2182.1142
21	1	1	-4976.2664	-3224.1215	-1175.0466	-2231.8693
21.1	1	1	-5091.6367	-3298.2645	-1201.1181	-2282.765
21.2	1	1	-5209.6519	-3374.1073	-1227.7873	-2334.8276
21.3	1	1	-5330.3727	-3451.6889	-1255.068	-2388.0837
21.4	1	1	-5453.8611	-3531.049	-1282.974	-2442.5608
21.5	1	1	-5580.1805	-3612.2286	-1311.5198	-2498.2867
21.6	1	1	-5709.3959	-3695.2692	-1340.7201	-2555.2903
21.7	1	1	-5841.5737	-3780.2136	-1370.5898	-2613.6006
21.8	1	1	-5976.7817	-3867.1054	-1401.1442	-2673.2478
21.9	1	1	-6115.0894	-3955.9892	-1432.3992	-2734.2624
22	1	1	-6256.5679	-4046.9107	-1464.3706	-2796.6759
22.1	1	1	-6401.29	-4139.9167	-1497.0751	-2860.5202
22.2	1	1	-6549.3298	-4235.0549	-1530.5293	-2925.8281
22.3	1	1	-6700.7636	-4332.3742	-1564.7505	-2992.6333
22.4	1	1	-6855.6691	-4431.9247	-1599.7562	-3060.9701
22.5	1	1	-7014.1259	-4533.7573	-1635.5644	-3130.8735
22.6	1	1	-7176.2155	-4637.9246	-1672.1936	-3202.3795
22.7	1	1	-7342.021	-4744.4799	-1709.6625	-3275.5248
22.8	1	1	-7511.6277	-4853.4782	-1747.9904	-3350.347
22.9	1	1	-7685.1228	-4964.9752	-1787.1971	-3426.8845
23	1	1	-7862.5954	-5079.0284	-1827.3025	-3505.1768
23.1	1	1	-8044.1366	-5195.6963	-1868.3274	-3585.2639
23.2	1	1	-8229.8398	-5315.039	-1910.2928	-3667.1871
23.3	1	1	-8419.8004	-5437.1176	-1953.2203	-3750.9884
23.4	1	1	-8614.1159	-5561.995	-1997.1319	-3836.711
23.5	1	1	-8812.8863	-5689.7352	-2042.0503	-3924.3987
23.6	1	1	-9016.2136	-5820.404	-2087.9984	-4014.0968
23.7	1	1	-9224.2023	-5954.0685	-2134.9999	-4105.8513
23.8	1	1	-9436.9592	-6090.7972	-2183.0789	-4199.7092
23.9	1	1	-9654.5938	-6230.6606	-2232.2602	-4295.719
24	1	1	-9877.2178	-6373.7305	-2282.569	-4393.9298
24.1	1	1	-10104.946	-6520.0803	-2334.0312	-4494.3922
24.2	1	1	-10337.894	-6669.7853	-2386.6731	-4597.1577
24.3	1	1	-10576.183	-6822.9223	-2440.522	-4702.2792
24.4	1	1	-10819.935	-6979.5701	-2495.6053	-4809.8107
24.5	1	1	-11069.275	-7139.8092	-2551.9515	-4919.8074
24.6	1	1	-11324.332	-7303.7219	-2609.5894	-5032.3259
24.7	1	1	-11585.236	-7471.3923	-2668.5487	-5147.4239
24.8	1	1	-11852.121	-7642.9068	-2728.8597	-5265.1606
24.9	1	1	-12125.124	-7818.3533	-2790.5534	-5385.5965
25	1	1	-12404.387	-7997.822	-2853.6614	-5508.7935
25.1	1	1	-12690.052	-8181.4051	-2918.2162	-5634.8148
25.2	1	1	-12982.266	-8369.197	-2984.251	-5763.7253
25.3	1	1	-13281.179	-8561.2942	-3051.7997	-5895.5911
25.4	1	1	-13586.944	-8757.7953	-3120.8969	-6030.48
25.5	1	1	-13899.72	-8958.8014	-3191.5783	-6168.4614
25.6	1	1	-14219.666	-9164.4156	-3263.8801	-6309.606
25.7	1	1	-14546.947	-9374.7436	-3337.8394	-6453.9865
25.8	1	1	-14881.732	-9589.8936	-3413.4944	-6601.677
25.9	1	1	-15224.191	-9809.976	-3490.8837	-6752.7534
26	1	1	-15574.502	-10035.104	-3570.0473	-6907.2934
26.1	1	1	-15932.843	-10265.393	-3651.0257	-7065.3762
26.2	1	1	-16299.4	-10500.962	-3733.8606	-7227.0832
26.3	1	1	-16674.361	-10741.931	-3818.5946	-7392.4975
26.4	1	1	-17057.917	-10988.425	-3905.2711	-7561.7039
26.5	1	1	-17450.267	-11240.569	-3993.9348	-7734.7896
26.6	1	1	-17851.612	-11498.495	-4084.6311	-7911.8433
26.7	1	1	-18262.158	-11762.333	-4177.4067	-8092.9561
26.8	1	1	-18682.116	-12032.22	-4272.3092	-8278.2211
26.9	1	1	-19111.702	-12308.294	-4369.3874	-8467.7333
27	1	1	-19551.136	-12590.698	-4468.6913	-8661.5903
27.1	1	1	-20000.645	-12879.576	-4570.2717	-8859.8915
27.2	1	1	-20460.459	-13175.076	-4674.1809	-9062.7389
27.3	1	1	-20930.814	-13477.351	-4780.4723	-9270.2368
27.4	1	1	-21411.953	-13786.556	-4889.2005	-9482.4916
27.5	1	1	-21904.122	-14102.85	-5000.4214	-9699.6126
27.6	1	1	-22407.574	-14426.394	-5114.1921	-9921.7111
27.7	1	1	-22922.568	-14757.357	-5230.571	-10148.901
27.8	1	1	-23449.369	-15095.907	-5349.618	-10381.3
27.9	1	1	-23988.247	-15442.218	-5471.3942	-10619.027
28	1	1	-24539.479	-15796.469	-5595.9623	-10862.204
28.1	1	1	-25103.349	-16158.841	-5723.3861	-11110.955
28.2	1	1	-25680.146	-16529.52	-5853.7312	-11365.41
28.3	1	1	-26270.166	-16908.698	-5987.0646	-11625.698
28.4	1	1	-26873.712	-17296.569	-6123.4547	-11891.953
28.5	1	1	-27491.096	-17693.332	-6262.9716	-12164.313
28.6	1	1	-28122.633	-18099.191	-6405.6871	-12442.916
28.7	1	1	-28768.649	-18514.354	-6551.6744	-12727.907
28.8	1	1	-29429.475	-18939.036	-6701.0085	-13019.431
28.9	1	1	-30105.451	-19373.453	-6853.7663	-13317.638
29	1	1	-30796.924	-19817.83	-7010.0261	-13622.683
29.1	1	1	-31504.249	-20272.395	-7169.8682	-13934.72
29.2	1	1	-32227.791	-20737.38	-7333.3749	-14253.911
29.3	1	1	-32967.92	-21213.026	-7500.63	-14580.42
29.4	1	1	-33725.017	-21699.576	-7671.7196	-14914.414
29.5	1	1	-34499.471	-22197.281	-7846.7315	-15256.066
29.6	1	1	-35291.679	-22706.396	-8025.7557	-15605.549
29.7	1	1	-36102.05	-23227.183	-8208.8841	-15963.045
29.8	1	1	-36930.999	-23759.909	-8396.2108	-16328.737
29.9	1	1	-37778.952	-24304.848	-8587.8322	-16702.813
30	1	1	-38646.345	-24862.28	-8783.8466	-17085.464
30.1	1	1	-39533.624	-25432.492	-8984.3547	-17476.888
30.2	1	1	-40441.244	-26015.776	-9189.4596	-17877.286
30.3	1	1	-41369.672	-26612.432	-9399.2667	-18286.863
30.4	1	1	-42319.384	-27222.767	-9613.8837	-18705.83
30.5	1	1	-43290.869	-27847.095	-9833.421	-19134.402
30.6	1	1	-44284.627	-28485.735	-10057.991	-19572.799
30.7	1	1	-45301.167	-29139.017	-10287.71	-20021.246
30.8	1	1	-46341.011	-29807.276	-10522.695	-20479.975
30.9	1	1	-47404.695	-30490.855	-10763.068	-20949.221
31	1	1	-48492.764	-31190.105	-11008.951	-21429.224
31.1	1	1	-49605.778	-31905.386	-11260.471	-21920.231
31.2	1	1	-50744.309	-32637.066	-11517.757	-22422.495
31.3	1	1	-51908.941	-33385.52	-11780.942	-22936.274
31.4	1	1	-53100.273	-34151.132	-12050.16	-23461.832
31.5	1	1	-54318.918	-34934.297	-12325.551	-23999.438
31.6	1	1	-55565.5	-35735.416	-12607.255	-24549.369
31.7	1	1	-56840.661	-36554.901	-12895.417	-25111.908
31.8	1	1	-58145.056	-37393.174	-13190.186	-25687.343
31.9	1	1	-59479.355	-38250.665	-13491.712	-26275.971
32	1	1	-60844.244	-39127.814	-13800.151	-26878.093
32.1	1	1	-62240.424	-40025.072	-14115.661	-27494.02
32.2	1	1	-63668.612	-40942.9	-14438.404	-28124.067
32.3	1	1	-65129.542	-41881.771	-14768.547	-28768.558
32.4	1	1	-66623.965	-42842.165	-15106.258	-29427.824
32.5	1	1	-68152.648	-43824.577	-15451.712	-30102.205
32.6	1	1	-69716.378	-44829.512	-15805.085	-30792.046
32.7	1	1	-71315.957	-45857.485	-16166.56	-31497.702
32.8	1	1	-72952.208	-46909.026	-16536.321	-32219.536
32.9	1	1	-74625.97	-47984.673	-16914.56	-32957.918
33	1	1	-76338.105	-49084.981	-17301.47	-33713.228
33.1	1	1	-78089.491	-50210.514	-17697.25	-34485.854
33.2	1	1	-79881.029	-51361.85	-18102.104	-35276.194
33.3	1	1	-81713.64	-52539.581	-18516.239	-36084.652
33.4	1	1	-83588.264	-53744.313	-18939.868	-36911.644
33.5	1	1	-85505.865	-54976.664	-19373.21	-37757.596
33.6	1	1	-87467.428	-56237.267	-19816.486	-38622.942
33.7	1	1	-89473.962	-57526.771	-20269.924	-39508.127
33.8	1	1	-91526.496	-58845.837	-20733.758	-40413.605
33.9	1	1	-93626.086	-60195.144	-21208.226	-41339.842
34	1	1	-95773.811	-61575.384	-21693.571	-42287.313
34.1	1	1	-97970.773	-62987.268	-22190.043	-43256.505
34.2	1	1	-100218.1	-64431.519	-22697.897	-44247.917
34.3	1	1	-102516.95	-65908.881	-23217.393	-45262.058
34.4	1	1	-104868.51	-67420.113	-23748.8	-46299.449
34.5	1	1	-107273.97	-68965.99	-24292.389	-47360.622
34.6	1	1	-109734.58	-70547.308	-24848.441	-48446.124
34.7	1	1	-112251.6	-72164.878	-25417.24	-49556.511
34.8	1	1	-114826.33	-73819.533	-25999.079	-50692.355
34.9	1	1	-117460.09	-75512.121	-26594.258	-51854.238
35	1	1	-120154.22	-77243.513	-27203.081	-53042.759
35.1	1	1	-122910.12	-79014.598	-27825.862	-54258.527
35.2	1	1	-125729.2	-80826.287	-28462.921	-55502.167
35.3	1	1	-128612.91	-82679.509	-29114.584	-56774.319
35.4	1	1	-131562.73	-84575.218	-29781.188	-58075.636
35.5	1	1	-134580.17	-86514.388	-30463.073	-59406.786
35.6	1	1	-137666.8	-88498.014	-31160.592	-60768.453
35.7	1	1	-140824.18	-90527.116	-31874.101	-62161.338
35.8	1	1	-144053.96	-92602.736	-32603.968	-63586.155
35.9	1	1	-147357.77	-94725.942	-33350.568	-65043.638
36	1	1	-150737.33	-96897.823	-34114.284	-66534.534
36.1	1	1	-154194.37	-99119.496	-34895.509	-68059.61
36.2	1	1	-157730.66	-101392.1	-35694.644	-69619.649
36.3	1	1	-161348.02	-103716.81	-36512.099	-71215.453
36.4	1	1	-165048.31	-106094.81	-37348.296	-72847.842
36.5	1	1	-168833.44	-108527.33	-38203.662	-74517.654
36.6	1	1	-172705.34	-111015.62	-39078.639	-76225.748
36.7	1	1	-176666.01	-113560.95	-39973.674	-77973.001
36.8	1	1	-180717.48	-116164.64	-40889.229	-79760.311
36.9	1	1	-184861.83	-118828.01	-41825.774	-81588.596
37	1	1	-189101.19	-121552.45	-42783.79	-83458.796
37.1	1	1	-193437.74	-124339.35	-43763.768	-85371.872
37.2	1	1	-197873.72	-127190.14	-44766.214	-87328.806
37.3	1	1	-202411.38	-130106.28	-45791.641	-89330.603
37.4	1	1	-207053.08	-133089.28	-46840.577	-91378.294
37.5	1	1	-211801.19	-136140.66	-47913.56	-93472.929
37.6	1	1	-216658.16	-139262	-49011.142	-95615.585
37.7	1	1	-221626.47	-142454.9	-50133.887	-97807.362
37.8	1	1	-226708.69	-145721	-51282.371	-100049.39
37.9	1	1	-231907.42	-149061.98	-52457.185	-102342.81
38	1	1	-237225.33	-152479.55	-53658.933	-104688.82
38.1	1	1	-242665.16	-155975.47	-54888.232	-107088.6
38.2	1	1	-248229.7	-159551.53	-56145.712	-109543.41
38.3	1	1	-253921.81	-163209.58	-57432.022	-112054.49
38.4	1	1	-259744.42	-166951.49	-58747.821	-114623.14
38.5	1	1	-265700.52	-170779.19	-60093.785	-117250.68
38.6	1	1	-271793.16	-174694.64	-61470.607	-119938.45
38.7	1	1	-278025.48	-178699.86	-62878.993	-122687.85
38.8	1	1	-284400.68	-182796.9	-64319.667	-125500.28
38.9	1	1	-290922.03	-186987.86	-65793.37	-128377.18
39	1	1	-297592.89	-191274.91	-67300.858	-131320.04
39.1	1	1	-304416.69	-195660.24	-68842.906	-134330.36
39.2	1	1	-311396.92	-200146.1	-70420.307	-137409.7
39.3	1	1	-318537.19	-204734.81	-72033.871	-140559.64
39.4	1	1	-325841.14	-209428.71	-73684.427	-143781.79
39.5	1	1	-333312.55	-214230.23	-75372.822	-147077.81
39.6	1	1	-340955.24	-219141.82	-77099.926	-150449.39
39.7	1	1	-348773.14	-224166.02	-78866.624	-153898.27
39.8	1	1	-356770.28	-229305.4	-80673.825	-157426.21
39.9	1	1	-364950.75	-234562.6	-82522.457	-161035.04
40	1	1	-373318.77	-239940.32	-84413.471	-164726.6
40.1	1	1	-381878.63	-245441.34	-86347.837	-168502.79
40.2	1	1	-390634.73	-251068.47	-88326.549	-172365.55
40.3	1	1	-399591.57	-256824.6	-90350.625	-176316.87
40.4	1	1	-408753.75	-262712.7	-92421.104	-180358.78
40.5	1	1	-418125.98	-268735.79	-94539.051	-184493.35
40.6	1	1	-427713.07	-274896.96	-96705.552	-188722.71
40.7	1	1	-437519.96	-281199.37	-98921.722	-193049.03
40.8	1	1	-447551.67	-287646.28	-101188.7	-197474.53
40.9	1	1	-457813.37	-294240.98	-103507.65	-202001.49
41	1	1	-468310.32	-300986.87	-105879.76	-206632.23
41.1	1	1	-479047.92	-307887.42	-108306.25	-211369.14
41.2	1	1	-490031.69	-314946.17	-110788.38	-216214.64
41.3	1	1	-501267.27	-322166.74	-113327.41	-221171.23
41.4	1	1	-512760.43	-329552.85	-115924.64	-226241.45
41.5	1	1	-524517.08	-337108.29	-118581.42	-231427.91
41.6	1	1	-536543.26	-344836.94	-121299.11	-236733.27
41.7	1	1	-548845.15	-352742.78	-124079.1	-242160.26
41.8	1	1	-561429.06	-360829.86	-126922.83	-247711.67
41.9	1	1	-574301.47	-369102.34	-129831.75	-253390.35
42	1	1	-587468.99	-377564.48	-132807.36	-259199.22
42.1	1	1	-600938.38	-386220.62	-135851.19	-265141.26
42.2	1	1	-614716.57	-395075.2	-138964.8	-271219.52
42.3	1	1	-628810.63	-404132.78	-142149.79	-277437.13
42.4	1	1	-643227.8	-413398.02	-145407.8	-283797.28
42.5	1	1	-657975.5	-422875.66	-148740.5	-290303.25
42.6	1	1	-673061.3	-432570.59	-152149.6	-296958.37
42.7	1	1	-688492.95	-442487.77	-155636.86	-303766.06
42.8	1	1	-704278.38	-452632.32	-159204.07	-310729.82
42.9	1	1	-720425.7	-463009.44	-162853.06	-317853.23
43	1	1	-736943.21	-473624.45	-166585.7	-325139.95
43.1	1	1	-753839.4	-484482.83	-170403.92	-332593.72
43.2	1	1	-771122.94	-495590.14	-174309.67	-340218.37
43.3	1	1	-788802.71	-506952.09	-178304.97	-348017.83
43.4	1	1	-806887.81	-518574.52	-182391.86	-355996.09
43.5	1	1	-825387.52	-530463.4	-186572.44	-364157.26
43.6	1	1	-844311.35	-542624.85	-190848.86	-372505.53
43.7	1	1	-863669.01	-555065.1	-195223.33	-381045.18
43.8	1	1	-883470.47	-567790.55	-199698.08	-389780.62
43.9	1	1	-903725.89	-580807.74	-204275.42	-398716.32
44	1	1	-924445.67	-594123.36	-208957.7	-407856.88
44.1	1	1	-945640.47	-607744.25	-213747.33	-417206.99
44.2	1	1	-967321.17	-621677.41	-218646.75	-426771.46
44.3	1	1	-989498.92	-635929.99	-223658.5	-436555.2
44.4	1	1	-1012185.1	-650509.33	-228785.15	-446563.23
44.5	1	1	-1035391.4	-665422.9	-234029.33	-456800.71
44.6	1	1	-1059129.7	-680678.38	-239393.74	-467272.89
44.7	1	1	-1083412.2	-696283.59	-244881.13	-477985.15
44.8	1	1	-1108251.4	-712246.57	-250494.32	-488943
44.9	1	1	-1133660.1	-728575.51	-256236.2	-500152.06
45	1	1	-1159651.3	-745278.8	-262109.71	-511618.1
45.1	1	1	-1186238.3	-762365.03	-268117.87	-523347
45.2	1	1	-1213434.9	-779842.97	-274263.78	-535344.8
45.3	1	1	-1241254.9	-797721.6	-280550.59	-547617.65
45.4	1	1	-1269712.8	-816010.11	-286981.53	-560171.87
45.5	1	1	-1298823.1	-834717.89	-293559.89	-573013.9
45.6	1	1	-1328600.7	-853854.57	-300289.08	-586150.34
45.7	1	1	-1359061	-873429.96	-307172.53	-599587.94
45.8	1	1	-1390219.6	-893454.13	-314213.79	-613333.61
45.9	1	1	-1422092.6	-913937.37	-321416.48	-627394.41
46	1	1	-1454696.3	-934890.21	-328784.29	-641777.56
46.1	1	1	-1488047.4	-956323.4	-336321.02	-656490.45
46.2	1	1	-1522163.2	-978247.95	-344030.53	-671540.65
46.3	1	1	-1557061	-1000675.1	-351916.78	-686935.88
46.4	1	1	-1592758.9	-1023616.5	-359983.83	-702684.06
46.5	1	1	-1629275.2	-1047083.8	-368235.83	-718793.27
46.6	1	1	-1666628.7	-1071089.1	-376677	-735271.8
46.7	1	1	-1704838.5	-1095644.7	-385311.7	-752128.11
46.8	1	1	-1743924.3	-1120763.3	-394144.35	-769370.86
46.9	1	1	-1783906.2	-1146457.8	-403179.5	-787008.91
47	1	1	-1824804.7	-1172741.3	-412421.78	-805051.33
47.1	1	1	-1866640.8	-1199627.4	-421875.95	-823507.38
47.2	1	1	-1909436	-1227129.8	-431546.86	-842386.54
47.3	1	1	-1953212.4	-1255262.8	-441439.48	-861698.52
47.4	1	1	-1997992.3	-1284040.7	-451558.9	-881453.25
47.5	1	1	-2043798.9	-1313478.4	-461910.31	-901660.86
47.6	1	1	-2090655.6	-1343591	-472499.03	-922331.75
47.7	1	1	-2138586.5	-1374393.9	-483330.51	-943476.52
47.8	1	1	-2187616.2	-1405903	-494410.31	-965106.06
47.9	1	1	-2237770	-1438134.5	-505744.12	-987231.47
48	1	1	-2289073.6	-1471104.8	-517337.76	-1009864.1
48.1	1	1	-2341553.4	-1504831.1	-529197.19	-1033015.6
48.2	1	1	-2395236.3	-1539330.5	-541328.51	-1056697.9
48.3	1	1	-2450150	-1574620.9	-553737.95	-1080923.1
48.4	1	1	-2506322.5	-1610720.3	-566431.88	-1105703.7
48.5	1	1	-2563782.9	-1647647.4	-579416.83	-1131052.4
48.6	1	1	-2622560.5	-1685421	-592699.47	-1156982.2
48.7	1	1	-2682685.7	-1724060.6	-606286.62	-1183506.5
48.8	1	1	-2744189.3	-1763586	-620185.26	-1210638.9
48.9	1	1	-2807102.9	-1804017.6	-634402.54	-1238393.3
49	1	1	-2871458.8	-1845376.1	-648945.76	-1266784
49.1	1	1	-2937290.1	-1887682.7	-663822.4	-1295825.6
49.2	1	1	-3004630.7	-1930959.3	-679040.09	-1325532.9
49.3	1	1	-3073515.1	-1975228	-694606.65	-1355921.4
49.4	1	1	-3143978.7	-2020511.6	-710530.09	-1387006.5
49.5	1	1	-3216057.7	-2066833.4	-726818.58	-1418804.2
49.6	1	1	-3289789.2	-2114217.1	-743480.5	-1451330.9
49.7	1	1	-3365211	-2162687.1	-760524.4	-1484603.4
49.8	1	1	-3442361.9	-2212268.3	-777959.05	-1518638.6
49.9	1	1	-3521281.6	-2262986.3	-795793.39	-1553454.1


==> graphics/data/tubularreactor_dt_learnfb_train.dat <==
1	-5.8363146e+10
2	-7.6218943e+12
3	-8.5503608e+12
4	-1.6599158e+13
5	-1.1802015e+13
6	-2.4700645e+13
7	-1.0484556e+13
8	-1.7384527e+13
9	-1.5024057e+14
10	-3.9186779e+13
11	-7.3531857e+13
12	-1.8043773e+13
13	-2.9190807e+14
14	-5.916881e+14
15	-6.4030247e+13
16	-2.1117903e+14
17	-3.0977605e+14
18	-8.3426042e+13
19	-3.8462758e+14
20	-1.8043696e+14
21	-7.064998e+13
22	-2.2630885e+14
23	-8.2232198e+13
24	-2.4630721e+14
25	-8.2699149e+14
26	-7.2165767e+13
27	-1.4061584e+14
28	-2.0368607e+14
29	-2.0129103e+14
30	-5.4117965e+14
31	-3.2618535e+14
32	-9.0696805e+14
33	-3.3833486e+14
34	-3.5866505e+13
35	-3.0538854e+13
36	-6.7830111e+14
37	-4.1591093e+13
38	-6.7854899e+13
39	-2.8388148e+13
40	-1.2760477e+15
41	-3.7035761e+13
42	-6.2990726e+13
43	-3.9942307e+15
44	-1.7479154e+15
45	-1.1981548e+14
46	-1.4127521e+14
47	-1.9717159e+14
48	-1.6326725e+15
49	-1.1094489e+14
50	-2.8181044e+14
51	-1.7969504e+14
52	-1.263449e+14
53	-3.2318032e+15
54	-1.6298033e+14
55	-4.9778083e+13
56	-2.1440741e+14
57	-3.29595e+14
58	-7.972801e+13
59	-4.9748699e+14
60	-3.2642641e+15
61	-1.1998455e+14
62	-1.7742991e+14
63	-2.2806653e+15
64	-2.4705765e+15
65	-6.4192325e+15
66	-3.6384872e+13
67	-2.7718243e+14
68	-2.5452124e+15
69	-7.3283396e+13
70	-6.9308453e+15
71	-4.4711664e+13
72	-4.3275198e+14
73	-4.6217204e+14
74	-1.2515115e+14
75	-2.7733068e+14
76	-2.3122083e+15
77	-1.2798283e+14
78	-1.275858e+14
79	-2.2154485e+15
80	-3.6979887e+15
81	-8.7118188e+14
82	-3.8920997e+15
83	-1.4205802e+15
84	-4.1066567e+15
85	-2.803361e+14
86	-2.5547009e+14
87	-1.1890973e+14
88	-1.6491801e+15
89	-2.3509206e+14
90	-1.0054902e+15
91	-1.5008337e+15
92	-1.3995953e+15
93	-2.8587647e+15
94	-2.6523343e+13
95	-1.1926748e+16
96	-7.5091232e+15
97	-2.2725583e+14
98	-1.9049698e+15
99	-1.4230699e+16
100	-2.4150482e+15
101	-6.497707e+15
102	-5.1102385e+15
103	-6.1310464e+15
104	-6.4070441e+14
105	-6.4288464e+14
106	-1.169907e+16
107	-3.4418082e+15
108	-2.4787108e+15
109	-4.2348273e+15
110	-1.1601099e+14
111	-3.2795195e+13
112	-1.123887e+14
113	-7.3250538e+14
114	-8.954253e+14
115	-1.2637821e+16
116	-3.752976e+14
117	-5.3330051e+13
118	-2.1784498e+16
119	-4.3257149e+13
120	-3.8963168e+15
121	-1.5293008e+16
122	-1.9906862e+16
123	-1.3677286e+14
124	-1.179098e+16
125	-1.3384829e+14
126	-5.1224435e+13
127	-2.3351544e+16
128	-2.3342321e+16
129	-2.4253381e+15
130	-1.6800763e+16
131	-5.2757129e+13
132	-4.3623316e+13
133	-2.4323405e+16
134	-7.1834361e+15
135	-4.9890894e+15
136	-5.9502406e+13
137	-4.7791101e+13
138	-2.3857163e+16
139	-5.4660175e+15
140	-3.5705366e+14
141	-5.3763566e+13
142	-8.0980844e+13
143	-1.7855222e+14
144	-2.9779999e+14
145	-1.6952547e+14
146	-1.1540527e+14
147	-7.5987266e+13
148	-1.7372421e+15
149	-4.2762061e+13
150	-1.9528006e+14
151	-2.4812744e+16
152	-3.9443849e+15
153	-6.8740959e+13
154	-7.3488721e+15
155	-1.1566896e+16
156	-2.3449719e+16
157	-1.8730344e+15
158	-8.2770502e+13
159	-2.3510641e+14
160	-1.3169084e+16
161	-3.2495078e+15
162	-1.1521462e+16
163	-4.9717736e+13
164	-7.1154701e+14
165	-4.7797428e+13
166	-1.2746689e+15
167	-1.7447423e+15
168	-3.0491162e+15
169	-1.927626e+14
170	-3.5207537e+16
171	-4.7361556e+15
172	-1.9415544e+16
173	-7.1724616e+14
174	-6.0012448e+14
175	-1.3523473e+15
176	-1.9110111e+16
177	-2.1493354e+14
178	-1.5814011e+14
179	-2.0203732e+14
180	-1.9131194e+14
181	-2.0824423e+14
182	-3.3037134e+15
183	-3.4252085e+16
184	-2.915039e+14
185	-1.0707209e+15
186	-5.5278228e+14
187	-5.4594054e+14
188	-4.8862918e+13
189	-8.6843342e+13
190	-2.4897755e+14
191	-9.1665383e+13
192	-1.6581471e+15
193	-3.7836545e+14
194	-4.2852768e+14
195	-4.9376937e+14
196	-3.5410739e+16
197	-4.5971538e+16
198	-4.4785634e+15
199	-2.8101656e+14
200	-1.7346927e+15
201	-8.4201724e+13
202	-3.0632584e+16
203	-1.115449e+15
204	-1.8570624e+14
205	-2.7459955e+14
206	-4.7309961e+14
207	-2.1328467e+15
208	-3.1589624e+14
209	-6.1021871e+16
210	-1.4489115e+14
211	-8.5052349e+15
212	-4.1415248e+14
213	-2.2491955e+16
214	-1.4508055e+15
215	-1.0819353e+14
216	-1.4494957e+15
217	-1.0685972e+15
218	-4.874424e+14
219	-6.9450352e+13
220	-2.9544262e+16
221	-1.5312574e+14
222	-9.3495845e+15
223	-3.7621957e+14
224	-7.9358786e+13
225	-1.0476442e+14
226	-4.7509601e+15
227	-3.5036768e+15
228	-7.0169857e+13
229	-8.5864797e+14
230	-3.2047599e+14
231	-9.2386749e+14
232	-8.0960914e+14
233	-6.610292e+14
234	-3.3728763e+14
235	-2.2917589e+15
236	-2.2833047e+16
237	-8.3577828e+14
238	-1.6031601e+16
239	-1.9379306e+16
240	-2.977187e+14
241	-5.1781026e+16
242	-1.8340301e+15
243	-7.3569557e+13
244	-6.7753105e+16
245	-1.9114124e+14
246	-4.8222577e+14
247	-3.644969e+14
248	-8.2517308e+16
249	-1.1358311e+15
250	-7.1644041e+14
251	-1.1061002e+15
252	-4.0914144e+14
253	-8.4471266e+16
254	-1.2876123e+15
255	-4.9870306e+13
256	-6.430185e+14
257	-3.2868594e+15
258	-8.537119e+16
259	-2.7039708e+14
260	-2.3872123e+14
261	-2.9111331e+14
262	-2.684736e+14
263	-6.7772193e+13
264	-5.1290697e+16
265	-1.492802e+14
266	-1.9283472e+15
267	-1.7773467e+15
268	-1.5234607e+14
269	-6.1675804e+14
270	-7.9084406e+14
271	-1.1797316e+15
272	-2.0117758e+14
273	-3.6354571e+15
274	-1.3660969e+15
275	-2.2001572e+15
276	-4.1280536e+16
277	-3.3196559e+16
278	-2.7282491e+15
279	-9.665904e+13
280	-5.284333e+13
281	-1.5620064e+15
282	-8.8027502e+14
283	-9.8723993e+13
284	-1.8311175e+15
285	-1.4936222e+15
286	-1.2091158e+15
287	-2.1599552e+15
288	-5.2522343e+14
289	-4.9148293e+13
290	-7.5560397e+14
291	-2.2494043e+15
292	-1.5101473e+14
293	-1.474016e+15
294	-1.8952473e+15
295	-9.3416575e+14
296	-2.0901768e+15
297	-9.7756622e+14
298	-8.208403e+16
299	-5.5407038e+13
300	-2.1865346e+15
301	-4.3724003e+15
302	-1.1619686e+14
303	-6.2997061e+14
304	-3.7956406e+16
305	-1.5876346e+15
306	-3.2507793e+15
307	-2.8803974e+15
308	-3.3233142e+15
309	-1.3265664e+14
310	-4.8020107e+16
311	-2.9980197e+14
312	-3.0675921e+15
313	-1.686703e+14
314	-2.7370171e+15
315	-3.0891139e+15
316	-9.7707588e+13
317	-6.025658e+15
318	-4.4402442e+15
319	-6.7097838e+13
320	-4.3886469e+15
321	-7.9992464e+15
322	-2.2369667e+14
323	-3.7515527e+15
324	-9.953548e+14
325	-8.9884618e+16
326	-1.9240351e+14
327	-4.2999004e+15
328	-1.1401825e+15
329	-4.056052e+14
330	-1.9613064e+15
331	-4.3381854e+15
332	-8.8246135e+13
333	-3.3482669e+14
334	-3.179662e+14
335	-1.7686049e+16
336	-1.1175302e+17
337	-2.4202633e+14
338	-3.3231363e+15
339	-2.6374713e+15
340	-1.400116e+15
341	-1.552939e+14
342	-4.3040783e+14
343	-2.9779387e+15
344	-8.7573063e+13
345	-1.1785111e+15
346	-5.4836853e+15
347	-2.2112629e+14
348	-1.7236644e+15
349	-2.9849334e+14
350	-5.7812085e+16
351	-1.5026485e+15
352	-1.2238041e+16
353	-1.5226756e+15
354	-1.4019651e+15
355	-2.3868268e+15
356	-6.8504813e+16
357	-4.3775438e+15
358	-1.4673642e+15
359	-2.6416008e+16
360	-1.1551373e+16
361	-1.649364e+15
362	-6.6752248e+15
363	-3.0134578e+15
364	-1.0975917e+14
365	-4.7926198e+16
366	-7.2094228e+15
367	-5.7263547e+15
368	-1.5251031e+15
369	-1.0573461e+16
370	-1.3980963e+16
371	-2.3537061e+15
372	-8.0438747e+13
373	-1.3518056e+15
374	-9.9741059e+14
375	-4.8529377e+13
376	-1.371897e+16
377	-5.3701262e+15
378	-5.5715252e+13
379	-2.8510705e+16
380	-2.9418565e+15
381	-7.1593171e+15
382	-2.9628538e+15
383	-4.2824397e+15
384	-6.3614265e+14
385	-3.0305246e+15
386	-4.2316805e+15
387	-7.8505167e+15
388	-8.0831539e+15
389	-1.0136588e+16
390	-1.8247521e+16
391	-3.5729307e+15
392	-7.8005322e+15
393	-3.2209774e+14
394	-1.380823e+14
395	-1.5938355e+17
396	-1.6150658e+16
397	-1.8964743e+16
398	-2.0489302e+15
399	-3.3714419e+14
400	-7.4632217e+15
401	-1.4607414e+16
402	-6.5108338e+13
403	-1.0794691e+15
404	-1.3558417e+15
405	-4.1666602e+14
406	-3.0447193e+15
407	-2.5160532e+15
408	-2.1530383e+16
409	-1.4938005e+16
410	-1.0013654e+15
411	-2.2303449e+15
412	-6.5789951e+14
413	-5.2641719e+16
414	-5.0173521e+16
415	-1.875909e+16
416	-3.2789961e+15
417	-1.1463285e+16
418	-1.5168895e+16
419	-2.0781277e+14
420	-7.8147477e+14
421	-1.1379543e+16
422	-7.4043976e+14
423	-1.3333979e+17
424	-1.7540719e+16
425	-3.8118669e+14
426	-5.0349393e+15
427	-6.1089594e+14
428	-1.411632e+14
429	-1.0968888e+15
430	-5.3050554e+15
431	-2.4668893e+15
432	-3.3712713e+15
433	-5.1604662e+15
434	-6.9508401e+15
435	-4.0215457e+15
436	-5.2815639e+15
437	-3.4965533e+15
438	-4.1761301e+15
439	-5.1909562e+14
440	-1.2415679e+14
441	-4.6371273e+15
442	-9.9464661e+14
443	-3.6571597e+14
444	-1.0460104e+15
445	-9.6066306e+15
446	-3.4837077e+15
447	-7.6278341e+14
448	-4.475915e+13
449	-8.8840613e+15
450	-4.9208484e+16
451	-4.6277604e+14
452	-1.1716039e+14
453	-6.8749184e+14
454	-1.0491054e+15
455	-3.4045803e+14
456	-2.1202533e+16
457	-6.7374782e+15
458	-1.9184018e+16
459	-6.6634175e+15
460	-4.5092332e+16
461	-2.3245019e+15
462	-2.0992215e+15
463	-2.6288453e+16
464	-3.3299659e+15
465	-1.0450734e+16
466	-8.3433894e+15
467	-1.544327e+16
468	-6.8377547e+16
469	-5.3473981e+16
470	-3.3704784e+15
471	-3.6534789e+14
472	-4.2404761e+14
473	-1.6998139e+14
474	-2.6279243e+16
475	-2.0059274e+16
476	-7.1696761e+15
477	-2.9173698e+15
478	-7.7540239e+14
479	-1.0521501e+15
480	-3.054063e+15
481	-9.8989836e+15
482	-2.0979389e+16
483	-4.7315573e+13
484	-7.7649501e+15
485	-1.0612545e+17
486	-1.0795596e+16
487	-3.1555416e+15
488	-3.617981e+15
489	-7.5956193e+14
490	-8.4260452e+15
491	-3.5243929e+14
492	-6.8475477e+16
493	-1.2614081e+16
494	-5.5854388e+15
495	-4.3793381e+15
496	-7.1912504e+15
497	-7.5031149e+16
498	-3.7002255e+16
499	-1.1840638e+16
500	-3.9625484e+15
501	-2.9787964e+16
502	-3.3149102e+14
503	-4.3672122e+15
504	-7.1394516e+15
505	-1.5758007e+15
506	-4.9853632e+16
507	-4.0009003e+14
508	-1.0496624e+16
509	-4.3021928e+16
510	-2.0988513e+15
511	-5.6883853e+16
512	-9.614051e+15
513	-5.1097805e+16
514	-5.5581259e+16
515	-1.3196272e+17
516	-7.6748053e+16
517	-8.0264132e+15
518	-1.3807868e+15
519	-2.3716837e+16
520	-1.4261366e+14
521	-5.5432946e+15
522	-3.5598561e+15
523	-5.5203596e+14
524	-1.4589971e+15
525	-6.0365774e+15
526	-3.0630755e+16
527	-1.3482726e+17
528	-6.555595e+16
529	-2.075644e+16
530	-2.3337712e+17
531	-3.8455095e+16
532	-5.4828828e+16
533	-9.7247441e+15
534	-3.4467341e+15
535	-4.1520232e+15
536	-3.9318769e+15
537	-8.7430372e+16
538	-5.8795167e+16
539	-1.0366416e+16
540	-8.2517738e+13
541	-5.0703336e+16
542	-4.4187772e+16
543	-3.995586e+15
544	-3.411437e+16
545	-8.5335316e+15
546	-4.6589055e+13
547	-7.2788044e+14
548	-5.7283664e+16
549	-9.6947657e+16
550	-1.2513987e+16
551	-7.9674057e+15
552	-9.6098236e+16
553	-3.2193504e+16
554	-5.7596959e+16
555	-6.0253285e+16
556	-1.6492348e+16
557	-1.1691861e+17
558	-2.7359641e+15
559	-1.3968556e+14
560	-1.1630564e+16
561	-1.5926109e+17
562	-7.3304586e+15
563	-5.5063692e+16
564	-2.3057681e+16
565	-8.3318075e+15
566	-4.4051597e+15
567	-6.3449692e+15
568	-3.9612475e+15
569	-8.9559918e+16
570	-3.4104401e+16
571	-1.759594e+17
572	-6.204083e+15
573	-6.7981048e+16
574	-3.1285947e+16
575	-3.5363427e+16
576	-7.6301645e+13
577	-1.0713543e+16
578	-6.3971565e+15
579	-1.1834718e+16
580	-1.6575769e+16
581	-4.7716347e+16
582	-3.6956389e+16
583	-1.3723321e+16
584	-6.2697848e+15
585	-6.1015629e+14
586	-4.7149135e+14
587	-3.3497344e+16
588	-1.6532444e+17
589	-8.0539069e+16
590	-2.7121921e+16
591	-5.7453917e+16
592	-3.7686357e+15
593	-1.5319301e+16
594	-4.1128734e+16
595	-1.0837196e+16
596	-1.0039234e+15
597	-1.341356e+15
598	-1.0873399e+16
599	-7.3956634e+14
600	-6.663228e+13
601	-1.4445379e+16
602	-1.1817763e+16
603	-1.4358316e+16
604	-3.1494657e+17
605	-8.3206281e+15
606	-2.2964144e+15
607	-3.3028859e+16
608	-1.9826965e+17
609	-1.6088416e+17
610	-3.2587114e+16
611	-1.7136183e+16
612	-2.487608e+17
613	-6.4459705e+16
614	-5.6348179e+16
615	-6.6312306e+14
616	-6.8770485e+16
617	-1.4218512e+16
618	-5.740013e+16
619	-6.8481469e+16
620	-7.277957e+15
621	-1.2323348e+16
622	-9.5173676e+16
623	-2.4753934e+17
624	-8.8943592e+16
625	-1.0730791e+15
626	-1.9077598e+16
627	-6.9683677e+16
628	-2.3852638e+16
629	-1.5335238e+17
630	-6.0847791e+14
631	-1.1289853e+16
632	-3.0553581e+16
633	-2.4807678e+16
634	-7.1576144e+15
635	-2.0627928e+16
636	-1.794277e+16
637	-4.8580748e+16
638	-3.2807156e+17
639	-3.2898496e+16
640	-1.9591954e+16
641	-1.8417785e+17
642	-3.6066483e+17
643	-4.729427e+16
644	-1.3599043e+17
645	-5.9923221e+16
646	-2.0308072e+17
647	-2.250746e+17
648	-1.1159412e+15
649	-7.9465393e+15
650	-3.8509135e+14
651	-2.5951135e+16
652	-8.9124173e+16
653	-1.8081784e+17
654	-2.7597661e+16
655	-3.3211518e+17
656	-1.0832767e+16
657	-7.4869694e+15
658	-3.1060196e+16
659	-1.7665121e+16
660	-4.2153226e+15
661	-1.0897086e+17
662	-7.1683473e+16
663	-3.1094371e+16
664	-7.0118857e+15
665	-1.1929123e+16
666	-8.823733e+16
667	-3.3595143e+14
668	-4.093253e+16
669	-2.9014304e+15
670	-9.2819e+16
671	-6.6504485e+17
672	-1.64668e+16
673	-8.368886e+15
674	-5.8133193e+16
675	-1.3414042e+16
676	-2.6610449e+16
677	-1.6341422e+15
678	-9.9111881e+16
679	-3.8773179e+17
680	-1.6646067e+16
681	-1.9380573e+17
682	-3.0038542e+16
683	-2.2151731e+15
684	-1.1625259e+14
685	-1.3264114e+17
686	-1.5000098e+17
687	-4.416664e+16
688	-2.2766204e+16
689	-4.0567918e+16
690	-2.161244e+17
691	-1.500775e+17
692	-4.4119558e+16
693	-3.6819911e+17
694	-2.317035e+15
695	-5.1480738e+16
696	-7.1526339e+16
697	-4.0515352e+17
698	-2.338504e+17
699	-9.5977053e+16
700	-1.9682689e+17
701	-1.2340624e+15
702	-4.0754743e+16
703	-1.6177844e+15
704	-1.9301814e+17
705	-5.7403174e+16
706	-3.6186506e+17
707	-3.364879e+15
708	-4.1864442e+17
709	-8.8941254e+16
710	-2.6331949e+16
711	-1.2878954e+16
712	-9.8308147e+16
713	-5.5678215e+16
714	-7.7651651e+16
715	-1.1874582e+17
716	-3.1335544e+16
717	-1.4027934e+15
718	-3.8885895e+16
719	-1.7075875e+15
720	-3.8575906e+17
721	-4.0749993e+15
722	-4.2114402e+17
723	-2.5360154e+17
724	-5.3838911e+17
725	-1.1857532e+14
726	-8.7924452e+15
727	-1.3506529e+15
728	-4.4965311e+15
729	-2.4286822e+16
730	-1.7068897e+15
731	-1.468806e+16
732	-1.3717696e+17
733	-1.6755824e+17
734	-7.8761948e+16
735	-4.753547e+16
736	-9.6585817e+15
737	-1.8773405e+17
738	-3.9763907e+16
739	-3.0996999e+17
740	-7.5736744e+16
741	-7.2034804e+16
742	-4.9459484e+16
743	-2.549837e+16
744	-4.1511897e+16
745	-3.7780248e+16
746	-4.2047357e+17
747	-4.1469038e+16
748	-8.9024875e+13
749	-6.4456519e+15
750	-3.6440844e+14
751	-2.1428823e+17
752	-7.8988813e+16
753	-6.3667578e+16
754	-2.4136304e+16
755	-3.3055973e+15
756	-5.4892424e+16
757	-5.2050344e+16
758	-2.3542211e+15
759	-1.695765e+17
760	-4.1621435e+16
761	-1.5412663e+17
762	-6.0893247e+16
763	-2.5830408e+17
764	-1.5622831e+17
765	-4.9707164e+17
766	-2.0169309e+16
767	-5.0788937e+17
768	-9.8871518e+14
769	-2.705532e+16
770	-3.5281411e+17
771	-1.630054e+15
772	-8.4841018e+13
773	-4.2115873e+16
774	-2.9772123e+17
775	-1.5039325e+17
776	-3.0472655e+16
777	-3.5858914e+16
778	-1.4394825e+15
779	-1.6645514e+17
780	-2.5490009e+16
781	-1.0563164e+14
782	-5.3985485e+16
783	-2.3840657e+17
784	-7.2067574e+16
785	-5.941348e+15
786	-2.4903157e+16
787	-1.9430113e+15
788	-2.1830092e+16
789	-1.0483281e+14
790	-3.5550608e+17
791	-7.0261355e+15
792	-1.7174518e+14
793	-2.861602e+17
794	-9.6603943e+13
795	-1.435694e+17
796	-3.8367392e+16
797	-8.292156e+16
798	-5.6115597e+17
799	-2.400708e+17
800	-2.689532e+17
801	-1.3059442e+17
802	-7.7026833e+16
803	-4.4594672e+16
804	-1.4825316e+17
805	-1.2964195e+16
806	-1.5386998e+17
807	-1.6658224e+14
808	-2.1511836e+17
809	-1.5275347e+17
810	-5.4796786e+16
811	-1.0443715e+16
812	-8.5388597e+16
813	-2.6317852e+16
814	-1.2382859e+16
815	-8.6546684e+16
816	-8.4603792e+17
817	-1.615592e+16
818	-8.680668e+16
819	-9.913451e+13
820	-1.7871189e+16
821	-1.490788e+14
822	-5.0581626e+17
823	-1.6305447e+17
824	-2.1874568e+15
825	-7.6560204e+16
826	-6.9788179e+17
827	-1.9041421e+16
828	-6.7070045e+16
829	-5.9862117e+17
830	-4.5031984e+17
831	-1.6840367e+17
832	-2.4965009e+17
833	-1.0128647e+17
834	-9.799646e+13
835	-2.5664899e+17
836	-7.9374794e+16
837	-8.06157e+15
838	-4.4258047e+17
839	-2.3403635e+16
840	-4.2599077e+17
841	-5.3982488e+16
842	-7.5386819e+16
843	-1.0249061e+18
844	-6.8918079e+17
845	-3.3259955e+17
846	-7.4858795e+14
847	-6.5369602e+16
848	-8.4167768e+17
849	-1.9501305e+16
850	-1.7311562e+17
851	-4.5408178e+14
852	-1.6507972e+16
853	-2.660697e+17
854	-4.1370908e+16
855	-4.2247066e+16
856	-2.1351143e+17
857	-1.2066525e+17
858	-3.5752212e+16
859	-9.4463576e+17
860	-3.6426363e+17
861	-9.5824643e+16
862	-3.6646911e+16
863	-2.0164531e+17
864	-3.4500601e+14
865	-9.0557433e+13
866	-1.0521751e+16
867	-9.2441344e+13
868	-3.807338e+16
869	-1.193074e+14
870	-4.5264386e+15
871	-1.7105757e+17
872	-1.0324636e+18
873	-2.2102998e+17
874	-8.1432234e+17
875	-5.9404722e+15
876	-1.045695e+16
877	-1.6810719e+16
878	-2.4570621e+17
879	-1.8374716e+17
880	-1.3722539e+14
881	-2.1174784e+17
882	-4.0544537e+16
883	-6.1041909e+17
884	-7.0505553e+17
885	-1.9039286e+14
886	-1.7368832e+17
887	-1.5482081e+15
888	-4.6491339e+17
889	-5.2963552e+17
890	-5.6021337e+17
891	-1.0331654e+17
892	-3.576038e+17
893	-1.1343861e+14
894	-2.0139956e+16
895	-1.9283959e+17
896	-2.9258413e+17
897	-2.3467219e+17
898	-9.3404858e+13
899	-1.1826767e+18
900	-2.433348e+17
901	-9.8176954e+13
902	-3.0333276e+17
903	-2.0652355e+17
904	-9.7175928e+17
905	-3.7872868e+17
906	-3.4721944e+17
907	-8.193342e+17
908	-1.0380847e+14
909	-5.2276039e+14
910	-1.0986521e+16
911	-1.396597e+14
912	-2.6191973e+17
913	-7.5031672e+15
914	-1.6141006e+14
915	-2.429628e+17
916	-8.7178175e+13
917	-1.0189806e+18
918	-1.4295024e+17
919	-4.863454e+17
920	-1.3802812e+16
921	-6.1570294e+17
922	-3.0252557e+15
923	-1.8136654e+16
924	-2.6987599e+17
925	-2.73322e+17
926	-1.2558926e+17
927	-1.7252084e+16
928	-6.9344731e+15
929	-2.1370197e+17
930	-4.435793e+16
931	-1.8375666e+16
932	-3.1941806e+16
933	-2.0311595e+17
934	-1.8637895e+15
935	-3.0550387e+16
936	-9.0039395e+13
937	-3.858494e+15
938	-3.9216081e+17
939	-3.3315457e+17
940	-9.5300574e+16
941	-1.2148627e+17
942	-3.3023427e+16
943	-1.5778354e+16
944	-1.3680143e+14
945	-1.2550065e+17
946	-3.5346311e+17
947	-1.2183414e+17
948	-6.6900022e+17
949	-5.4408923e+17
950	-9.8088819e+13
951	-1.0161706e+15
952	-1.5614083e+17
953	-9.3519232e+16
954	-2.0535267e+17
955	-1.9444808e+17
956	-7.8059319e+16
957	-8.889673e+13
958	-3.3771916e+17
959	-2.3175846e+17
960	-3.2372961e+17
961	-1.4785565e+17
962	-4.4431106e+14
963	-2.0900581e+17
964	-7.8229177e+15
965	-9.0225432e+14
966	-1.3569963e+17
967	-2.4096861e+16
968	-3.591834e+17
969	-5.6191308e+15
970	-2.0224696e+14
971	-1.51023e+17
972	-1.3958585e+16
973	-1.6864069e+14
974	-3.523539e+17
975	-6.9123748e+16
976	-6.7222669e+17
977	-3.7596613e+17
978	-8.9462142e+15
979	-3.1710218e+17
980	-1.0854291e+17
981	-8.678885e+17
982	-1.2954289e+14
983	-2.3608404e+16
984	-6.1872793e+17
985	-1.3696183e+18
986	-1.1795789e+17
987	-4.1352395e+17
988	-4.0554482e+17
989	-6.9121978e+16
990	-1.5813829e+16
991	-7.4861877e+15
992	-5.2654842e+15
993	-1.0726178e+17
994	-1.3557471e+17
995	-1.5387994e+14
996	-1.583618e+14
997	-4.1288411e+17
998	-6.0386516e+17
999	-1.2401259e+18
1000	-1.3452781e+14


==> graphics/data/tubularreactor_dt_rewards.dat <==
1	-2615113	-2615113	-5.8363146e+10
2	-2615113	-2615113	-5.8363146e+10
3	-1	-2615113	-5.8363146e+10
12	-1	-2615113	-5.8363146e+10
13	-1	-1	-5.8363146e+10
128	-1	-1	-5.8363146e+10
129	-1	-1	-7.6218943e+12
139	-1	-1	-7.6218943e+12
140	-1	-1	-8.5503608e+12
148	-1	-1	-8.5503608e+12
149	-1	-1	-1.6599158e+13
156	-1	-1	-1.6599158e+13
157	-1	-1	-1.1802015e+13
163	-1	-1	-1.1802015e+13
164	-1	-1	-2.4700645e+13
170	-1	-1	-2.4700645e+13
171	-1	-1	-1.0484556e+13
177	-1	-1	-1.0484556e+13
178	-1	-1	-1.7384527e+13
184	-1	-1	-1.7384527e+13
185	-1	-1	-1.5024057e+14
191	-1	-1	-1.5024057e+14
192	-1	-1	-3.9186779e+13
197	-1	-1	-3.9186779e+13
198	-1	-1	-7.3531857e+13
203	-1	-1	-7.3531857e+13
204	-1	-1	-1.8043773e+13
209	-1	-1	-1.8043773e+13
210	-1	-1	-2.9190807e+14
216	-1	-1	-2.9190807e+14
217	-1	-1	-5.916881e+14
222	-1	-1	-5.916881e+14
223	-1	-1	-6.4030247e+13
228	-1	-1	-6.4030247e+13
229	-1	-1	-2.1117903e+14
234	-1	-1	-2.1117903e+14
235	-1	-1	-3.0977605e+14
240	-1	-1	-3.0977605e+14
241	-1	-1	-8.3426042e+13
246	-1	-1	-8.3426042e+13
247	-1	-1	-3.8462758e+14
253	-1	-1	-3.8462758e+14
254	-1	-1	-1.8043696e+14
259	-1	-1	-1.8043696e+14
260	-1	-1	-7.064998e+13
265	-1	-1	-7.064998e+13
266	-1	-1	-2.2630885e+14
270	-1	-1	-2.2630885e+14
271	-1	-1	-8.2232198e+13
275	-1	-1	-8.2232198e+13
276	-1	-1	-2.4630721e+14
280	-1	-1	-2.4630721e+14
281	-1	-1	-8.2699149e+14
286	-1	-1	-8.2699149e+14
287	-1	-1	-7.2165767e+13
291	-1	-1	-7.2165767e+13
292	-1	-1	-1.4061584e+14
296	-1	-1	-1.4061584e+14
297	-1	-1	-2.0368607e+14
301	-1	-1	-2.0368607e+14
302	-1	-1	-2.0129103e+14
306	-1	-1	-2.0129103e+14
307	-1	-1	-5.4117965e+14
311	-1	-1	-5.4117965e+14
312	-1	-1	-3.2618535e+14
316	-1	-1	-3.2618535e+14
317	-1	-1	-9.0696805e+14
321	-1	-1	-9.0696805e+14
322	-1	-1	-3.3833486e+14
326	-1	-1	-3.3833486e+14
327	-1	-1	-3.5866505e+13
330	-1	-1	-3.5866505e+13
331	-1	-1	-3.0538854e+13
334	-1	-1	-3.0538854e+13
335	-1	-1	-6.7830111e+14
340	-1	-1	-6.7830111e+14
341	-1	-1	-4.1591093e+13
345	-1	-1	-4.1591093e+13
346	-1	-1	-6.7854899e+13
349	-1	-1	-6.7854899e+13
350	-1	-1	-2.8388148e+13
353	-1	-1	-2.8388148e+13
354	-1	-1	-1.2760477e+15
358	-1	-1	-1.2760477e+15
359	-1	-1	-3.7035761e+13
362	-1	-1	-3.7035761e+13
363	-1	-1	-6.2990726e+13
366	-1	-1	-6.2990726e+13
367	-1	-1	-3.9942307e+15
371	-1	-1	-3.9942307e+15
372	-1	-1	-1.7479154e+15
376	-1	-1	-1.7479154e+15
377	-1	-1	-1.1981548e+14
380	-1	-1	-1.1981548e+14
381	-1	-1	-1.4127521e+14
384	-1	-1	-1.4127521e+14
385	-1	-1	-1.9717159e+14
388	-1	-1	-1.9717159e+14
389	-1	-1	-1.6326725e+15
393	-1	-1	-1.6326725e+15
394	-1	-1	-1.1094489e+14
397	-1	-1	-1.1094489e+14
398	-1	-1	-2.8181044e+14
401	-1	-1	-2.8181044e+14
402	-1	-1	-1.7969504e+14
405	-1	-1	-1.7969504e+14
406	-1	-1	-1.263449e+14
409	-1	-1	-1.263449e+14
410	-1	-1	-3.2318032e+15
414	-1	-1	-3.2318032e+15
415	-1	-1	-1.6298033e+14
418	-1	-1	-1.6298033e+14
419	-1	-1	-4.9778083e+13
422	-1	-1	-4.9778083e+13
423	-1	-1	-2.1440741e+14
426	-1	-1	-2.1440741e+14
427	-1	-1	-3.29595e+14
430	-1	-1	-3.29595e+14
431	-1	-1	-7.972801e+13
434	-1	-1	-7.972801e+13
435	-1	-1	-4.9748699e+14
438	-1	-1	-4.9748699e+14
439	-1	-1	-3.2642641e+15
443	-1	-1	-3.2642641e+15
444	-1	-1	-1.1998455e+14
447	-1	-1	-1.1998455e+14
448	-1	-1	-1.7742991e+14
452	-1	-1	-1.7742991e+14
453	-1	-1	-2.2806653e+15
456	-1	-1	-2.2806653e+15
457	-1	-1	-2.4705765e+15
461	-1	-1	-2.4705765e+15
462	-1	-1	-6.4192325e+15
466	-1	-1	-6.4192325e+15
467	-1	-1	-3.6384872e+13
470	-1	-1	-3.6384872e+13
471	-1	-1	-2.7718243e+14
474	-1	-1	-2.7718243e+14
475	-1	-1	-2.5452124e+15
478	-1	-1	-2.5452124e+15
479	-1	-1	-7.3283396e+13
482	-1	-1	-7.3283396e+13
483	-1	-1	-6.9308453e+15
487	-1	-1	-6.9308453e+15
488	-1	-1	-4.4711664e+13
491	-1	-1	-4.4711664e+13
492	-1	-1	-4.3275198e+14
495	-1	-1	-4.3275198e+14
496	-1	-1	-4.6217204e+14
499	-1	-1	-4.6217204e+14
500	-1	-1	-1.2515115e+14
503	-1	-1	-1.2515115e+14
504	-1	-1	-2.7733068e+14
507	-1	-1	-2.7733068e+14
508	-1	-1	-2.3122083e+15
512	-1	-1	-2.3122083e+15
513	-1	-1	-1.2798283e+14
516	-1	-1	-1.2798283e+14
517	-1	-1	-1.275858e+14
520	-1	-1	-1.275858e+14
521	-1	-1	-2.2154485e+15
524	-1	-1	-2.2154485e+15
525	-1	-1	-3.6979887e+15
528	-1	-1	-3.6979887e+15
529	-1	-1	-8.7118188e+14
532	-1	-1	-8.7118188e+14
533	-1	-1	-3.8920997e+15
536	-1	-1	-3.8920997e+15
537	-1	-1	-1.4205802e+15
540	-1	-1	-1.4205802e+15
541	-1	-1	-4.1066567e+15
544	-1	-1	-4.1066567e+15
545	-1	-1	-2.803361e+14
548	-1	-1	-2.803361e+14
549	-1	-1	-2.5547009e+14
552	-1	-1	-2.5547009e+14
553	-1	-1	-1.1890973e+14
556	-1	-1	-1.1890973e+14
557	-1	-1	-1.6491801e+15
560	-1	-1	-1.6491801e+15
561	-1	-1	-2.3509206e+14
564	-1	-1	-2.3509206e+14
565	-1	-1	-1.0054902e+15
568	-1	-1	-1.0054902e+15
569	-1	-1	-1.5008337e+15
572	-1	-1	-1.5008337e+15
573	-1	-1	-1.3995953e+15
576	-1	-1	-1.3995953e+15
577	-1	-1	-2.8587647e+15
580	-1	-1	-2.8587647e+15
581	-1	-1	-2.6523343e+13
584	-1	-1	-2.6523343e+13
585	-1	-1	-1.1926748e+16
588	-1	-1	-1.1926748e+16
589	-1	-1	-7.5091232e+15
592	-1	-1	-7.5091232e+15
593	-1	-1	-2.2725583e+14
596	-1	-1	-2.2725583e+14
597	-1	-1	-1.9049698e+15
600	-1	-1	-1.9049698e+15
601	-1	-1	-1.4230699e+16
604	-1	-1	-1.4230699e+16
605	-1	-1	-2.4150482e+15
608	-1	-1	-2.4150482e+15
609	-1	-1	-6.497707e+15
612	-1	-1	-6.497707e+15
613	-1	-1	-5.1102385e+15
616	-1	-1	-5.1102385e+15
617	-1	-1	-6.1310464e+15
620	-1	-1	-6.1310464e+15
621	-1	-1	-6.4070441e+14
624	-1	-1	-6.4070441e+14
625	-1	-1	-6.4288464e+14
628	-1	-1	-6.4288464e+14
629	-1	-1	-1.169907e+16
632	-1	-1	-1.169907e+16
633	-1	-1	-3.4418082e+15
636	-1	-1	-3.4418082e+15
637	-1	-1	-2.4787108e+15
640	-1	-1	-2.4787108e+15
641	-1	-1	-4.2348273e+15
644	-1	-1	-4.2348273e+15
645	-1	-1	-1.1601099e+14
648	-1	-1	-1.1601099e+14
649	-1	-1	-3.2795195e+13
653	-1	-1	-3.2795195e+13
654	-1	-1	-1.123887e+14
657	-1	-1	-1.123887e+14
658	-1	-1	-7.3250538e+14
661	-1	-1	-7.3250538e+14
662	-1	-1	-8.954253e+14
665	-1	-1	-8.954253e+14
666	-1	-1	-1.2637821e+16
669	-1	-1	-1.2637821e+16
670	-1	-1	-3.752976e+14
673	-1	-1	-3.752976e+14
674	-1	-1	-5.3330051e+13
676	-1	-1	-5.3330051e+13
677	-1	-1	-2.1784498e+16
680	-1	-1	-2.1784498e+16
681	-1	-1	-4.3257149e+13
683	-1	-1	-4.3257149e+13
684	-1	-1	-3.8963168e+15
687	-1	-1	-3.8963168e+15
688	-1	-1	-1.5293008e+16
691	-1	-1	-1.5293008e+16
692	-1	-1	-1.9906862e+16
695	-1	-1	-1.9906862e+16
696	-1	-1	-1.3677286e+14
698	-1	-1	-1.3677286e+14
699	-1	-1	-1.179098e+16
702	-1	-1	-1.179098e+16
703	-1	-1	-1.3384829e+14
706	-1	-1	-1.3384829e+14
707	-1	-1	-5.1224435e+13
709	-1	-1	-5.1224435e+13
710	-1	-1	-2.3351544e+16
713	-1	-1	-2.3351544e+16
714	-1	-1	-2.3342321e+16
717	-1	-1	-2.3342321e+16
718	-1	-1	-2.4253381e+15
721	-1	-1	-2.4253381e+15
722	-1	-1	-1.6800763e+16
725	-1	-1	-1.6800763e+16
726	-1	-1	-5.2757129e+13
728	-1	-1	-5.2757129e+13
729	-1	-1	-4.3623316e+13
731	-1	-1	-4.3623316e+13
732	-1	-1	-2.4323405e+16
735	-1	-1	-2.4323405e+16
736	-1	-1	-7.1834361e+15
739	-1	-1	-7.1834361e+15
740	-1	-1	-4.9890894e+15
743	-1	-1	-4.9890894e+15
744	-1	-1	-5.9502406e+13
746	-1	-1	-5.9502406e+13
747	-1	-1	-4.7791101e+13
749	-1	-1	-4.7791101e+13
750	-1	-1	-2.3857163e+16
753	-1	-1	-2.3857163e+16
754	-1	-1	-5.4660175e+15
757	-1	-1	-5.4660175e+15
758	-1	-1	-3.5705366e+14
761	-1	-1	-3.5705366e+14
762	-1	-1	-5.3763566e+13
764	-1	-1	-5.3763566e+13
765	-1	-1	-8.0980844e+13
767	-1	-1	-8.0980844e+13
768	-1	-1	-1.7855222e+14
771	-1	-1	-1.7855222e+14
772	-1	-1	-2.9779999e+14
774	-1	-1	-2.9779999e+14
775	-1	-1	-1.6952547e+14
777	-1	-1	-1.6952547e+14
778	-1	-1	-1.1540527e+14
780	-1	-1	-1.1540527e+14
781	-1	-1	-7.5987266e+13
783	-1	-1	-7.5987266e+13
784	-1	-1	-1.7372421e+15
787	-1	-1	-1.7372421e+15
788	-1	-1	-4.2762061e+13
790	-1	-1	-4.2762061e+13
791	-1	-1	-1.9528006e+14
793	-1	-1	-1.9528006e+14
794	-1	-1	-2.4812744e+16
797	-1	-1	-2.4812744e+16
798	-1	-1	-3.9443849e+15
801	-1	-1	-3.9443849e+15
802	-1	-1	-6.8740959e+13
804	-1	-1	-6.8740959e+13
805	-1	-1	-7.3488721e+15
808	-1	-1	-7.3488721e+15
809	-1	-1	-1.1566896e+16
812	-1	-1	-1.1566896e+16
813	-1	-1	-2.3449719e+16
816	-1	-1	-2.3449719e+16
817	-1	-1	-1.8730344e+15
820	-1	-1	-1.8730344e+15
821	-1	-1	-8.2770502e+13
823	-1	-1	-8.2770502e+13
824	-1	-1	-2.3510641e+14
826	-1	-1	-2.3510641e+14
827	-1	-1	-1.3169084e+16
830	-1	-1	-1.3169084e+16
831	-1	-1	-3.2495078e+15
834	-1	-1	-3.2495078e+15
835	-1	-1	-1.1521462e+16
838	-1	-1	-1.1521462e+16
839	-1	-1	-4.9717736e+13
841	-1	-1	-4.9717736e+13
842	-1	-1	-7.1154701e+14
844	-1	-1	-7.1154701e+14
845	-1	-1	-4.7797428e+13
847	-1	-1	-4.7797428e+13
848	-1	-1	-1.2746689e+15
851	-1	-1	-1.2746689e+15
852	-1	-1	-1.7447423e+15
855	-1	-1	-1.7447423e+15
856	-1	-1	-3.0491162e+15
859	-1	-1	-3.0491162e+15
860	-1	-1	-1.927626e+14
862	-1	-1	-1.927626e+14
863	-1	-1	-3.5207537e+16
866	-1	-1	-3.5207537e+16
867	-1	-1	-4.7361556e+15
870	-1	-1	-4.7361556e+15
871	-1	-1	-1.9415544e+16
874	-1	-1	-1.9415544e+16
875	-1	-1	-7.1724616e+14
878	-1	-1	-7.1724616e+14
879	-1	-1	-6.0012448e+14
881	-1	-1	-6.0012448e+14
882	-1	-1	-1.3523473e+15
885	-1	-1	-1.3523473e+15
886	-1	-1	-1.9110111e+16
889	-1	-1	-1.9110111e+16
890	-1	-1	-2.1493354e+14
892	-1	-1	-2.1493354e+14
893	-1	-1	-1.5814011e+14
895	-1	-1	-1.5814011e+14
896	-1	-1	-2.0203732e+14
898	-1	-1	-2.0203732e+14
899	-1	-1	-1.9131194e+14
901	-1	-1	-1.9131194e+14
902	-1	-1	-2.0824423e+14
904	-1	-1	-2.0824423e+14
905	-1	-1	-3.3037134e+15
908	-1	-1	-3.3037134e+15
909	-1	-1	-3.4252085e+16
912	-1	-1	-3.4252085e+16
913	-1	-1	-2.915039e+14
916	-1	-1	-2.915039e+14
917	-1	-1	-1.0707209e+15
919	-1	-1	-1.0707209e+15
920	-1	-1	-5.5278228e+14
922	-1	-1	-5.5278228e+14
923	-1	-1	-5.4594054e+14
925	-1	-1	-5.4594054e+14
926	-1	-1	-4.8862918e+13
928	-1	-1	-4.8862918e+13
929	-1	-1	-8.6843342e+13
931	-1	-1	-8.6843342e+13
932	-1	-1	-2.4897755e+14
934	-1	-1	-2.4897755e+14
935	-1	-1	-9.1665383e+13
937	-1	-1	-9.1665383e+13
938	-1	-1	-1.6581471e+15
941	-1	-1	-1.6581471e+15
942	-1	-1	-3.7836545e+14
944	-1	-1	-3.7836545e+14
945	-1	-1	-4.2852768e+14
947	-1	-1	-4.2852768e+14
948	-1	-1	-4.9376937e+14
951	-1	-1	-4.9376937e+14
952	-1	-1	-3.5410739e+16
955	-1	-1	-3.5410739e+16
956	-1	-1	-4.5971538e+16
959	-1	-1	-4.5971538e+16
960	-1	-1	-4.4785634e+15
963	-1	-1	-4.4785634e+15
964	-1	-1	-2.8101656e+14
966	-1	-1	-2.8101656e+14
967	-1	-1	-1.7346927e+15
970	-1	-1	-1.7346927e+15
971	-1	-1	-8.4201724e+13
973	-1	-1	-8.4201724e+13
974	-1	-1	-3.0632584e+16
977	-1	-1	-3.0632584e+16
978	-1	-1	-1.115449e+15
981	-1	-1	-1.115449e+15
982	-1	-1	-1.8570624e+14
984	-1	-1	-1.8570624e+14
985	-1	-1	-2.7459955e+14
987	-1	-1	-2.7459955e+14
988	-1	-1	-4.7309961e+14
990	-1	-1	-4.7309961e+14
991	-1	-1	-2.1328467e+15
993	-1	-1	-2.1328467e+15
994	-1	-1	-3.1589624e+14
996	-1	-1	-3.1589624e+14
997	-1	-1	-6.1021871e+16
1000	-1	-1	-6.1021871e+16
1001	-1	-1	-1.4489115e+14
1003	-1	-1	-1.4489115e+14
1004	-1	-1	-8.5052349e+15
1007	-1	-1	-8.5052349e+15
1008	-1	-1	-4.1415248e+14
1010	-1	-1	-4.1415248e+14
1011	-1	-1	-2.2491955e+16
1014	-1	-1	-2.2491955e+16
1015	-1	-1	-1.4508055e+15
1018	-1	-1	-1.4508055e+15
1019	-1	-1	-1.0819353e+14
1021	-1	-1	-1.0819353e+14
1022	-1	-1	-1.4494957e+15
1024	-1	-1	-1.4494957e+15
1025	-1	-1	-1.0685972e+15
1027	-1	-1	-1.0685972e+15
1028	-1	-1	-4.874424e+14
1030	-1	-1	-4.874424e+14
1031	-1	-1	-6.9450352e+13
1033	-1	-1	-6.9450352e+13
1034	-1	-1	-2.9544262e+16
1037	-1	-1	-2.9544262e+16
1038	-1	-1	-1.5312574e+14
1040	-1	-1	-1.5312574e+14
1041	-1	-1	-9.3495845e+15
1044	-1	-1	-9.3495845e+15
1045	-1	-1	-3.7621957e+14
1047	-1	-1	-3.7621957e+14
1048	-1	-1	-7.9358786e+13
1050	-1	-1	-7.9358786e+13
1051	-1	-1	-1.0476442e+14
1053	-1	-1	-1.0476442e+14
1054	-1	-1	-4.7509601e+15
1056	-1	-1	-4.7509601e+15
1057	-1	-1	-3.5036768e+15
1060	-1	-1	-3.5036768e+15
1061	-1	-1	-7.0169857e+13
1063	-1	-1	-7.0169857e+13
1064	-1	-1	-8.5864797e+14
1066	-1	-1	-8.5864797e+14
1067	-1	-1	-3.2047599e+14
1069	-1	-1	-3.2047599e+14
1070	-1	-1	-9.2386749e+14
1072	-1	-1	-9.2386749e+14
1073	-1	-1	-8.0960914e+14
1075	-1	-1	-8.0960914e+14
1076	-1	-1	-6.610292e+14
1078	-1	-1	-6.610292e+14
1079	-1	-1	-3.3728763e+14
1081	-1	-1	-3.3728763e+14
1082	-1	-1	-2.2917589e+15
1084	-1	-1	-2.2917589e+15
1085	-1	-1	-2.2833047e+16
1088	-1	-1	-2.2833047e+16
1089	-1	-1	-8.3577828e+14
1091	-1	-1	-8.3577828e+14
1092	-1	-1	-1.6031601e+16
1095	-1	-1	-1.6031601e+16
1096	-1	-1	-1.9379306e+16
1099	-1	-1	-1.9379306e+16
1100	-1	-1	-2.977187e+14
1102	-1	-1	-2.977187e+14
1103	-1	-1	-5.1781026e+16
1106	-1	-1	-5.1781026e+16
1107	-1	-1	-1.8340301e+15
1109	-1	-1	-1.8340301e+15
1110	-1	-1	-7.3569557e+13
1112	-1	-1	-7.3569557e+13
1113	-1	-1	-6.7753105e+16
1116	-1	-1	-6.7753105e+16
1117	-1	-1	-1.9114124e+14
1119	-1	-1	-1.9114124e+14
1120	-1	-1	-4.8222577e+14
1122	-1	-1	-4.8222577e+14
1123	-1	-1	-3.644969e+14
1125	-1	-1	-3.644969e+14
1126	-1	-1	-8.2517308e+16
1129	-1	-1	-8.2517308e+16
1130	-1	-1	-1.1358311e+15
1132	-1	-1	-1.1358311e+15
1133	-1	-1	-7.1644041e+14
1135	-1	-1	-7.1644041e+14
1136	-1	-1	-1.1061002e+15
1138	-1	-1	-1.1061002e+15
1139	-1	-1	-4.0914144e+14
1141	-1	-1	-4.0914144e+14
1142	-1	-1	-8.4471266e+16
1145	-1	-1	-8.4471266e+16
1146	-1	-1	-1.2876123e+15
1148	-1	-1	-1.2876123e+15
1149	-1	-1	-4.9870306e+13
1151	-1	-1	-4.9870306e+13
1152	-1	-1	-6.430185e+14
1154	-1	-1	-6.430185e+14
1155	-1	-1	-3.2868594e+15
1157	-1	-1	-3.2868594e+15
1158	-1	-1	-8.537119e+16
1161	-1	-1	-8.537119e+16
1162	-1	-1	-2.7039708e+14
1164	-1	-1	-2.7039708e+14
1165	-1	-1	-2.3872123e+14
1167	-1	-1	-2.3872123e+14
1168	-1	-1	-2.9111331e+14
1170	-1	-1	-2.9111331e+14
1171	-1	-1	-2.684736e+14
1173	-1	-1	-2.684736e+14
1174	-1	-1	-6.7772193e+13
1176	-1	-1	-6.7772193e+13
1177	-1	-1	-5.1290697e+16
1180	-1	-1	-5.1290697e+16
1181	-1	-1	-1.492802e+14
1183	-1	-1	-1.492802e+14
1184	-1	-1	-1.9283472e+15
1186	-1	-1	-1.9283472e+15
1187	-1	-1	-1.7773467e+15
1189	-1	-1	-1.7773467e+15
1190	-1	-1	-1.5234607e+14
1192	-1	-1	-1.5234607e+14
1193	-1	-1	-6.1675804e+14
1195	-1	-1	-6.1675804e+14
1196	-1	-1	-7.9084406e+14
1198	-1	-1	-7.9084406e+14
1199	-1	-1	-1.1797316e+15
1201	-1	-1	-1.1797316e+15
1202	-1	-1	-2.0117758e+14
1204	-1	-1	-2.0117758e+14
1205	-1	-1	-3.6354571e+15
1207	-1	-1	-3.6354571e+15
1208	-1	-1	-1.3660969e+15
1210	-1	-1	-1.3660969e+15
1211	-1	-1	-2.2001572e+15
1213	-1	-1	-2.2001572e+15
1214	-1	-1	-4.1280536e+16
1217	-1	-1	-4.1280536e+16
1218	-1	-1	-3.3196559e+16
1221	-1	-1	-3.3196559e+16
1222	-1	-1	-2.7282491e+15
1224	-1	-1	-2.7282491e+15
1225	-1	-1	-9.665904e+13
1227	-1	-1	-9.665904e+13
1228	-1	-1	-5.284333e+13
1230	-1	-1	-5.284333e+13
1231	-1	-1	-1.5620064e+15
1233	-1	-1	-1.5620064e+15
1234	-1	-1	-8.8027502e+14
1236	-1	-1	-8.8027502e+14
1237	-1	-1	-9.8723993e+13
1239	-1	-1	-9.8723993e+13
1240	-1	-1	-1.8311175e+15
1242	-1	-1	-1.8311175e+15
1243	-1	-1	-1.4936222e+15
1245	-1	-1	-1.4936222e+15
1246	-1	-1	-1.2091158e+15
1248	-1	-1	-1.2091158e+15
1249	-1	-1	-2.1599552e+15
1251	-1	-1	-2.1599552e+15
1252	-1	-1	-5.2522343e+14
1254	-1	-1	-5.2522343e+14
1255	-1	-1	-4.9148293e+13
1257	-1	-1	-4.9148293e+13
1258	-1	-1	-7.5560397e+14
1260	-1	-1	-7.5560397e+14
1261	-1	-1	-2.2494043e+15
1263	-1	-1	-2.2494043e+15
1264	-1	-1	-1.5101473e+14
1266	-1	-1	-1.5101473e+14
1267	-1	-1	-1.474016e+15
1269	-1	-1	-1.474016e+15
1270	-1	-1	-1.8952473e+15
1272	-1	-1	-1.8952473e+15
1273	-1	-1	-9.3416575e+14
1275	-1	-1	-9.3416575e+14
1276	-1	-1	-2.0901768e+15
1278	-1	-1	-2.0901768e+15
1279	-1	-1	-9.7756622e+14
1281	-1	-1	-9.7756622e+14
1282	-1	-1	-8.208403e+16
1285	-1	-1	-8.208403e+16
1286	-1	-1	-5.5407038e+13
1288	-1	-1	-5.5407038e+13
1289	-1	-1	-2.1865346e+15
1291	-1	-1	-2.1865346e+15
1292	-1	-1	-4.3724003e+15
1294	-1	-1	-4.3724003e+15
1295	-1	-1	-1.1619686e+14
1297	-1	-1	-1.1619686e+14
1298	-1	-1	-6.2997061e+14
1300	-1	-1	-6.2997061e+14
1301	-1	-1	-3.7956406e+16
1304	-1	-1	-3.7956406e+16
1305	-1	-1	-1.5876346e+15
1307	-1	-1	-1.5876346e+15
1308	-1	-1	-3.2507793e+15
1310	-1	-1	-3.2507793e+15
1311	-1	-1	-2.8803974e+15
1313	-1	-1	-2.8803974e+15
1314	-1	-1	-3.3233142e+15
1316	-1	-1	-3.3233142e+15
1317	-1	-1	-1.3265664e+14
1319	-1	-1	-1.3265664e+14
1320	-1	-1	-4.8020107e+16
1323	-1	-1	-4.8020107e+16
1324	-1	-1	-2.9980197e+14
1326	-1	-1	-2.9980197e+14
1327	-1	-1	-3.0675921e+15
1329	-1	-1	-3.0675921e+15
1330	-1	-1	-1.686703e+14
1332	-1	-1	-1.686703e+14
1333	-1	-1	-2.7370171e+15
1335	-1	-1	-2.7370171e+15
1336	-1	-1	-3.0891139e+15
1338	-1	-1	-3.0891139e+15
1339	-1	-1	-9.7707588e+13
1341	-1	-1	-9.7707588e+13
1342	-1	-1	-6.025658e+15
1344	-1	-1	-6.025658e+15
1345	-1	-1	-4.4402442e+15
1347	-1	-1	-4.4402442e+15
1348	-1	-1	-6.7097838e+13
1350	-1	-1	-6.7097838e+13
1351	-1	-1	-4.3886469e+15
1353	-1	-1	-4.3886469e+15
1354	-1	-1	-7.9992464e+15
1356	-1	-1	-7.9992464e+15
1357	-1	-1	-2.2369667e+14
1359	-1	-1	-2.2369667e+14
1360	-1	-1	-3.7515527e+15
1362	-1	-1	-3.7515527e+15
1363	-1	-1	-9.953548e+14
1365	-1	-1	-9.953548e+14
1366	-1	-1	-8.9884618e+16
1369	-1	-1	-8.9884618e+16
1370	-1	-1	-1.9240351e+14
1372	-1	-1	-1.9240351e+14
1373	-1	-1	-4.2999004e+15
1375	-1	-1	-4.2999004e+15
1376	-1	-1	-1.1401825e+15
1378	-1	-1	-1.1401825e+15
1379	-1	-1	-4.056052e+14
1381	-1	-1	-4.056052e+14
1382	-1	-1	-1.9613064e+15
1384	-1	-1	-1.9613064e+15
1385	-1	-1	-4.3381854e+15
1387	-1	-1	-4.3381854e+15
1388	-1	-1	-8.8246135e+13
1390	-1	-1	-8.8246135e+13
1391	-1	-1	-3.3482669e+14
1393	-1	-1	-3.3482669e+14
1394	-1	-1	-3.179662e+14
1396	-1	-1	-3.179662e+14
1397	-1	-1	-1.7686049e+16
1399	-1	-1	-1.7686049e+16
1400	-1	-1	-1.1175302e+17
1403	-1	-1	-1.1175302e+17
1404	-1	-1	-2.4202633e+14
1406	-1	-1	-2.4202633e+14
1407	-1	-1	-3.3231363e+15
1409	-1	-1	-3.3231363e+15
1410	-1	-1	-2.6374713e+15
1412	-1	-1	-2.6374713e+15
1413	-1	-1	-1.400116e+15
1415	-1	-1	-1.400116e+15
1416	-1	-1	-1.552939e+14
1418	-1	-1	-1.552939e+14
1419	-1	-1	-4.3040783e+14
1421	-1	-1	-4.3040783e+14
1422	-1	-1	-2.9779387e+15
1424	-1	-1	-2.9779387e+15
1425	-1	-1	-8.7573063e+13
1427	-1	-1	-8.7573063e+13
1428	-1	-1	-1.1785111e+15
1430	-1	-1	-1.1785111e+15
1431	-1	-1	-5.4836853e+15
1433	-1	-1	-5.4836853e+15
1434	-1	-1	-2.2112629e+14
1436	-1	-1	-2.2112629e+14
1437	-1	-1	-1.7236644e+15
1439	-1	-1	-1.7236644e+15
1440	-1	-1	-2.9849334e+14
1442	-1	-1	-2.9849334e+14
1443	-1	-1	-5.7812085e+16
1446	-1	-1	-5.7812085e+16
1447	-1	-1	-1.5026485e+15
1449	-1	-1	-1.5026485e+15
1450	-1	-1	-1.2238041e+16
1452	-1	-1	-1.2238041e+16
1453	-1	-1	-1.5226756e+15
1455	-1	-1	-1.5226756e+15
1456	-1	-1	-1.4019651e+15
1458	-1	-1	-1.4019651e+15
1459	-1	-1	-2.3868268e+15
1461	-1	-1	-2.3868268e+15
1462	-1	-1	-6.8504813e+16
1465	-1	-1	-6.8504813e+16
1466	-1	-1	-4.3775438e+15
1468	-1	-1	-4.3775438e+15
1469	-1	-1	-1.4673642e+15
1471	-1	-1	-1.4673642e+15
1472	-1	-1	-2.6416008e+16
1475	-1	-1	-2.6416008e+16
1476	-1	-1	-1.1551373e+16
1478	-1	-1	-1.1551373e+16
1479	-1	-1	-1.649364e+15
1481	-1	-1	-1.649364e+15
1482	-1	-1	-6.6752248e+15
1484	-1	-1	-6.6752248e+15
1485	-1	-1	-3.0134578e+15
1487	-1	-1	-3.0134578e+15
1488	-1	-1	-1.0975917e+14
1490	-1	-1	-1.0975917e+14
1491	-1	-1	-4.7926198e+16
1494	-1	-1	-4.7926198e+16
1495	-1	-1	-7.2094228e+15
1497	-1	-1	-7.2094228e+15
1498	-1	-1	-5.7263547e+15
1500	-1	-1	-5.7263547e+15
1501	-1	-1	-1.5251031e+15
1503	-1	-1	-1.5251031e+15
1504	-1	-1	-1.0573461e+16
1506	-1	-1	-1.0573461e+16
1507	-1	-1	-1.3980963e+16
1509	-1	-1	-1.3980963e+16
1510	-1	-1	-2.3537061e+15
1512	-1	-1	-2.3537061e+15
1513	-1	-1	-8.0438747e+13
1515	-1	-1	-8.0438747e+13
1516	-1	-1	-1.3518056e+15
1518	-1	-1	-1.3518056e+15
1519	-1	-1	-9.9741059e+14
1521	-1	-1	-9.9741059e+14
1522	-1	-1	-4.8529377e+13
1524	-1	-1	-4.8529377e+13
1525	-1	-1	-1.371897e+16
1527	-1	-1	-1.371897e+16
1528	-1	-1	-5.3701262e+15
1530	-1	-1	-5.3701262e+15
1531	-1	-1	-5.5715252e+13
1533	-1	-1	-5.5715252e+13
1534	-1	-1	-2.8510705e+16
1536	-1	-1	-2.8510705e+16
1537	-1	-1	-2.9418565e+15
1539	-1	-1	-2.9418565e+15
1540	-1	-1	-7.1593171e+15
1542	-1	-1	-7.1593171e+15
1543	-1	-1	-2.9628538e+15
1545	-1	-1	-2.9628538e+15
1546	-1	-1	-4.2824397e+15
1548	-1	-1	-4.2824397e+15
1549	-1	-1	-6.3614265e+14
1551	-1	-1	-6.3614265e+14
1552	-1	-1	-3.0305246e+15
1554	-1	-1	-3.0305246e+15
1555	-1	-1	-4.2316805e+15
1557	-1	-1	-4.2316805e+15
1558	-1	-1	-7.8505167e+15
1560	-1	-1	-7.8505167e+15
1561	-1	-1	-8.0831539e+15
1563	-1	-1	-8.0831539e+15
1564	-1	-1	-1.0136588e+16
1566	-1	-1	-1.0136588e+16
1567	-1	-1	-1.8247521e+16
1569	-1	-1	-1.8247521e+16
1570	-1	-1	-3.5729307e+15
1572	-1	-1	-3.5729307e+15
1573	-1	-1	-7.8005322e+15
1575	-1	-1	-7.8005322e+15
1576	-1	-1	-3.2209774e+14
1578	-1	-1	-3.2209774e+14
1579	-1	-1	-1.380823e+14
1581	-1	-1	-1.380823e+14
1582	-1	-1	-1.5938355e+17
1585	-1	-1	-1.5938355e+17
1586	-1	-1	-1.6150658e+16
1588	-1	-1	-1.6150658e+16
1589	-1	-1	-1.8964743e+16
1591	-1	-1	-1.8964743e+16
1592	-1	-1	-2.0489302e+15
1594	-1	-1	-2.0489302e+15
1595	-1	-1	-3.3714419e+14
1597	-1	-1	-3.3714419e+14
1598	-1	-1	-7.4632217e+15
1600	-1	-1	-7.4632217e+15
1601	-1	-1	-1.4607414e+16
1603	-1	-1	-1.4607414e+16
1604	-1	-1	-6.5108338e+13
1606	-1	-1	-6.5108338e+13
1607	-1	-1	-1.0794691e+15
1609	-1	-1	-1.0794691e+15
1610	-1	-1	-1.3558417e+15
1612	-1	-1	-1.3558417e+15
1613	-1	-1	-4.1666602e+14
1615	-1	-1	-4.1666602e+14
1616	-1	-1	-3.0447193e+15
1618	-1	-1	-3.0447193e+15
1619	-1	-1	-2.5160532e+15
1621	-1	-1	-2.5160532e+15
1622	-1	-1	-2.1530383e+16
1624	-1	-1	-2.1530383e+16
1625	-1	-1	-1.4938005e+16
1627	-1	-1	-1.4938005e+16
1628	-1	-1	-1.0013654e+15
1630	-1	-1	-1.0013654e+15
1631	-1	-1	-2.2303449e+15
1633	-1	-1	-2.2303449e+15
1634	-1	-1	-6.5789951e+14
1636	-1	-1	-6.5789951e+14
1637	-1	-1	-5.2641719e+16
1640	-1	-1	-5.2641719e+16
1641	-1	-1	-5.0173521e+16
1643	-1	-1	-5.0173521e+16
1644	-1	-1	-1.875909e+16
1646	-1	-1	-1.875909e+16
1647	-1	-1	-3.2789961e+15
1649	-1	-1	-3.2789961e+15
1650	-1	-1	-1.1463285e+16
1652	-1	-1	-1.1463285e+16
1653	-1	-1	-1.5168895e+16
1655	-1	-1	-1.5168895e+16
1656	-1	-1	-2.0781277e+14
1658	-1	-1	-2.0781277e+14
1659	-1	-1	-7.8147477e+14
1662	-1	-1	-7.8147477e+14
1663	-1	-1	-1.1379543e+16
1665	-1	-1	-1.1379543e+16
1666	-1	-1	-7.4043976e+14
1668	-1	-1	-7.4043976e+14
1669	-1	-1	-1.3333979e+17
1672	-1	-1	-1.3333979e+17
1673	-1	-1	-1.7540719e+16
1675	-1	-1	-1.7540719e+16
1676	-1	-1	-3.8118669e+14
1679	-1	-1	-3.8118669e+14
1680	-1	-1	-5.0349393e+15
1682	-1	-1	-5.0349393e+15
1683	-1	-1	-6.1089594e+14
1685	-1	-1	-6.1089594e+14
1686	-1	-1	-1.411632e+14
1688	-1	-1	-1.411632e+14
1689	-1	-1	-1.0968888e+15
1691	-1	-1	-1.0968888e+15
1692	-1	-1	-5.3050554e+15
1694	-1	-1	-5.3050554e+15
1695	-1	-1	-2.4668893e+15
1697	-1	-1	-2.4668893e+15
1698	-1	-1	-3.3712713e+15
1700	-1	-1	-3.3712713e+15
1701	-1	-1	-5.1604662e+15
1703	-1	-1	-5.1604662e+15
1704	-1	-1	-6.9508401e+15
1706	-1	-1	-6.9508401e+15
1707	-1	-1	-4.0215457e+15
1709	-1	-1	-4.0215457e+15
1710	-1	-1	-5.2815639e+15
1712	-1	-1	-5.2815639e+15
1713	-1	-1	-3.4965533e+15
1715	-1	-1	-3.4965533e+15
1716	-1	-1	-4.1761301e+15
1718	-1	-1	-4.1761301e+15
1719	-1	-1	-5.1909562e+14
1721	-1	-1	-5.1909562e+14
1722	-1	-1	-1.2415679e+14
1724	-1	-1	-1.2415679e+14
1725	-1	-1	-4.6371273e+15
1727	-1	-1	-4.6371273e+15
1728	-1	-1	-9.9464661e+14
1730	-1	-1	-9.9464661e+14
1731	-1	-1	-3.6571597e+14
1733	-1	-1	-3.6571597e+14
1734	-1	-1	-1.0460104e+15
1736	-1	-1	-1.0460104e+15
1737	-1	-1	-9.6066306e+15
1739	-1	-1	-9.6066306e+15
1740	-1	-1	-3.4837077e+15
1742	-1	-1	-3.4837077e+15
1743	-1	-1	-7.6278341e+14
1745	-1	-1	-7.6278341e+14
1746	-1	-1	-4.475915e+13
1748	-1	-1	-4.475915e+13
1749	-1	-1	-8.8840613e+15
1751	-1	-1	-8.8840613e+15
1752	-1	-1	-4.9208484e+16
1754	-1	-1	-4.9208484e+16
1755	-1	-1	-4.6277604e+14
1757	-1	-1	-4.6277604e+14
1758	-1	-1	-1.1716039e+14
1760	-1	-1	-1.1716039e+14
1761	-1	-1	-6.8749184e+14
1763	-1	-1	-6.8749184e+14
1764	-1	-1	-1.0491054e+15
1766	-1	-1	-1.0491054e+15
1767	-1	-1	-3.4045803e+14
1769	-1	-1	-3.4045803e+14
1770	-1	-1	-2.1202533e+16
1772	-1	-1	-2.1202533e+16
1773	-1	-1	-6.7374782e+15
1775	-1	-1	-6.7374782e+15
1776	-1	-1	-1.9184018e+16
1778	-1	-1	-1.9184018e+16
1779	-1	-1	-6.6634175e+15
1781	-1	-1	-6.6634175e+15
1782	-1	-1	-4.5092332e+16
1784	-1	-1	-4.5092332e+16
1785	-1	-1	-2.3245019e+15
1787	-1	-1	-2.3245019e+15
1788	-1	-1	-2.0992215e+15
1790	-1	-1	-2.0992215e+15
1791	-1	-1	-2.6288453e+16
1793	-1	-1	-2.6288453e+16
1794	-1	-1	-3.3299659e+15
1796	-1	-1	-3.3299659e+15
1797	-1	-1	-1.0450734e+16
1799	-1	-1	-1.0450734e+16
1800	-1	-1	-8.3433894e+15
1802	-1	-1	-8.3433894e+15
1803	-1	-1	-1.544327e+16
1805	-1	-1	-1.544327e+16
1806	-1	-1	-6.8377547e+16
1808	-1	-1	-6.8377547e+16
1809	-1	-1	-5.3473981e+16
1811	-1	-1	-5.3473981e+16
1812	-1	-1	-3.3704784e+15
1814	-1	-1	-3.3704784e+15
1815	-1	-1	-3.6534789e+14
1817	-1	-1	-3.6534789e+14
1818	-1	-1	-4.2404761e+14
1820	-1	-1	-4.2404761e+14
1821	-1	-1	-1.6998139e+14
1823	-1	-1	-1.6998139e+14
1824	-1	-1	-2.6279243e+16
1826	-1	-1	-2.6279243e+16
1827	-1	-1	-2.0059274e+16
1829	-1	-1	-2.0059274e+16
1830	-1	-1	-7.1696761e+15
1832	-1	-1	-7.1696761e+15
1833	-1	-1	-2.9173698e+15
1835	-1	-1	-2.9173698e+15
1836	-1	-1	-7.7540239e+14
1838	-1	-1	-7.7540239e+14
1839	-1	-1	-1.0521501e+15
1841	-1	-1	-1.0521501e+15
1842	-1	-1	-3.054063e+15
1844	-1	-1	-3.054063e+15
1845	-1	-1	-9.8989836e+15
1847	-1	-1	-9.8989836e+15
1848	-1	-1	-2.0979389e+16
1850	-1	-1	-2.0979389e+16
1851	-1	-1	-4.7315573e+13
1853	-1	-1	-4.7315573e+13
1854	-1	-1	-7.7649501e+15
1856	-1	-1	-7.7649501e+15
1857	-1	-1	-1.0612545e+17
1859	-1	-1	-1.0612545e+17
1860	-1	-1	-1.0795596e+16
1862	-1	-1	-1.0795596e+16
1863	-1	-1	-3.1555416e+15
1865	-1	-1	-3.1555416e+15
1866	-1	-1	-3.617981e+15
1868	-1	-1	-3.617981e+15
1869	-1	-1	-7.5956193e+14
1871	-1	-1	-7.5956193e+14
1872	-1	-1	-8.4260452e+15
1874	-1	-1	-8.4260452e+15
1875	-1	-1	-3.5243929e+14
1877	-1	-1	-3.5243929e+14
1878	-1	-1	-6.8475477e+16
1880	-1	-1	-6.8475477e+16
1881	-1	-1	-1.2614081e+16
1883	-1	-1	-1.2614081e+16
1884	-1	-1	-5.5854388e+15
1886	-1	-1	-5.5854388e+15
1887	-1	-1	-4.3793381e+15
1889	-1	-1	-4.3793381e+15
1890	-1	-1	-7.1912504e+15
1892	-1	-1	-7.1912504e+15
1893	-1	-1	-7.5031149e+16
1895	-1	-1	-7.5031149e+16
1896	-1	-1	-3.7002255e+16
1898	-1	-1	-3.7002255e+16
1899	-1	-1	-1.1840638e+16
1901	-1	-1	-1.1840638e+16
1902	-1	-1	-3.9625484e+15
1904	-1	-1	-3.9625484e+15
1905	-1	-1	-2.9787964e+16
1907	-1	-1	-2.9787964e+16
1908	-1	-1	-3.3149102e+14
1910	-1	-1	-3.3149102e+14
1911	-1	-1	-4.3672122e+15
1913	-1	-1	-4.3672122e+15
1914	-1	-1	-7.1394516e+15
1916	-1	-1	-7.1394516e+15
1917	-1	-1	-1.5758007e+15
1919	-1	-1	-1.5758007e+15
1920	-1	-1	-4.9853632e+16
1922	-1	-1	-4.9853632e+16
1923	-1	-1	-4.0009003e+14
1925	-1	-1	-4.0009003e+14
1926	-1	-1	-1.0496624e+16
1928	-1	-1	-1.0496624e+16
1929	-1	-1	-4.3021928e+16
1931	-1	-1	-4.3021928e+16
1932	-1	-1	-2.0988513e+15
1934	-1	-1	-2.0988513e+15
1935	-1	-1	-5.6883853e+16
1937	-1	-1	-5.6883853e+16
1938	-1	-1	-9.614051e+15
1941	-1	-1	-9.614051e+15
1942	-1	-1	-5.1097805e+16
1944	-1	-1	-5.1097805e+16
1945	-1	-1	-5.5581259e+16
1947	-1	-1	-5.5581259e+16
1948	-1	-1	-1.3196272e+17
1951	-1	-1	-1.3196272e+17
1952	-1	-1	-7.6748053e+16
1954	-1	-1	-7.6748053e+16
1955	-1	-1	-8.0264132e+15
1957	-1	-1	-8.0264132e+15
1958	-1	-1	-1.3807868e+15
1960	-1	-1	-1.3807868e+15
1961	-1	-1	-2.3716837e+16
1963	-1	-1	-2.3716837e+16
1964	-1	-1	-1.4261366e+14
1966	-1	-1	-1.4261366e+14
1967	-1	-1	-5.5432946e+15
1969	-1	-1	-5.5432946e+15
1970	-1	-1	-3.5598561e+15
1972	-1	-1	-3.5598561e+15
1973	-1	-1	-5.5203596e+14
1975	-1	-1	-5.5203596e+14
1976	-1	-1	-1.4589971e+15
1978	-1	-1	-1.4589971e+15
1979	-1	-1	-6.0365774e+15
1981	-1	-1	-6.0365774e+15
1982	-1	-1	-3.0630755e+16
1984	-1	-1	-3.0630755e+16
1985	-1	-1	-1.3482726e+17
1987	-1	-1	-1.3482726e+17
1988	-1	-1	-6.555595e+16
1990	-1	-1	-6.555595e+16
1991	-1	-1	-2.075644e+16
1993	-1	-1	-2.075644e+16
1994	-1	-1	-2.3337712e+17
1997	-1	-1	-2.3337712e+17
1998	-1	-1	-3.8455095e+16
2000	-1	-1	-3.8455095e+16
2001	-1	-1	-5.4828828e+16
2003	-1	-1	-5.4828828e+16
2004	-1	-1	-9.7247441e+15
2006	-1	-1	-9.7247441e+15
2007	-1	-1	-3.4467341e+15
2009	-1	-1	-3.4467341e+15
2010	-1	-1	-4.1520232e+15
2012	-1	-1	-4.1520232e+15
2013	-1	-1	-3.9318769e+15
2015	-1	-1	-3.9318769e+15
2016	-1	-1	-8.7430372e+16
2018	-1	-1	-8.7430372e+16
2019	-1	-1	-5.8795167e+16
2021	-1	-1	-5.8795167e+16
2022	-1	-1	-1.0366416e+16
2024	-1	-1	-1.0366416e+16
2025	-1	-1	-8.2517738e+13
2027	-1	-1	-8.2517738e+13
2028	-1	-1	-5.0703336e+16
2030	-1	-1	-5.0703336e+16
2031	-1	-1	-4.4187772e+16
2033	-1	-1	-4.4187772e+16
2034	-1	-1	-3.995586e+15
2036	-1	-1	-3.995586e+15
2037	-1	-1	-3.411437e+16
2039	-1	-1	-3.411437e+16
2040	-1	-1	-8.5335316e+15
2042	-1	-1	-8.5335316e+15
2043	-1	-1	-4.6589055e+13
2045	-1	-1	-4.6589055e+13
2046	-1	-1	-7.2788044e+14
2048	-1	-1	-7.2788044e+14
2049	-1	-1	-5.7283664e+16
2051	-1	-1	-5.7283664e+16
2052	-1	-1	-9.6947657e+16
2054	-1	-1	-9.6947657e+16
2055	-1	-1	-1.2513987e+16
2057	-1	-1	-1.2513987e+16
2058	-1	-1	-7.9674057e+15
2060	-1	-1	-7.9674057e+15
2061	-1	-1	-9.6098236e+16
2063	-1	-1	-9.6098236e+16
2064	-1	-1	-3.2193504e+16
2066	-1	-1	-3.2193504e+16
2067	-1	-1	-5.7596959e+16
2069	-1	-1	-5.7596959e+16
2070	-1	-1	-6.0253285e+16
2072	-1	-1	-6.0253285e+16
2073	-1	-1	-1.6492348e+16
2075	-1	-1	-1.6492348e+16
2076	-1	-1	-1.1691861e+17
2078	-1	-1	-1.1691861e+17
2079	-1	-1	-2.7359641e+15
2081	-1	-1	-2.7359641e+15
2082	-1	-1	-1.3968556e+14
2084	-1	-1	-1.3968556e+14
2085	-1	-1	-1.1630564e+16
2087	-1	-1	-1.1630564e+16
2088	-1	-1	-1.5926109e+17
2090	-1	-1	-1.5926109e+17
2091	-1	-1	-7.3304586e+15
2093	-1	-1	-7.3304586e+15
2094	-1	-1	-5.5063692e+16
2096	-1	-1	-5.5063692e+16
2097	-1	-1	-2.3057681e+16
2099	-1	-1	-2.3057681e+16
2100	-1	-1	-8.3318075e+15
2102	-1	-1	-8.3318075e+15
2103	-1	-1	-4.4051597e+15
2105	-1	-1	-4.4051597e+15
2106	-1	-1	-6.3449692e+15
2108	-1	-1	-6.3449692e+15
2109	-1	-1	-3.9612475e+15
2111	-1	-1	-3.9612475e+15
2112	-1	-1	-8.9559918e+16
2114	-1	-1	-8.9559918e+16
2115	-1	-1	-3.4104401e+16
2117	-1	-1	-3.4104401e+16
2118	-1	-1	-1.759594e+17
2120	-1	-1	-1.759594e+17
2121	-1	-1	-6.204083e+15
2123	-1	-1	-6.204083e+15
2124	-1	-1	-6.7981048e+16
2126	-1	-1	-6.7981048e+16
2127	-1	-1	-3.1285947e+16
2129	-1	-1	-3.1285947e+16
2130	-1	-1	-3.5363427e+16
2133	-1	-1	-3.5363427e+16
2134	-1	-1	-7.6301645e+13
2136	-1	-1	-7.6301645e+13
2137	-1	-1	-1.0713543e+16
2139	-1	-1	-1.0713543e+16
2140	-1	-1	-6.3971565e+15
2142	-1	-1	-6.3971565e+15
2143	-1	-1	-1.1834718e+16
2145	-1	-1	-1.1834718e+16
2146	-1	-1	-1.6575769e+16
2148	-1	-1	-1.6575769e+16
2149	-1	-1	-4.7716347e+16
2151	-1	-1	-4.7716347e+16
2152	-1	-1	-3.6956389e+16
2154	-1	-1	-3.6956389e+16
2155	-1	-1	-1.3723321e+16
2157	-1	-1	-1.3723321e+16
2158	-1	-1	-6.2697848e+15
2160	-1	-1	-6.2697848e+15
2161	-1	-1	-6.1015629e+14
2163	-1	-1	-6.1015629e+14
2164	-1	-1	-4.7149135e+14
2166	-1	-1	-4.7149135e+14
2167	-1	-1	-3.3497344e+16
2169	-1	-1	-3.3497344e+16
2170	-1	-1	-1.6532444e+17
2172	-1	-1	-1.6532444e+17
2173	-1	-1	-8.0539069e+16
2175	-1	-1	-8.0539069e+16
2176	-1	-1	-2.7121921e+16
2178	-1	-1	-2.7121921e+16
2179	-1	-1	-5.7453917e+16
2181	-1	-1	-5.7453917e+16
2182	-1	-1	-3.7686357e+15
2184	-1	-1	-3.7686357e+15
2185	-1	-1	-1.5319301e+16
2187	-1	-1	-1.5319301e+16
2188	-1	-1	-4.1128734e+16
2190	-1	-1	-4.1128734e+16
2191	-1	-1	-1.0837196e+16
2193	-1	-1	-1.0837196e+16
2194	-1	-1	-1.0039234e+15
2196	-1	-1	-1.0039234e+15
2197	-1	-1	-1.341356e+15
2199	-1	-1	-1.341356e+15
2200	-1	-1	-1.0873399e+16
2202	-1	-1	-1.0873399e+16
2203	-1	-1	-7.3956634e+14
2205	-1	-1	-7.3956634e+14
2206	-1	-1	-6.663228e+13
2208	-1	-1	-6.663228e+13
2209	-1	-1	-1.4445379e+16
2211	-1	-1	-1.4445379e+16
2212	-1	-1	-1.1817763e+16
2214	-1	-1	-1.1817763e+16
2215	-1	-1	-1.4358316e+16
2217	-1	-1	-1.4358316e+16
2218	-1	-1	-3.1494657e+17
2220	-1	-1	-3.1494657e+17
2221	-1	-1	-8.3206281e+15
2223	-1	-1	-8.3206281e+15
2224	-1	-1	-2.2964144e+15
2226	-1	-1	-2.2964144e+15
2227	-1	-1	-3.3028859e+16
2229	-1	-1	-3.3028859e+16
2230	-1	-1	-1.9826965e+17
2232	-1	-1	-1.9826965e+17
2233	-1	-1	-1.6088416e+17
2235	-1	-1	-1.6088416e+17
2236	-1	-1	-3.2587114e+16
2238	-1	-1	-3.2587114e+16
2239	-1	-1	-1.7136183e+16
2241	-1	-1	-1.7136183e+16
2242	-1	-1	-2.487608e+17
2244	-1	-1	-2.487608e+17
2245	-1	-1	-6.4459705e+16
2247	-1	-1	-6.4459705e+16
2248	-1	-1	-5.6348179e+16
2250	-1	-1	-5.6348179e+16
2251	-1	-1	-6.6312306e+14
2253	-1	-1	-6.6312306e+14
2254	-1	-1	-6.8770485e+16
2256	-1	-1	-6.8770485e+16
2257	-1	-1	-1.4218512e+16
2259	-1	-1	-1.4218512e+16
2260	-1	-1	-5.740013e+16
2262	-1	-1	-5.740013e+16
2263	-1	-1	-6.8481469e+16
2265	-1	-1	-6.8481469e+16
2266	-1	-1	-7.277957e+15
2268	-1	-1	-7.277957e+15
2269	-1	-1	-1.2323348e+16
2271	-1	-1	-1.2323348e+16
2272	-1	-1	-9.5173676e+16
2274	-1	-1	-9.5173676e+16
2275	-1	-1	-2.4753934e+17
2277	-1	-1	-2.4753934e+17
2278	-1	-1	-8.8943592e+16
2280	-1	-1	-8.8943592e+16
2281	-1	-1	-1.0730791e+15
2283	-1	-1	-1.0730791e+15
2284	-1	-1	-1.9077598e+16
2286	-1	-1	-1.9077598e+16
2287	-1	-1	-6.9683677e+16
2289	-1	-1	-6.9683677e+16
2290	-1	-1	-2.3852638e+16
2292	-1	-1	-2.3852638e+16
2293	-1	-1	-1.5335238e+17
2295	-1	-1	-1.5335238e+17
2296	-1	-1	-6.0847791e+14
2298	-1	-1	-6.0847791e+14
2299	-1	-1	-1.1289853e+16
2301	-1	-1	-1.1289853e+16
2302	-1	-1	-3.0553581e+16
2304	-1	-1	-3.0553581e+16
2305	-1	-1	-2.4807678e+16
2307	-1	-1	-2.4807678e+16
2308	-1	-1	-7.1576144e+15
2310	-1	-1	-7.1576144e+15
2311	-1	-1	-2.0627928e+16
2313	-1	-1	-2.0627928e+16
2314	-1	-1	-1.794277e+16
2316	-1	-1	-1.794277e+16
2317	-1	-1	-4.8580748e+16
2319	-1	-1	-4.8580748e+16
2320	-1	-1	-3.2807156e+17
2322	-1	-1	-3.2807156e+17
2323	-1	-1	-3.2898496e+16
2325	-1	-1	-3.2898496e+16
2326	-1	-1	-1.9591954e+16
2328	-1	-1	-1.9591954e+16
2329	-1	-1	-1.8417785e+17
2331	-1	-1	-1.8417785e+17
2332	-1	-1	-3.6066483e+17
2334	-1	-1	-3.6066483e+17
2335	-1	-1	-4.729427e+16
2337	-1	-1	-4.729427e+16
2338	-1	-1	-1.3599043e+17
2340	-1	-1	-1.3599043e+17
2341	-1	-1	-5.9923221e+16
2343	-1	-1	-5.9923221e+16
2344	-1	-1	-2.0308072e+17
2346	-1	-1	-2.0308072e+17
2347	-1	-1	-2.250746e+17
2349	-1	-1	-2.250746e+17
2350	-1	-1	-1.1159412e+15
2352	-1	-1	-1.1159412e+15
2353	-1	-1	-7.9465393e+15
2355	-1	-1	-7.9465393e+15
2356	-1	-1	-3.8509135e+14
2359	-1	-1	-3.8509135e+14
2360	-1	-1	-2.5951135e+16
2362	-1	-1	-2.5951135e+16
2363	-1	-1	-8.9124173e+16
2365	-1	-1	-8.9124173e+16
2366	-1	-1	-1.8081784e+17
2368	-1	-1	-1.8081784e+17
2369	-1	-1	-2.7597661e+16
2371	-1	-1	-2.7597661e+16
2372	-1	-1	-3.3211518e+17
2374	-1	-1	-3.3211518e+17
2375	-1	-1	-1.0832767e+16
2377	-1	-1	-1.0832767e+16
2378	-1	-1	-7.4869694e+15
2380	-1	-1	-7.4869694e+15
2381	-1	-1	-3.1060196e+16
2383	-1	-1	-3.1060196e+16
2384	-1	-1	-1.7665121e+16
2386	-1	-1	-1.7665121e+16
2387	-1	-1	-4.2153226e+15
2389	-1	-1	-4.2153226e+15
2390	-1	-1	-1.0897086e+17
2392	-1	-1	-1.0897086e+17
2393	-1	-1	-7.1683473e+16
2395	-1	-1	-7.1683473e+16
2396	-1	-1	-3.1094371e+16
2398	-1	-1	-3.1094371e+16
2399	-1	-1	-7.0118857e+15
2401	-1	-1	-7.0118857e+15
2402	-1	-1	-1.1929123e+16
2404	-1	-1	-1.1929123e+16
2405	-1	-1	-8.823733e+16
2407	-1	-1	-8.823733e+16
2408	-1	-1	-3.3595143e+14
2410	-1	-1	-3.3595143e+14
2411	-1	-1	-4.093253e+16
2413	-1	-1	-4.093253e+16
2414	-1	-1	-2.9014304e+15
2416	-1	-1	-2.9014304e+15
2417	-1	-1	-9.2819e+16
2419	-1	-1	-9.2819e+16
2420	-1	-1	-6.6504485e+17
2422	-1	-1	-6.6504485e+17
2423	-1	-1	-1.64668e+16
2425	-1	-1	-1.64668e+16
2426	-1	-1	-8.368886e+15
2428	-1	-1	-8.368886e+15
2429	-1	-1	-5.8133193e+16
2431	-1	-1	-5.8133193e+16
2432	-1	-1	-1.3414042e+16
2434	-1	-1	-1.3414042e+16
2435	-1	-1	-2.6610449e+16
2437	-1	-1	-2.6610449e+16
2438	-1	-1	-1.6341422e+15
2440	-1	-1	-1.6341422e+15
2441	-1	-1	-9.9111881e+16
2443	-1	-1	-9.9111881e+16
2444	-1	-1	-3.8773179e+17
2446	-1	-1	-3.8773179e+17
2447	-1	-1	-1.6646067e+16
2449	-1	-1	-1.6646067e+16
2450	-1	-1	-1.9380573e+17
2452	-1	-1	-1.9380573e+17
2453	-1	-1	-3.0038542e+16
2455	-1	-1	-3.0038542e+16
2456	-1	-1	-2.2151731e+15
2458	-1	-1	-2.2151731e+15
2459	-1	-1	-1.1625259e+14
2461	-1	-1	-1.1625259e+14
2462	-1	-1	-1.3264114e+17
2464	-1	-1	-1.3264114e+17
2465	-1	-1	-1.5000098e+17
2467	-1	-1	-1.5000098e+17
2468	-1	-1	-4.416664e+16
2470	-1	-1	-4.416664e+16
2471	-1	-1	-2.2766204e+16
2473	-1	-1	-2.2766204e+16
2474	-1	-1	-4.0567918e+16
2476	-1	-1	-4.0567918e+16
2477	-1	-1	-2.161244e+17
2479	-1	-1	-2.161244e+17
2480	-1	-1	-1.500775e+17
2482	-1	-1	-1.500775e+17
2483	-1	-1	-4.4119558e+16
2485	-1	-1	-4.4119558e+16
2486	-1	-1	-3.6819911e+17
2488	-1	-1	-3.6819911e+17
2489	-1	-1	-2.317035e+15
2491	-1	-1	-2.317035e+15
2492	-1	-1	-5.1480738e+16
2494	-1	-1	-5.1480738e+16
2495	-1	-1	-7.1526339e+16
2497	-1	-1	-7.1526339e+16
2498	-1	-1	-4.0515352e+17
2500	-1	-1	-4.0515352e+17
2501	-1	-1	-2.338504e+17
2503	-1	-1	-2.338504e+17
2504	-1	-1	-9.5977053e+16
2506	-1	-1	-9.5977053e+16
2507	-1	-1	-1.9682689e+17
2509	-1	-1	-1.9682689e+17
2510	-1	-1	-1.2340624e+15
2512	-1	-1	-1.2340624e+15
2513	-1	-1	-4.0754743e+16
2515	-1	-1	-4.0754743e+16
2516	-1	-1	-1.6177844e+15
2518	-1	-1	-1.6177844e+15
2519	-1	-1	-1.9301814e+17
2521	-1	-1	-1.9301814e+17
2522	-1	-1	-5.7403174e+16
2524	-1	-1	-5.7403174e+16
2525	-1	-1	-3.6186506e+17
2527	-1	-1	-3.6186506e+17
2528	-1	-1	-3.364879e+15
2530	-1	-1	-3.364879e+15
2531	-1	-1	-4.1864442e+17
2533	-1	-1	-4.1864442e+17
2534	-1	-1	-8.8941254e+16
2536	-1	-1	-8.8941254e+16
2537	-1	-1	-2.6331949e+16
2539	-1	-1	-2.6331949e+16
2540	-1	-1	-1.2878954e+16
2542	-1	-1	-1.2878954e+16
2543	-1	-1	-9.8308147e+16
2545	-1	-1	-9.8308147e+16
2546	-1	-1	-5.5678215e+16
2548	-1	-1	-5.5678215e+16
2549	-1	-1	-7.7651651e+16
2551	-1	-1	-7.7651651e+16
2552	-1	-1	-1.1874582e+17
2554	-1	-1	-1.1874582e+17
2555	-1	-1	-3.1335544e+16
2557	-1	-1	-3.1335544e+16
2558	-1	-1	-1.4027934e+15
2560	-1	-1	-1.4027934e+15
2561	-1	-1	-3.8885895e+16
2563	-1	-1	-3.8885895e+16
2564	-1	-1	-1.7075875e+15
2566	-1	-1	-1.7075875e+15
2567	-1	-1	-3.8575906e+17
2569	-1	-1	-3.8575906e+17
2570	-1	-1	-4.0749993e+15
2572	-1	-1	-4.0749993e+15
2573	-1	-1	-4.2114402e+17
2575	-1	-1	-4.2114402e+17
2576	-1	-1	-2.5360154e+17
2578	-1	-1	-2.5360154e+17
2579	-1	-1	-5.3838911e+17
2581	-1	-1	-5.3838911e+17
2582	-1	-1	-1.1857532e+14
2583	-1	-1	-1.1857532e+14
2584	-1	-1	-8.7924452e+15
2586	-1	-1	-8.7924452e+15
2587	-1	-1	-1.3506529e+15
2589	-1	-1	-1.3506529e+15
2590	-1	-1	-4.4965311e+15
2592	-1	-1	-4.4965311e+15
2593	-1	-1	-2.4286822e+16
2595	-1	-1	-2.4286822e+16
2596	-1	-1	-1.7068897e+15
2598	-1	-1	-1.7068897e+15
2599	-1	-1	-1.468806e+16
2601	-1	-1	-1.468806e+16
2602	-1	-1	-1.3717696e+17
2604	-1	-1	-1.3717696e+17
2605	-1	-1	-1.6755824e+17
2607	-1	-1	-1.6755824e+17
2608	-1	-1	-7.8761948e+16
2610	-1	-1	-7.8761948e+16
2611	-1	-1	-4.753547e+16
2613	-1	-1	-4.753547e+16
2614	-1	-1	-9.6585817e+15
2616	-1	-1	-9.6585817e+15
2617	-1	-1	-1.8773405e+17
2619	-1	-1	-1.8773405e+17
2620	-1	-1	-3.9763907e+16
2622	-1	-1	-3.9763907e+16
2623	-1	-1	-3.0996999e+17
2625	-1	-1	-3.0996999e+17
2626	-1	-1	-7.5736744e+16
2628	-1	-1	-7.5736744e+16
2629	-1	-1	-7.2034804e+16
2631	-1	-1	-7.2034804e+16
2632	-1	-1	-4.9459484e+16
2634	-1	-1	-4.9459484e+16
2635	-1	-1	-2.549837e+16
2637	-1	-1	-2.549837e+16
2638	-1	-1	-4.1511897e+16
2640	-1	-1	-4.1511897e+16
2641	-1	-1	-3.7780248e+16
2643	-1	-1	-3.7780248e+16
2644	-1	-1	-4.2047357e+17
2646	-1	-1	-4.2047357e+17
2647	-1	-1	-4.1469038e+16
2649	-1	-1	-4.1469038e+16
2650	-1	-1	-8.9024875e+13
2651	-1	-1	-8.9024875e+13
2652	-1	-1	-6.4456519e+15
2654	-1	-1	-6.4456519e+15
2655	-1	-1	-3.6440844e+14
2657	-1	-1	-3.6440844e+14
2658	-1	-1	-2.1428823e+17
2660	-1	-1	-2.1428823e+17
2661	-1	-1	-7.8988813e+16
2663	-1	-1	-7.8988813e+16
2664	-1	-1	-6.3667578e+16
2666	-1	-1	-6.3667578e+16
2667	-1	-1	-2.4136304e+16
2669	-1	-1	-2.4136304e+16
2670	-1	-1	-3.3055973e+15
2672	-1	-1	-3.3055973e+15
2673	-1	-1	-5.4892424e+16
2675	-1	-1	-5.4892424e+16
2676	-1	-1	-5.2050344e+16
2678	-1	-1	-5.2050344e+16
2679	-1	-1	-2.3542211e+15
2681	-1	-1	-2.3542211e+15
2682	-1	-1	-1.695765e+17
2684	-1	-1	-1.695765e+17
2685	-1	-1	-4.1621435e+16
2687	-1	-1	-4.1621435e+16
2688	-1	-1	-1.5412663e+17
2690	-1	-1	-1.5412663e+17
2691	-1	-1	-6.0893247e+16
2693	-1	-1	-6.0893247e+16
2694	-1	-1	-2.5830408e+17
2696	-1	-1	-2.5830408e+17
2697	-1	-1	-1.5622831e+17
2699	-1	-1	-1.5622831e+17
2700	-1	-1	-4.9707164e+17
2702	-1	-1	-4.9707164e+17
2703	-1	-1	-2.0169309e+16
2705	-1	-1	-2.0169309e+16
2706	-1	-1	-5.0788937e+17
2708	-1	-1	-5.0788937e+17
2709	-1	-1	-9.8871518e+14
2711	-1	-1	-9.8871518e+14
2712	-1	-1	-2.705532e+16
2714	-1	-1	-2.705532e+16
2715	-1	-1	-3.5281411e+17
2717	-1	-1	-3.5281411e+17
2718	-1	-1	-1.630054e+15
2720	-1	-1	-1.630054e+15
2721	-1	-1	-8.4841018e+13
2722	-1	-1	-8.4841018e+13
2723	-1	-1	-4.2115873e+16
2725	-1	-1	-4.2115873e+16
2726	-1	-1	-2.9772123e+17
2728	-1	-1	-2.9772123e+17
2729	-1	-1	-1.5039325e+17
2731	-1	-1	-1.5039325e+17
2732	-1	-1	-3.0472655e+16
2734	-1	-1	-3.0472655e+16
2735	-1	-1	-3.5858914e+16
2737	-1	-1	-3.5858914e+16
2738	-1	-1	-1.4394825e+15
2740	-1	-1	-1.4394825e+15
2741	-1	-1	-1.6645514e+17
2743	-1	-1	-1.6645514e+17
2744	-1	-1	-2.5490009e+16
2746	-1	-1	-2.5490009e+16
2747	-1	-1	-1.0563164e+14
2748	-1	-1	-1.0563164e+14
2749	-1	-1	-5.3985485e+16
2751	-1	-1	-5.3985485e+16
2752	-1	-1	-2.3840657e+17
2754	-1	-1	-2.3840657e+17
2755	-1	-1	-7.2067574e+16
2757	-1	-1	-7.2067574e+16
2758	-1	-1	-5.941348e+15
2760	-1	-1	-5.941348e+15
2761	-1	-1	-2.4903157e+16
2763	-1	-1	-2.4903157e+16
2764	-1	-1	-1.9430113e+15
2766	-1	-1	-1.9430113e+15
2767	-1	-1	-2.1830092e+16
2769	-1	-1	-2.1830092e+16
2770	-1	-1	-1.0483281e+14
2771	-1	-1	-1.0483281e+14
2772	-1	-1	-3.5550608e+17
2774	-1	-1	-3.5550608e+17
2775	-1	-1	-7.0261355e+15
2777	-1	-1	-7.0261355e+15
2778	-1	-1	-1.7174518e+14
2779	-1	-1	-1.7174518e+14
2780	-1	-1	-2.861602e+17
2782	-1	-1	-2.861602e+17
2783	-1	-1	-9.6603943e+13
2784	-1	-1	-9.6603943e+13
2785	-1	-1	-1.435694e+17
2787	-1	-1	-1.435694e+17
2788	-1	-1	-3.8367392e+16
2791	-1	-1	-3.8367392e+16
2792	-1	-1	-8.292156e+16
2794	-1	-1	-8.292156e+16
2795	-1	-1	-5.6115597e+17
2797	-1	-1	-5.6115597e+17
2798	-1	-1	-2.400708e+17
2800	-1	-1	-2.400708e+17
2801	-1	-1	-2.689532e+17
2803	-1	-1	-2.689532e+17
2804	-1	-1	-1.3059442e+17
2806	-1	-1	-1.3059442e+17
2807	-1	-1	-7.7026833e+16
2809	-1	-1	-7.7026833e+16
2810	-1	-1	-4.4594672e+16
2812	-1	-1	-4.4594672e+16
2813	-1	-1	-1.4825316e+17
2815	-1	-1	-1.4825316e+17
2816	-1	-1	-1.2964195e+16
2818	-1	-1	-1.2964195e+16
2819	-1	-1	-1.5386998e+17
2821	-1	-1	-1.5386998e+17
2822	-1	-1	-1.6658224e+14
2823	-1	-1	-1.6658224e+14
2824	-1	-1	-2.1511836e+17
2826	-1	-1	-2.1511836e+17
2827	-1	-1	-1.5275347e+17
2829	-1	-1	-1.5275347e+17
2830	-1	-1	-5.4796786e+16
2833	-1	-1	-5.4796786e+16
2834	-1	-1	-1.0443715e+16
2836	-1	-1	-1.0443715e+16
2837	-1	-1	-8.5388597e+16
2839	-1	-1	-8.5388597e+16
2840	-1	-1	-2.6317852e+16
2842	-1	-1	-2.6317852e+16
2843	-1	-1	-1.2382859e+16
2845	-1	-1	-1.2382859e+16
2846	-1	-1	-8.6546684e+16
2848	-1	-1	-8.6546684e+16
2849	-1	-1	-8.4603792e+17
2851	-1	-1	-8.4603792e+17
2852	-1	-1	-1.615592e+16
2854	-1	-1	-1.615592e+16
2855	-1	-1	-8.680668e+16
2857	-1	-1	-8.680668e+16
2858	-1	-1	-9.913451e+13
2859	-1	-1	-9.913451e+13
2860	-1	-1	-1.7871189e+16
2862	-1	-1	-1.7871189e+16
2863	-1	-1	-1.490788e+14
2864	-1	-1	-1.490788e+14
2865	-1	-1	-5.0581626e+17
2867	-1	-1	-5.0581626e+17
2868	-1	-1	-1.6305447e+17
2870	-1	-1	-1.6305447e+17
2871	-1	-1	-2.1874568e+15
2873	-1	-1	-2.1874568e+15
2874	-1	-1	-7.6560204e+16
2876	-1	-1	-7.6560204e+16
2877	-1	-1	-6.9788179e+17
2879	-1	-1	-6.9788179e+17
2880	-1	-1	-1.9041421e+16
2882	-1	-1	-1.9041421e+16
2883	-1	-1	-6.7070045e+16
2885	-1	-1	-6.7070045e+16
2886	-1	-1	-5.9862117e+17
2888	-1	-1	-5.9862117e+17
2889	-1	-1	-4.5031984e+17
2891	-1	-1	-4.5031984e+17
2892	-1	-1	-1.6840367e+17
2895	-1	-1	-1.6840367e+17
2896	-1	-1	-2.4965009e+17
2898	-1	-1	-2.4965009e+17
2899	-1	-1	-1.0128647e+17
2901	-1	-1	-1.0128647e+17
2902	-1	-1	-9.799646e+13
2903	-1	-1	-9.799646e+13
2904	-1	-1	-2.5664899e+17
2906	-1	-1	-2.5664899e+17
2907	-1	-1	-7.9374794e+16
2909	-1	-1	-7.9374794e+16
2910	-1	-1	-8.06157e+15
2912	-1	-1	-8.06157e+15
2913	-1	-1	-4.4258047e+17
2915	-1	-1	-4.4258047e+17
2916	-1	-1	-2.3403635e+16
2918	-1	-1	-2.3403635e+16
2919	-1	-1	-4.2599077e+17
2921	-1	-1	-4.2599077e+17
2922	-1	-1	-5.3982488e+16
2924	-1	-1	-5.3982488e+16
2925	-1	-1	-7.5386819e+16
2927	-1	-1	-7.5386819e+16
2928	-1	-1	-1.0249061e+18
2930	-1	-1	-1.0249061e+18
2931	-1	-1	-6.8918079e+17
2933	-1	-1	-6.8918079e+17
2934	-1	-1	-3.3259955e+17
2936	-1	-1	-3.3259955e+17
2937	-1	-1	-7.4858795e+14
2939	-1	-1	-7.4858795e+14
2940	-1	-1	-6.5369602e+16
2942	-1	-1	-6.5369602e+16
2943	-1	-1	-8.4167768e+17
2945	-1	-1	-8.4167768e+17
2946	-1	-1	-1.9501305e+16
2948	-1	-1	-1.9501305e+16
2949	-1	-1	-1.7311562e+17
2951	-1	-1	-1.7311562e+17
2952	-1	-1	-4.5408178e+14
2954	-1	-1	-4.5408178e+14
2955	-1	-1	-1.6507972e+16
2957	-1	-1	-1.6507972e+16
2958	-1	-1	-2.660697e+17
2960	-1	-1	-2.660697e+17
2961	-1	-1	-4.1370908e+16
2963	-1	-1	-4.1370908e+16
2964	-1	-1	-4.2247066e+16
2966	-1	-1	-4.2247066e+16
2967	-1	-1	-2.1351143e+17
2969	-1	-1	-2.1351143e+17
2970	-1	-1	-1.2066525e+17
2972	-1	-1	-1.2066525e+17
2973	-1	-1	-3.5752212e+16
2975	-1	-1	-3.5752212e+16
2976	-1	-1	-9.4463576e+17
2978	-1	-1	-9.4463576e+17
2979	-1	-1	-3.6426363e+17
2981	-1	-1	-3.6426363e+17
2982	-1	-1	-9.5824643e+16
2984	-1	-1	-9.5824643e+16
2985	-1	-1	-3.6646911e+16
2987	-1	-1	-3.6646911e+16
2988	-1	-1	-2.0164531e+17
2990	-1	-1	-2.0164531e+17
2991	-1	-1	-3.4500601e+14
2993	-1	-1	-3.4500601e+14
2994	-1	-1	-9.0557433e+13
2995	-1	-1	-9.0557433e+13
2996	-1	-1	-1.0521751e+16
2998	-1	-1	-1.0521751e+16
2999	-1	-1	-9.2441344e+13
3000	-1	-1	-9.2441344e+13
3001	-1	-1	-3.807338e+16
3003	-1	-1	-3.807338e+16
3004	-1	-1	-1.193074e+14
3005	-1	-1	-1.193074e+14
3006	-1	-1	-4.5264386e+15
3008	-1	-1	-4.5264386e+15
3009	-1	-1	-1.7105757e+17
3011	-1	-1	-1.7105757e+17
3012	-1	-1	-1.0324636e+18
3014	-1	-1	-1.0324636e+18
3015	-1	-1	-2.2102998e+17
3017	-1	-1	-2.2102998e+17
3018	-1	-1	-8.1432234e+17
3020	-1	-1	-8.1432234e+17
3021	-1	-1	-5.9404722e+15
3023	-1	-1	-5.9404722e+15
3024	-1	-1	-1.045695e+16
3026	-1	-1	-1.045695e+16
3027	-1	-1	-1.6810719e+16
3029	-1	-1	-1.6810719e+16
3030	-1	-1	-2.4570621e+17
3032	-1	-1	-2.4570621e+17
3033	-1	-1	-1.8374716e+17
3035	-1	-1	-1.8374716e+17
3036	-1	-1	-1.3722539e+14
3037	-1	-1	-1.3722539e+14
3038	-1	-1	-2.1174784e+17
3040	-1	-1	-2.1174784e+17
3041	-1	-1	-4.0544537e+16
3043	-1	-1	-4.0544537e+16
3044	-1	-1	-6.1041909e+17
3046	-1	-1	-6.1041909e+17
3047	-1	-1	-7.0505553e+17
3049	-1	-1	-7.0505553e+17
3050	-1	-1	-1.9039286e+14
3052	-1	-1	-1.9039286e+14
3053	-1	-1	-1.7368832e+17
3055	-1	-1	-1.7368832e+17
3056	-1	-1	-1.5482081e+15
3058	-1	-1	-1.5482081e+15
3059	-1	-1	-4.6491339e+17
3061	-1	-1	-4.6491339e+17
3062	-1	-1	-5.2963552e+17
3064	-1	-1	-5.2963552e+17
3065	-1	-1	-5.6021337e+17
3067	-1	-1	-5.6021337e+17
3068	-1	-1	-1.0331654e+17
3070	-1	-1	-1.0331654e+17
3071	-1	-1	-3.576038e+17
3073	-1	-1	-3.576038e+17
3074	-1	-1	-1.1343861e+14
3075	-1	-1	-1.1343861e+14
3076	-1	-1	-2.0139956e+16
3078	-1	-1	-2.0139956e+16
3079	-1	-1	-1.9283959e+17
3081	-1	-1	-1.9283959e+17
3082	-1	-1	-2.9258413e+17
3084	-1	-1	-2.9258413e+17
3085	-1	-1	-2.3467219e+17
3087	-1	-1	-2.3467219e+17
3088	-1	-1	-9.3404858e+13
3089	-1	-1	-9.3404858e+13
3090	-1	-1	-1.1826767e+18
3092	-1	-1	-1.1826767e+18
3093	-1	-1	-2.433348e+17
3095	-1	-1	-2.433348e+17
3096	-1	-1	-9.8176954e+13
3097	-1	-1	-9.8176954e+13
3098	-1	-1	-3.0333276e+17
3100	-1	-1	-3.0333276e+17
3101	-1	-1	-2.0652355e+17
3103	-1	-1	-2.0652355e+17
3104	-1	-1	-9.7175928e+17
3106	-1	-1	-9.7175928e+17
3107	-1	-1	-3.7872868e+17
3109	-1	-1	-3.7872868e+17
3110	-1	-1	-3.4721944e+17
3112	-1	-1	-3.4721944e+17
3113	-1	-1	-8.193342e+17
3115	-1	-1	-8.193342e+17
3116	-1	-1	-1.0380847e+14
3117	-1	-1	-1.0380847e+14
3118	-1	-1	-5.2276039e+14
3120	-1	-1	-5.2276039e+14
3121	-1	-1	-1.0986521e+16
3123	-1	-1	-1.0986521e+16
3124	-1	-1	-1.396597e+14
3125	-1	-1	-1.396597e+14
3126	-1	-1	-2.6191973e+17
3128	-1	-1	-2.6191973e+17
3129	-1	-1	-7.5031672e+15
3131	-1	-1	-7.5031672e+15
3132	-1	-1	-1.6141006e+14
3133	-1	-1	-1.6141006e+14
3134	-1	-1	-2.429628e+17
3136	-1	-1	-2.429628e+17
3137	-1	-1	-8.7178175e+13
3138	-1	-1	-8.7178175e+13
3139	-1	-1	-1.0189806e+18
3141	-1	-1	-1.0189806e+18
3142	-1	-1	-1.4295024e+17
3144	-1	-1	-1.4295024e+17
3145	-1	-1	-4.863454e+17
3147	-1	-1	-4.863454e+17
3148	-1	-1	-1.3802812e+16
3150	-1	-1	-1.3802812e+16
3151	-1	-1	-6.1570294e+17
3153	-1	-1	-6.1570294e+17
3154	-1	-1	-3.0252557e+15
3156	-1	-1	-3.0252557e+15
3157	-1	-1	-1.8136654e+16
3159	-1	-1	-1.8136654e+16
3160	-1	-1	-2.6987599e+17
3162	-1	-1	-2.6987599e+17
3163	-1	-1	-2.73322e+17
3165	-1	-1	-2.73322e+17
3166	-1	-1	-1.2558926e+17
3168	-1	-1	-1.2558926e+17
3169	-1	-1	-1.7252084e+16
3171	-1	-1	-1.7252084e+16
3172	-1	-1	-6.9344731e+15
3174	-1	-1	-6.9344731e+15
3175	-1	-1	-2.1370197e+17
3177	-1	-1	-2.1370197e+17
3178	-1	-1	-4.435793e+16
3180	-1	-1	-4.435793e+16
3181	-1	-1	-1.8375666e+16
3183	-1	-1	-1.8375666e+16
3184	-1	-1	-3.1941806e+16
3186	-1	-1	-3.1941806e+16
3187	-1	-1	-2.0311595e+17
3189	-1	-1	-2.0311595e+17
3190	-1	-1	-1.8637895e+15
3192	-1	-1	-1.8637895e+15
3193	-1	-1	-3.0550387e+16
3195	-1	-1	-3.0550387e+16
3196	-1	-1	-9.0039395e+13
3197	-1	-1	-9.0039395e+13
3198	-1	-1	-3.858494e+15
3200	-1	-1	-3.858494e+15
3201	-1	-1	-3.9216081e+17
3203	-1	-1	-3.9216081e+17
3204	-1	-1	-3.3315457e+17
3206	-1	-1	-3.3315457e+17
3207	-1	-1	-9.5300574e+16
3209	-1	-1	-9.5300574e+16
3210	-1	-1	-1.2148627e+17
3212	-1	-1	-1.2148627e+17
3213	-1	-1	-3.3023427e+16
3215	-1	-1	-3.3023427e+16
3216	-1	-1	-1.5778354e+16
3218	-1	-1	-1.5778354e+16
3219	-1	-1	-1.3680143e+14
3220	-1	-1	-1.3680143e+14
3221	-1	-1	-1.2550065e+17
3223	-1	-1	-1.2550065e+17
3224	-1	-1	-3.5346311e+17
3226	-1	-1	-3.5346311e+17
3227	-1	-1	-1.2183414e+17
3229	-1	-1	-1.2183414e+17
3230	-1	-1	-6.6900022e+17
3232	-1	-1	-6.6900022e+17
3233	-1	-1	-5.4408923e+17
3235	-1	-1	-5.4408923e+17
3236	-1	-1	-9.8088819e+13
3237	-1	-1	-9.8088819e+13
3238	-1	-1	-1.0161706e+15
3240	-1	-1	-1.0161706e+15
3241	-1	-1	-1.5614083e+17
3243	-1	-1	-1.5614083e+17
3244	-1	-1	-9.3519232e+16
3246	-1	-1	-9.3519232e+16
3247	-1	-1	-2.0535267e+17
3249	-1	-1	-2.0535267e+17
3250	-1	-1	-1.9444808e+17
3252	-1	-1	-1.9444808e+17
3253	-1	-1	-7.8059319e+16
3255	-1	-1	-7.8059319e+16
3256	-1	-1	-8.889673e+13
3257	-1	-1	-8.889673e+13
3258	-1	-1	-3.3771916e+17
3260	-1	-1	-3.3771916e+17
3261	-1	-1	-2.3175846e+17
3263	-1	-1	-2.3175846e+17
3264	-1	-1	-3.2372961e+17
3266	-1	-1	-3.2372961e+17
3267	-1	-1	-1.4785565e+17
3269	-1	-1	-1.4785565e+17
3270	-1	-1	-4.4431106e+14
3271	-1	-1	-4.4431106e+14
3272	-1	-1	-2.0900581e+17
3274	-1	-1	-2.0900581e+17
3275	-1	-1	-7.8229177e+15
3277	-1	-1	-7.8229177e+15
3278	-1	-1	-9.0225432e+14
3280	-1	-1	-9.0225432e+14
3281	-1	-1	-1.3569963e+17
3283	-1	-1	-1.3569963e+17
3284	-1	-1	-2.4096861e+16
3286	-1	-1	-2.4096861e+16
3287	-1	-1	-3.591834e+17
3289	-1	-1	-3.591834e+17
3290	-1	-1	-5.6191308e+15
3292	-1	-1	-5.6191308e+15
3293	-1	-1	-2.0224696e+14
3294	-1	-1	-2.0224696e+14
3295	-1	-1	-1.51023e+17
3297	-1	-1	-1.51023e+17
3298	-1	-1	-1.3958585e+16
3300	-1	-1	-1.3958585e+16
3301	-1	-1	-1.6864069e+14
3302	-1	-1	-1.6864069e+14
3303	-1	-1	-3.523539e+17
3305	-1	-1	-3.523539e+17
3306	-1	-1	-6.9123748e+16
3308	-1	-1	-6.9123748e+16
3309	-1	-1	-6.7222669e+17
3311	-1	-1	-6.7222669e+17
3312	-1	-1	-3.7596613e+17
3314	-1	-1	-3.7596613e+17
3315	-1	-1	-8.9462142e+15
3317	-1	-1	-8.9462142e+15
3318	-1	-1	-3.1710218e+17
3320	-1	-1	-3.1710218e+17
3321	-1	-1	-1.0854291e+17
3323	-1	-1	-1.0854291e+17
3324	-1	-1	-8.678885e+17
3326	-1	-1	-8.678885e+17
3327	-1	-1	-1.2954289e+14
3328	-1	-1	-1.2954289e+14
3329	-1	-1	-2.3608404e+16
3331	-1	-1	-2.3608404e+16
3332	-1	-1	-6.1872793e+17
3334	-1	-1	-6.1872793e+17
3335	-1	-1	-1.3696183e+18
3337	-1	-1	-1.3696183e+18
3338	-1	-1	-1.1795789e+17
3340	-1	-1	-1.1795789e+17
3341	-1	-1	-4.1352395e+17
3343	-1	-1	-4.1352395e+17
3344	-1	-1	-4.0554482e+17
3346	-1	-1	-4.0554482e+17
3347	-1	-1	-6.9121978e+16
3349	-1	-1	-6.9121978e+16
3350	-1	-1	-1.5813829e+16
3352	-1	-1	-1.5813829e+16
3353	-1	-1	-7.4861877e+15
3355	-1	-1	-7.4861877e+15
3356	-1	-1	-5.2654842e+15
3358	-1	-1	-5.2654842e+15
3359	-1	-1	-1.0726178e+17
3361	-1	-1	-1.0726178e+17
3362	-1	-1	-1.3557471e+17
3364	-1	-1	-1.3557471e+17
3365	-1	-1	-1.5387994e+14
3366	-1	-1	-1.5387994e+14
3367	-1	-1	-1.583618e+14
3368	-1	-1	-1.583618e+14
3369	-1	-1	-4.1288411e+17
3371	-1	-1	-4.1288411e+17
3372	-1	-1	-6.0386516e+17
3374	-1	-1	-6.0386516e+17
3375	-1	-1	-1.2401259e+18
3377	-1	-1	-1.2401259e+18
3378	-1	-1	-1.3452781e+14
3379	-1	-1	-1.3452781e+14

